When the Preconditioning Exponent Turns Negative: Learning-Rate Coupling and Cross-Environment Generalization

Adaptive optimizers are commonly parameterized by a fixed power of the second-moment estimate. Existing partially adaptive methods study exponents between momentum-like updates and the standard Adam square root, while the interaction between this exponent and the global learning rate is less understood. We perform a controlled cross-environment study using a paired four-environment classification problem with stable sparse features, environment-dependent spurious sparse features, dense features, and high-dimensional noise. Across \NumRuns{} source-training runs covering 21 preconditioning exponents $p\in[-0.5,0.5]$ and five learning rates $\eta\in[10^{-4},10^{-2}]$, we find that the exponent maximizing cross-environment accuracy decreases almost linearly with $\log_{10}\eta$. The fitted slopes range from $-0.270$ to $-0.300$, with $R^2$ between $0.972$ and $0.996$. At $\eta=10^{-2}$, source-validation selection still prefers positive exponents in all four environments, whereas cross-environment and worst-environment criteria prefer negative exponents. Checkpoint decomposition shows that lower $p$ reduces the learned spurious-to-stable and noise-to-stable weight ratios; under reversed correlation, it also reduces the magnitude of the harmful spurious margin. Negative $p$ is therefore not a universally optimal setting. It is a high-step-size allocation regime produced by the joint action of learning rate and preconditioning. The study also exposes a model-selection conflict: source-domain validation systematically selects a different preconditioning regime from the one that maximizes robustness to environmental change. The results are a single-seed, finite-budget mechanism study rather than a broad benchmark claim.

==> data/cross_evaluations.csv <==
run_id,seed,source_env,source_spurious_corr,p,lr,best_epoch,selection_metric,best_source_val_loss,best_source_val_accuracy,target_env,target_spurious_corr,test_loss,test_accuracy,is_source_env
src-E0_strong_positive__p-m0p05__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.05,0.0001,50,val_loss,0.3570599257946014,0.9287109375,E0_strong_positive,0.9,0.3651100322604179,0.9171142578125,1
src-E0_strong_positive__p-m0p05__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.05,0.0001,50,val_loss,0.3570599257946014,0.9287109375,E1_weak_positive,0.5,0.4160323068499565,0.8714599609375,0
src-E0_strong_positive__p-m0p05__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.05,0.0001,50,val_loss,0.3570599257946014,0.9287109375,E2_neutral,0.0,0.4875878989696502,0.8004150390625,0
src-E0_strong_positive__p-m0p05__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.05,0.0001,50,val_loss,0.3570599257946014,0.9287109375,E3_reversed,-0.5,0.5676430761814117,0.7105712890625,0
src-E0_strong_positive__p-m0p1__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.1,0.0001,50,val_loss,0.384579986333847,0.9052734375,E0_strong_positive,0.9,0.3932761326432228,0.8983154296875,1
src-E0_strong_positive__p-m0p1__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.1,0.0001,50,val_loss,0.384579986333847,0.9052734375,E1_weak_positive,0.5,0.4406414479017257,0.8538818359375,0
src-E0_strong_positive__p-m0p1__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.1,0.0001,50,val_loss,0.384579986333847,0.9052734375,E2_neutral,0.0,0.5064508765935898,0.785400390625,0
src-E0_strong_positive__p-m0p1__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.1,0.0001,50,val_loss,0.384579986333847,0.9052734375,E3_reversed,-0.5,0.5789199024438858,0.698974609375,0
src-E0_strong_positive__p-m0p15__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.15,0.0001,50,val_loss,0.4108530879020691,0.8798828125,E0_strong_positive,0.9,0.4201231449842453,0.8804931640625,1
src-E0_strong_positive__p-m0p15__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.15,0.0001,50,val_loss,0.4108530879020691,0.8798828125,E1_weak_positive,0.5,0.463900163769722,0.8348388671875,0
src-E0_strong_positive__p-m0p15__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.15,0.0001,50,val_loss,0.4108530879020691,0.8798828125,E2_neutral,0.0,0.5241720974445343,0.7698974609375,0
src-E0_strong_positive__p-m0p15__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.15,0.0001,50,val_loss,0.4108530879020691,0.8798828125,E3_reversed,-0.5,0.5896166265010834,0.6861572265625,0
src-E0_strong_positive__p-m0p2__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.2,0.0001,50,val_loss,0.4357571303844452,0.8642578125,E0_strong_positive,0.9,0.4455340355634689,0.8590087890625,1
src-E0_strong_positive__p-m0p2__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.2,0.0001,50,val_loss,0.4357571303844452,0.8642578125,E1_weak_positive,0.5,0.4857650697231293,0.815185546875,0
src-E0_strong_positive__p-m0p2__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.2,0.0001,50,val_loss,0.4357571303844452,0.8642578125,E2_neutral,0.0,0.5407582670450211,0.7532958984375,0
src-E0_strong_positive__p-m0p2__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.2,0.0001,50,val_loss,0.4357571303844452,0.8642578125,E3_reversed,-0.5,0.5997264087200165,0.6768798828125,0
src-E0_strong_positive__p-m0p25__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.25,0.0001,50,val_loss,0.4592187404632568,0.8447265625,E0_strong_positive,0.9,0.469441257417202,0.836181640625,1
src-E0_strong_positive__p-m0p25__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.25,0.0001,50,val_loss,0.4592187404632568,0.8447265625,E1_weak_positive,0.5,0.5062256008386612,0.7943115234375,0
src-E0_strong_positive__p-m0p25__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.25,0.0001,50,val_loss,0.4592187404632568,0.8447265625,E2_neutral,0.0,0.5562333166599274,0.7373046875,0
src-E0_strong_positive__p-m0p25__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.25,0.0001,50,val_loss,0.4592187404632568,0.8447265625,E3_reversed,-0.5,0.6092539727687836,0.6661376953125,0
src-E0_strong_positive__p-m0p3__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.3,0.0001,50,val_loss,0.4812034368515014,0.82470703125,E0_strong_positive,0.9,0.4918164536356926,0.815185546875,1
src-E0_strong_positive__p-m0p3__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.3,0.0001,50,val_loss,0.4812034368515014,0.82470703125,E1_weak_positive,0.5,0.5252957344055176,0.7723388671875,0
src-E0_strong_positive__p-m0p3__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.3,0.0001,50,val_loss,0.4812034368515014,0.82470703125,E2_neutral,0.0,0.5706324428319931,0.7220458984375,0
src-E0_strong_positive__p-m0p3__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.3,0.0001,50,val_loss,0.4812034368515014,0.82470703125,E3_reversed,-0.5,0.6182112395763397,0.6546630859375,0
src-E0_strong_positive__p-m0p35__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.35,0.0001,50,val_loss,0.501707911491394,0.79833984375,E0_strong_positive,0.9,0.5126622021198273,0.7935791015625,1
src-E0_strong_positive__p-m0p35__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.35,0.0001,50,val_loss,0.501707911491394,0.79833984375,E1_weak_positive,0.5,0.5430074632167816,0.751220703125,0
src-E0_strong_positive__p-m0p35__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.35,0.0001,50,val_loss,0.501707911491394,0.79833984375,E2_neutral,0.0,0.583997905254364,0.70556640625,0
src-E0_strong_positive__p-m0p35__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.35,0.0001,50,val_loss,0.501707911491394,0.79833984375,E3_reversed,-0.5,0.6266137808561325,0.6439208984375,0
src-E0_strong_positive__p-m0p4__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.4,0.0001,50,val_loss,0.5207525491714478,0.7783203125,E0_strong_positive,0.9,0.5320046246051788,0.771484375,1
src-E0_strong_positive__p-m0p4__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.4,0.0001,50,val_loss,0.5207525491714478,0.7783203125,E1_weak_positive,0.5,0.5594058036804199,0.734130859375,0
src-E0_strong_positive__p-m0p4__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.4,0.0001,50,val_loss,0.5207525491714478,0.7783203125,E2_neutral,0.0,0.596376433968544,0.689697265625,0
src-E0_strong_positive__p-m0p4__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.4,0.0001,50,val_loss,0.5207525491714478,0.7783203125,E3_reversed,-0.5,0.6344801187515259,0.6346435546875,0
src-E0_strong_positive__p-m0p45__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.45,0.0001,50,val_loss,0.5383759140968323,0.7607421875,E0_strong_positive,0.9,0.5498874932527542,0.746826171875,1
src-E0_strong_positive__p-m0p45__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.45,0.0001,50,val_loss,0.5383759140968323,0.7607421875,E1_weak_positive,0.5,0.5745450705289841,0.71337890625,0
src-E0_strong_positive__p-m0p45__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.45,0.0001,50,val_loss,0.5383759140968323,0.7607421875,E2_neutral,0.0,0.6078175008296967,0.6724853515625,0
src-E0_strong_positive__p-m0p45__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.45,0.0001,50,val_loss,0.5383759140968323,0.7607421875,E3_reversed,-0.5,0.6418302208185196,0.625732421875,0
src-E0_strong_positive__p-m0p5__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.5,0.0001,50,val_loss,0.5546302795410156,0.7431640625,E0_strong_positive,0.9,0.5663676559925079,0.7235107421875,1
src-E0_strong_positive__p-m0p5__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.5,0.0001,50,val_loss,0.5546302795410156,0.7431640625,E1_weak_positive,0.5,0.5884859263896942,0.6925048828125,0
src-E0_strong_positive__p-m0p5__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.5,0.0001,50,val_loss,0.5546302795410156,0.7431640625,E2_neutral,0.0,0.6183718293905258,0.6572265625,0
src-E0_strong_positive__p-m0p5__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.5,0.0001,50,val_loss,0.5546302795410156,0.7431640625,E3_reversed,-0.5,0.6486849933862686,0.61669921875,0
src-E0_strong_positive__p-0__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.0,0.0001,50,val_loss,0.3284743428230285,0.93994140625,E0_strong_positive,0.9,0.3358030617237091,0.93115234375,1
src-E0_strong_positive__p-0__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.0,0.0001,50,val_loss,0.3284743428230285,0.93994140625,E1_weak_positive,0.5,0.3901596292853355,0.8905029296875,0
src-E0_strong_positive__p-0__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.0,0.0001,50,val_loss,0.3284743428230285,0.93994140625,E2_neutral,0.0,0.4676020443439483,0.819091796875,0
src-E0_strong_positive__p-0__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.0,0.0001,50,val_loss,0.3284743428230285,0.93994140625,E3_reversed,-0.5,0.5558120608329773,0.72412109375,0
src-E0_strong_positive__p-0p05__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.05,0.0001,50,val_loss,0.2990753650665283,0.9521484375,E0_strong_positive,0.9,0.3056074157357216,0.946044921875,1
src-E0_strong_positive__p-0p05__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.05,0.0001,50,val_loss,0.2990753650665283,0.9521484375,E1_weak_positive,0.5,0.3631675541400909,0.905517578125,0
src-E0_strong_positive__p-0p05__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.05,0.0001,50,val_loss,0.2990753650665283,0.9521484375,E2_neutral,0.0,0.4465508982539177,0.8353271484375,0
src-E0_strong_positive__p-0p05__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.05,0.0001,50,val_loss,0.2990753650665283,0.9521484375,E3_reversed,-0.5,0.5434847176074982,0.737548828125,0
src-E0_strong_positive__p-0p1__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.1,0.0001,50,val_loss,0.2691955864429474,0.96337890625,E0_strong_positive,0.9,0.2748610824346542,0.95849609375,1
src-E0_strong_positive__p-0p1__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.1,0.0001,50,val_loss,0.2691955864429474,0.96337890625,E1_weak_positive,0.5,0.3352726474404335,0.92041015625,0
src-E0_strong_positive__p-0p1__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.1,0.0001,50,val_loss,0.2691955864429474,0.96337890625,E2_neutral,0.0,0.4245472699403763,0.85009765625,0
src-E0_strong_positive__p-0p1__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.1,0.0001,50,val_loss,0.2691955864429474,0.96337890625,E3_reversed,-0.5,0.5307683348655701,0.7501220703125,0
src-E0_strong_positive__p-0p15__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.15,0.0001,50,val_loss,0.2392527759075164,0.97216796875,E0_strong_positive,0.9,0.2439957894384861,0.970947265625,1
src-E0_strong_positive__p-0p15__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.15,0.0001,50,val_loss,0.2392527759075164,0.97216796875,E1_weak_positive,0.5,0.3067794218659401,0.9329833984375,0
src-E0_strong_positive__p-0p15__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.15,0.0001,50,val_loss,0.2392527759075164,0.97216796875,E2_neutral,0.0,0.401780441403389,0.8662109375,0
src-E0_strong_positive__p-0p15__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.15,0.0001,50,val_loss,0.2392527759075164,0.97216796875,E3_reversed,-0.5,0.5178455710411072,0.760986328125,0
src-E0_strong_positive__p-0p2__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.2,0.0001,50,val_loss,0.2097452580928802,0.9765625,E0_strong_positive,0.9,0.2135360166430473,0.978271484375,1
src-E0_strong_positive__p-0p2__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.2,0.0001,50,val_loss,0.2097452580928802,0.9765625,E1_weak_positive,0.5,0.2780914828181267,0.94384765625,0
src-E0_strong_positive__p-0p2__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.2,0.0001,50,val_loss,0.2097452580928802,0.9765625,E2_neutral,0.0,0.3785388916730881,0.8763427734375,0
src-E0_strong_positive__p-0p2__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.2,0.0001,50,val_loss,0.2097452580928802,0.9765625,E3_reversed,-0.5,0.5050066560506821,0.7679443359375,0
src-E0_strong_positive__p-0p25__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.25,0.0001,50,val_loss,0.1812318861484527,0.9814453125,E0_strong_positive,0.9,0.1840814352035522,0.9835205078125,1
src-E0_strong_positive__p-0p25__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.25,0.0001,50,val_loss,0.1812318861484527,0.9814453125,E1_weak_positive,0.5,0.2497110851109028,0.9544677734375,0
src-E0_strong_positive__p-0p25__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.25,0.0001,50,val_loss,0.1812318861484527,0.9814453125,E2_neutral,0.0,0.3552286922931671,0.8873291015625,0
src-E0_strong_positive__p-0p25__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.25,0.0001,50,val_loss,0.1812318861484527,0.9814453125,E3_reversed,-0.5,0.4926838651299476,0.7730712890625,0
src-E0_strong_positive__p-0p3__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.3,0.0001,50,val_loss,0.154294952750206,0.98583984375,E0_strong_positive,0.9,0.1562693491578102,0.9879150390625,1
src-E0_strong_positive__p-0p3__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.3,0.0001,50,val_loss,0.154294952750206,0.98583984375,E1_weak_positive,0.5,0.222222089767456,0.9603271484375,0
src-E0_strong_positive__p-0p3__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.3,0.0001,50,val_loss,0.154294952750206,0.98583984375,E2_neutral,0.0,0.3323820531368255,0.8934326171875,0
src-E0_strong_positive__p-0p3__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.3,0.0001,50,val_loss,0.154294952750206,0.98583984375,E3_reversed,-0.5,0.4814856275916099,0.777099609375,0
src-E0_strong_positive__p-0p35__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.35,0.0001,50,val_loss,0.1294919550418853,0.9873046875,E0_strong_positive,0.9,0.1307175830006599,0.9903564453125,1
src-E0_strong_positive__p-0p35__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.35,0.0001,50,val_loss,0.1294919550418853,0.9873046875,E1_weak_positive,0.5,0.1962530985474586,0.96533203125,0
src-E0_strong_positive__p-0p35__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.35,0.0001,50,val_loss,0.1294919550418853,0.9873046875,E2_neutral,0.0,0.3106484934687614,0.90087890625,0
src-E0_strong_positive__p-0p35__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.35,0.0001,50,val_loss,0.1294919550418853,0.9873046875,E3_reversed,-0.5,0.4722186923027038,0.7781982421875,0
src-E0_strong_positive__p-0p4__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.4,0.0001,50,val_loss,0.1073119342327117,0.9912109375,E0_strong_positive,0.9,0.1079620476812124,0.9918212890625,1
src-E0_strong_positive__p-0p4__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.4,0.0001,50,val_loss,0.1073119342327117,0.9912109375,E1_weak_positive,0.5,0.1724330596625805,0.9676513671875,0
src-E0_strong_positive__p-0p4__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.4,0.0001,50,val_loss,0.1073119342327117,0.9912109375,E2_neutral,0.0,0.2907774820923805,0.90576171875,0
src-E0_strong_positive__p-0p4__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.4,0.0001,50,val_loss,0.1073119342327117,0.9912109375,E3_reversed,-0.5,0.4659044146537781,0.78076171875,0
src-E0_strong_positive__p-0p45__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.45,0.0001,50,val_loss,0.0881523787975311,0.9912109375,E0_strong_positive,0.9,0.0884094350039959,0.9925537109375,1
src-E0_strong_positive__p-0p45__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.45,0.0001,50,val_loss,0.0881523787975311,0.9912109375,E1_weak_positive,0.5,0.151360847055912,0.9713134765625,0
src-E0_strong_positive__p-0p45__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.45,0.0001,50,val_loss,0.0881523787975311,0.9912109375,E2_neutral,0.0,0.2736162841320038,0.9100341796875,0
src-E0_strong_positive__p-0p45__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.45,0.0001,50,val_loss,0.0881523787975311,0.9912109375,E3_reversed,-0.5,0.463804617524147,0.7822265625,0
src-E0_strong_positive__p-0p5__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.5,0.0001,50,val_loss,0.0723073929548263,0.98974609375,E0_strong_positive,0.9,0.0723100528120994,0.9925537109375,1
src-E0_strong_positive__p-0p5__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.5,0.0001,50,val_loss,0.0723073929548263,0.98974609375,E1_weak_positive,0.5,0.1335982829332351,0.970947265625,0
src-E0_strong_positive__p-0p5__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.5,0.0001,50,val_loss,0.0723073929548263,0.98974609375,E2_neutral,0.0,0.2601447328925133,0.907470703125,0
src-E0_strong_positive__p-0p5__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.5,0.0001,50,val_loss,0.0723073929548263,0.98974609375,E3_reversed,-0.5,0.4674793556332588,0.7779541015625,0
src-E0_strong_positive__p-m0p05__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.05,0.0003,50,val_loss,0.1939313113689422,0.97607421875,E0_strong_positive,0.9,0.1986209079623222,0.9757080078125,1
src-E0_strong_positive__p-m0p05__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.05,0.0003,50,val_loss,0.1939313113689422,0.97607421875,E1_weak_positive,0.5,0.2620487883687019,0.94189453125,0
src-E0_strong_positive__p-m0p05__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.05,0.0003,50,val_loss,0.1939313113689422,0.97607421875,E2_neutral,0.0,0.3622812107205391,0.876708984375,0
src-E0_strong_positive__p-m0p05__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.05,0.0003,50,val_loss,0.1939313113689422,0.97607421875,E3_reversed,-0.5,0.4897556602954864,0.771240234375,0
src-E0_strong_positive__p-m0p1__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.1,0.0003,50,val_loss,0.2180013656616211,0.9716796875,E0_strong_positive,0.9,0.2234005704522133,0.9683837890625,1
src-E0_strong_positive__p-m0p1__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.1,0.0003,50,val_loss,0.2180013656616211,0.9716796875,E1_weak_positive,0.5,0.2856276705861091,0.9326171875,0
src-E0_strong_positive__p-m0p1__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.1,0.0003,50,val_loss,0.2180013656616211,0.9716796875,E2_neutral,0.0,0.3815627545118332,0.866455078125,0
src-E0_strong_positive__p-m0p1__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.1,0.0003,50,val_loss,0.2180013656616211,0.9716796875,E3_reversed,-0.5,0.5003720670938492,0.7628173828125,0
src-E0_strong_positive__p-m0p15__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.15,0.0003,50,val_loss,0.2425304353237152,0.96337890625,E0_strong_positive,0.9,0.2486097402870655,0.9610595703125,1
src-E0_strong_positive__p-m0p15__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.15,0.0003,50,val_loss,0.2425304353237152,0.96337890625,E1_weak_positive,0.5,0.3091646507382393,0.923095703125,0
src-E0_strong_positive__p-m0p15__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.15,0.0003,50,val_loss,0.2425304353237152,0.96337890625,E2_neutral,0.0,0.4005233123898506,0.85595703125,0
src-E0_strong_positive__p-m0p15__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.15,0.0003,50,val_loss,0.2425304353237152,0.96337890625,E3_reversed,-0.5,0.5109941065311432,0.7574462890625,0
src-E0_strong_positive__p-m0p2__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.2,0.0003,50,val_loss,0.2672626972198486,0.95654296875,E0_strong_positive,0.9,0.2739843726158142,0.9515380859375,1
src-E0_strong_positive__p-m0p2__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.2,0.0003,50,val_loss,0.2672626972198486,0.95654296875,E1_weak_positive,0.5,0.3324676975607872,0.9136962890625,0
src-E0_strong_positive__p-m0p2__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.2,0.0003,50,val_loss,0.2672626972198486,0.95654296875,E2_neutral,0.0,0.4190504103899002,0.84375,0
src-E0_strong_positive__p-m0p2__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.2,0.0003,50,val_loss,0.2672626972198486,0.95654296875,E3_reversed,-0.5,0.5215223133563995,0.7491455078125,0
src-E0_strong_positive__p-m0p25__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.25,0.0003,50,val_loss,0.2919725179672241,0.9482421875,E0_strong_positive,0.9,0.2992947995662689,0.942138671875,1
src-E0_strong_positive__p-m0p25__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.25,0.0003,50,val_loss,0.2919725179672241,0.9482421875,E1_weak_positive,0.5,0.3553821891546249,0.9034423828125,0
src-E0_strong_positive__p-m0p25__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.25,0.0003,50,val_loss,0.2919725179672241,0.9482421875,E2_neutral,0.0,0.4370658472180366,0.833984375,0
src-E0_strong_positive__p-m0p25__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.25,0.0003,50,val_loss,0.2919725179672241,0.9482421875,E3_reversed,-0.5,0.5318911522626877,0.7420654296875,0
src-E0_strong_positive__p-m0p3__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.3,0.0003,50,val_loss,0.3164630532264709,0.939453125,E0_strong_positive,0.9,0.3243430852890014,0.9295654296875,1
src-E0_strong_positive__p-m0p3__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.3,0.0003,50,val_loss,0.3164630532264709,0.939453125,E1_weak_positive,0.5,0.377783752977848,0.8895263671875,0
src-E0_strong_positive__p-m0p3__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.3,0.0003,50,val_loss,0.3164630532264709,0.939453125,E2_neutral,0.0,0.4545151591300964,0.8218994140625,0
src-E0_strong_positive__p-m0p3__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.3,0.0003,50,val_loss,0.3164630532264709,0.939453125,E3_reversed,-0.5,0.5420563519001007,0.7325439453125,0
src-E0_strong_positive__p-m0p35__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.35,0.0003,50,val_loss,0.3405651748180389,0.9267578125,E0_strong_positive,0.9,0.3489604368805885,0.91796875,1
src-E0_strong_positive__p-m0p35__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.35,0.0003,50,val_loss,0.3405651748180389,0.9267578125,E1_weak_positive,0.5,0.3995727375149727,0.8779296875,0
src-E0_strong_positive__p-m0p35__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.35,0.0003,50,val_loss,0.3405651748180389,0.9267578125,E2_neutral,0.0,0.4713604301214218,0.8092041015625,0
src-E0_strong_positive__p-m0p35__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.35,0.0003,50,val_loss,0.3405651748180389,0.9267578125,E3_reversed,-0.5,0.5519870817661285,0.72314453125,0
src-E0_strong_positive__p-m0p4__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.4,0.0003,50,val_loss,0.3641348481178283,0.91015625,E0_strong_positive,0.9,0.3730044215917587,0.9041748046875,1
src-E0_strong_positive__p-m0p4__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.4,0.0003,50,val_loss,0.3641348481178283,0.91015625,E1_weak_positive,0.5,0.4206696003675461,0.8614501953125,0
src-E0_strong_positive__p-m0p4__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.4,0.0003,50,val_loss,0.3641348481178283,0.91015625,E2_neutral,0.0,0.4875752404332161,0.7935791015625,0
src-E0_strong_positive__p-m0p4__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.4,0.0003,50,val_loss,0.3641348481178283,0.91015625,E3_reversed,-0.5,0.5616606920957565,0.7122802734375,0
src-E0_strong_positive__p-m0p45__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.45,0.0003,50,val_loss,0.3870517313480377,0.8935546875,E0_strong_positive,0.9,0.3963566422462463,0.8902587890625,1
src-E0_strong_positive__p-m0p45__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.45,0.0003,50,val_loss,0.3870517313480377,0.8935546875,E1_weak_positive,0.5,0.4410118833184242,0.8465576171875,0
src-E0_strong_positive__p-m0p45__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.45,0.0003,50,val_loss,0.3870517313480377,0.8935546875,E2_neutral,0.0,0.503141924738884,0.78173828125,0
src-E0_strong_positive__p-m0p45__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.45,0.0003,50,val_loss,0.3870517313480377,0.8935546875,E3_reversed,-0.5,0.5710602551698685,0.7037353515625,0
src-E0_strong_positive__p-m0p5__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.5,0.0003,50,val_loss,0.4092160165309906,0.87744140625,E0_strong_positive,0.9,0.4189194813370704,0.8714599609375,1
src-E0_strong_positive__p-m0p5__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.5,0.0003,50,val_loss,0.4092160165309906,0.87744140625,E1_weak_positive,0.5,0.4605505689978599,0.83154296875,0
src-E0_strong_positive__p-m0p5__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.5,0.0003,50,val_loss,0.4092160165309906,0.87744140625,E2_neutral,0.0,0.5180483162403107,0.7711181640625,0
src-E0_strong_positive__p-m0p5__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.5,0.0003,50,val_loss,0.4092160165309906,0.87744140625,E3_reversed,-0.5,0.5801714658737183,0.6959228515625,0
src-E0_strong_positive__p-0__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.0,0.0003,50,val_loss,0.1706037670373916,0.9814453125,E0_strong_positive,0.9,0.174568198621273,0.982177734375,1
src-E0_strong_positive__p-0__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.0,0.0003,50,val_loss,0.1706037670373916,0.9814453125,E1_weak_positive,0.5,0.2386632077395916,0.951171875,0
src-E0_strong_positive__p-0__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.0,0.0003,50,val_loss,0.1706037670373916,0.9814453125,E2_neutral,0.0,0.3428379148244858,0.886474609375,0
src-E0_strong_positive__p-0__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.0,0.0003,50,val_loss,0.1706037670373916,0.9814453125,E3_reversed,-0.5,0.4792948514223099,0.778564453125,0
src-E0_strong_positive__p-0p05__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.05,0.0003,50,val_loss,0.148323655128479,0.9833984375,E0_strong_positive,0.9,0.1515685133635997,0.986328125,1
src-E0_strong_positive__p-0p05__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.05,0.0003,50,val_loss,0.148323655128479,0.9833984375,E1_weak_positive,0.5,0.2157532386481762,0.9569091796875,0
src-E0_strong_positive__p-0p05__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.05,0.0003,50,val_loss,0.148323655128479,0.9833984375,E2_neutral,0.0,0.3234527334570884,0.8936767578125,0
src-E0_strong_positive__p-0p05__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.05,0.0003,50,val_loss,0.148323655128479,0.9833984375,E3_reversed,-0.5,0.4692114666104316,0.7855224609375,0
src-E0_strong_positive__p-0p1__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.1,0.0003,50,val_loss,0.1274044662714004,0.98828125,E0_strong_positive,0.9,0.1299635246396064,0.98974609375,1
src-E0_strong_positive__p-0p1__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.1,0.0003,50,val_loss,0.1274044662714004,0.98828125,E1_weak_positive,0.5,0.1936460323631763,0.9642333984375,0
src-E0_strong_positive__p-0p1__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.1,0.0003,50,val_loss,0.1274044662714004,0.98828125,E2_neutral,0.0,0.3044189438223839,0.901611328125,0
src-E0_strong_positive__p-0p1__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.1,0.0003,50,val_loss,0.1274044662714004,0.98828125,E3_reversed,-0.5,0.4598247110843658,0.791259765625,0
src-E0_strong_positive__p-0p15__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.15,0.0003,50,val_loss,0.1081481724977493,0.98974609375,E0_strong_positive,0.9,0.1100878380239009,0.991943359375,1
src-E0_strong_positive__p-0p15__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.15,0.0003,50,val_loss,0.1081481724977493,0.98974609375,E1_weak_positive,0.5,0.1727023124694824,0.968017578125,0
src-E0_strong_positive__p-0p15__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.15,0.0003,50,val_loss,0.1081481724977493,0.98974609375,E2_neutral,0.0,0.2861102744936943,0.9061279296875,0
src-E0_strong_positive__p-0p15__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.15,0.0003,50,val_loss,0.1081481724977493,0.98974609375,E3_reversed,-0.5,0.4515775144100189,0.7928466796875,0
src-E0_strong_positive__p-0p2__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.2,0.0003,50,val_loss,0.0908199846744537,0.99169921875,E0_strong_positive,0.9,0.0922375116497278,0.99365234375,1
src-E0_strong_positive__p-0p2__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.2,0.0003,50,val_loss,0.0908199846744537,0.99169921875,E1_weak_positive,0.5,0.1532944366335868,0.9708251953125,0
src-E0_strong_positive__p-0p2__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.2,0.0003,50,val_loss,0.0908199846744537,0.99169921875,E2_neutral,0.0,0.2689785584807396,0.9097900390625,0
src-E0_strong_positive__p-0p2__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.2,0.0003,50,val_loss,0.0908199846744537,0.99169921875,E3_reversed,-0.5,0.4450596496462822,0.7930908203125,0
src-E0_strong_positive__p-0p25__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.25,0.0003,50,val_loss,0.0756246298551559,0.994140625,E0_strong_positive,0.9,0.0766374301165342,0.9947509765625,1
src-E0_strong_positive__p-0p25__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.25,0.0003,50,val_loss,0.0756246298551559,0.994140625,E1_weak_positive,0.5,0.1357777789235115,0.9725341796875,0
src-E0_strong_positive__p-0p25__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.25,0.0003,50,val_loss,0.0756246298551559,0.994140625,E2_neutral,0.0,0.2535409182310104,0.9141845703125,0
src-E0_strong_positive__p-0p25__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.25,0.0003,50,val_loss,0.0756246298551559,0.994140625,E3_reversed,-0.5,0.441021203994751,0.7921142578125,0
src-E0_strong_positive__p-0p3__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.3,0.0003,50,val_loss,0.0626909434795379,0.99462890625,E0_strong_positive,0.9,0.0634165462106466,0.995361328125,1
src-E0_strong_positive__p-0p3__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.3,0.0003,50,val_loss,0.0626909434795379,0.99462890625,E1_weak_positive,0.5,0.1204641871154308,0.97412109375,0
src-E0_strong_positive__p-0p3__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.3,0.0003,50,val_loss,0.0626909434795379,0.99462890625,E2_neutral,0.0,0.2403634190559387,0.916015625,0
src-E0_strong_positive__p-0p3__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.3,0.0003,50,val_loss,0.0626909434795379,0.99462890625,E3_reversed,-0.5,0.4403760731220245,0.7916259765625,0
src-E0_strong_positive__p-0p35__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.35,0.0003,50,val_loss,0.052066683769226,0.994140625,E0_strong_positive,0.9,0.0525984680280089,0.9949951171875,1
src-E0_strong_positive__p-0p35__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.35,0.0003,50,val_loss,0.052066683769226,0.994140625,E1_weak_positive,0.5,0.107607826590538,0.9754638671875,0
src-E0_strong_positive__p-0p35__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.35,0.0003,50,val_loss,0.052066683769226,0.994140625,E2_neutral,0.0,0.2300523333251476,0.917724609375,0
src-E0_strong_positive__p-0p35__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.35,0.0003,50,val_loss,0.052066683769226,0.994140625,E3_reversed,-0.5,0.4441996589303016,0.788818359375,0
src-E0_strong_positive__p-0p4__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.4,0.0003,50,val_loss,0.0437175557017326,0.99365234375,E0_strong_positive,0.9,0.0441060289740562,0.9947509765625,1
src-E0_strong_positive__p-0p4__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.4,0.0003,50,val_loss,0.0437175557017326,0.99365234375,E1_weak_positive,0.5,0.0974042695015668,0.9764404296875,0
src-E0_strong_positive__p-0p4__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.4,0.0003,50,val_loss,0.0437175557017326,0.99365234375,E2_neutral,0.0,0.2232529707252979,0.9146728515625,0
src-E0_strong_positive__p-0p4__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.4,0.0003,50,val_loss,0.0437175557017326,0.99365234375,E3_reversed,-0.5,0.4537192732095718,0.783935546875,0
src-E0_strong_positive__p-0p45__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.45,0.0003,50,val_loss,0.0375287719070911,0.9931640625,E0_strong_positive,0.9,0.0377777256071567,0.9940185546875,1
src-E0_strong_positive__p-0p45__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.45,0.0003,50,val_loss,0.0375287719070911,0.9931640625,E1_weak_positive,0.5,0.0899985190480947,0.975830078125,0
src-E0_strong_positive__p-0p45__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.45,0.0003,50,val_loss,0.0375287719070911,0.9931640625,E2_neutral,0.0,0.2206519469618797,0.912109375,0
src-E0_strong_positive__p-0p45__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.45,0.0003,50,val_loss,0.0375287719070911,0.9931640625,E3_reversed,-0.5,0.4703144878149032,0.7791748046875,0
src-E0_strong_positive__p-0p5__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.5,0.0003,50,val_loss,0.0333209782838821,0.9912109375,E0_strong_positive,0.9,0.0333991115912795,0.9927978515625,1
src-E0_strong_positive__p-0p5__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.5,0.0003,50,val_loss,0.0333209782838821,0.9912109375,E1_weak_positive,0.5,0.0854975823312997,0.9722900390625,0
src-E0_strong_positive__p-0p5__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.5,0.0003,50,val_loss,0.0333209782838821,0.9912109375,E2_neutral,0.0,0.2229678593575954,0.9049072265625,0
src-E0_strong_positive__p-0p5__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.5,0.0003,50,val_loss,0.0333209782838821,0.9912109375,E3_reversed,-0.5,0.495502233505249,0.7716064453125,0
src-E0_strong_positive__p-m0p05__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.05,0.001,50,val_loss,0.0904559791088104,0.990234375,E0_strong_positive,0.9,0.0925083216279745,0.992431640625,1
src-E0_strong_positive__p-m0p05__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.05,0.001,50,val_loss,0.0904559791088104,0.990234375,E1_weak_positive,0.5,0.1526875309646129,0.969482421875,0
src-E0_strong_positive__p-m0p05__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.05,0.001,50,val_loss,0.0904559791088104,0.990234375,E2_neutral,0.0,0.2658871859312057,0.9088134765625,0
src-E0_strong_positive__p-m0p05__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.05,0.001,50,val_loss,0.0904559791088104,0.990234375,E3_reversed,-0.5,0.4367710947990417,0.7958984375,0
src-E0_strong_positive__p-m0p1__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.1,0.001,50,val_loss,0.1052834615111351,0.98876953125,E0_strong_positive,0.9,0.1078554298728704,0.990966796875,1
src-E0_strong_positive__p-m0p1__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.1,0.001,50,val_loss,0.1052834615111351,0.98876953125,E1_weak_positive,0.5,0.1693912297487259,0.9656982421875,0
src-E0_strong_positive__p-m0p1__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.1,0.001,50,val_loss,0.1052834615111351,0.98876953125,E2_neutral,0.0,0.2809010595083236,0.90380859375,0
src-E0_strong_positive__p-m0p1__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.1,0.001,50,val_loss,0.1052834615111351,0.98876953125,E3_reversed,-0.5,0.4432458654046058,0.7928466796875,0
src-E0_strong_positive__p-m0p15__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.15,0.001,50,val_loss,0.1213121637701988,0.98486328125,E0_strong_positive,0.9,0.1244440469890832,0.9888916015625,1
src-E0_strong_positive__p-m0p15__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.15,0.001,50,val_loss,0.1213121637701988,0.98486328125,E1_weak_positive,0.5,0.1869169361889362,0.9610595703125,0
src-E0_strong_positive__p-m0p15__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.15,0.001,50,val_loss,0.1213121637701988,0.98486328125,E2_neutral,0.0,0.296358473598957,0.899658203125,0
src-E0_strong_positive__p-m0p15__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.15,0.001,50,val_loss,0.1213121637701988,0.98486328125,E3_reversed,-0.5,0.4504254832863807,0.7900390625,0
src-E0_strong_positive__p-m0p2__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.2,0.001,50,val_loss,0.1383817940950393,0.98291015625,E0_strong_positive,0.9,0.1420944817364215,0.985595703125,1
src-E0_strong_positive__p-m0p2__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.2,0.001,50,val_loss,0.1383817940950393,0.98291015625,E1_weak_positive,0.5,0.2050645612180233,0.9559326171875,0
src-E0_strong_positive__p-m0p2__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.2,0.001,50,val_loss,0.1383817940950393,0.98291015625,E2_neutral,0.0,0.3120558112859726,0.8912353515625,0
src-E0_strong_positive__p-m0p2__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.2,0.001,50,val_loss,0.1383817940950393,0.98291015625,E3_reversed,-0.5,0.4580773934721946,0.7852783203125,0
src-E0_strong_positive__p-m0p25__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.25,0.001,50,val_loss,0.1563300490379333,0.97998046875,E0_strong_positive,0.9,0.1606277078390121,0.9810791015625,1
src-E0_strong_positive__p-m0p25__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.25,0.001,50,val_loss,0.1563300490379333,0.97998046875,E1_weak_positive,0.5,0.2236575670540332,0.94873046875,0
src-E0_strong_positive__p-m0p25__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.25,0.001,50,val_loss,0.1563300490379333,0.97998046875,E2_neutral,0.0,0.3278389424085617,0.8841552734375,0
src-E0_strong_positive__p-m0p25__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.25,0.001,50,val_loss,0.1563300490379333,0.97998046875,E3_reversed,-0.5,0.4660373479127884,0.781982421875,0
src-E0_strong_positive__p-m0p3__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.3,0.001,50,val_loss,0.1750007718801498,0.9765625,E0_strong_positive,0.9,0.1798745095729828,0.9766845703125,1
src-E0_strong_positive__p-m0p3__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.3,0.001,50,val_loss,0.1750007718801498,0.9765625,E1_weak_positive,0.5,0.2425458766520023,0.9432373046875,0
src-E0_strong_positive__p-m0p3__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.3,0.001,50,val_loss,0.1750007718801498,0.9765625,E2_neutral,0.0,0.3435960561037063,0.8779296875,0
src-E0_strong_positive__p-m0p3__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.3,0.001,50,val_loss,0.1750007718801498,0.9765625,E3_reversed,-0.5,0.4741933569312095,0.7757568359375,0
src-E0_strong_positive__p-m0p35__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.35,0.001,50,val_loss,0.1942472755908966,0.9716796875,E0_strong_positive,0.9,0.1996790245175361,0.9705810546875,1
src-E0_strong_positive__p-m0p35__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.35,0.001,50,val_loss,0.1942472755908966,0.9716796875,E1_weak_positive,0.5,0.2616035044193268,0.935791015625,0
src-E0_strong_positive__p-m0p35__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.35,0.001,50,val_loss,0.1942472755908966,0.9716796875,E2_neutral,0.0,0.3592466562986374,0.87158203125,0
src-E0_strong_positive__p-m0p35__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.35,0.001,50,val_loss,0.1942472755908966,0.9716796875,E3_reversed,-0.5,0.4824682101607322,0.770751953125,0
src-E0_strong_positive__p-m0p4__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.4,0.001,50,val_loss,0.213934063911438,0.9658203125,E0_strong_positive,0.9,0.2198999337852001,0.9639892578125,1
src-E0_strong_positive__p-m0p4__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.4,0.001,50,val_loss,0.213934063911438,0.9658203125,E1_weak_positive,0.5,0.2807255610823631,0.92919921875,0
src-E0_strong_positive__p-m0p4__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.4,0.001,50,val_loss,0.213934063911438,0.9658203125,E2_neutral,0.0,0.3747338131070137,0.8636474609375,0
src-E0_strong_positive__p-m0p4__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.4,0.001,50,val_loss,0.213934063911438,0.9658203125,E3_reversed,-0.5,0.4908095300197601,0.7664794921875,0
src-E0_strong_positive__p-m0p45__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.45,0.001,50,val_loss,0.2339367121458053,0.9609375,E0_strong_positive,0.9,0.2404097393155098,0.957763671875,1
src-E0_strong_positive__p-m0p45__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.45,0.001,50,val_loss,0.2339367121458053,0.9609375,E1_weak_positive,0.5,0.2998242005705833,0.92236328125,0
src-E0_strong_positive__p-m0p45__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.45,0.001,50,val_loss,0.2339367121458053,0.9609375,E2_neutral,0.0,0.3900163248181343,0.8553466796875,0
src-E0_strong_positive__p-m0p45__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.45,0.001,50,val_loss,0.2339367121458053,0.9609375,E3_reversed,-0.5,0.4991797357797622,0.7620849609375,0
src-E0_strong_positive__p-m0p5__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.5,0.001,50,val_loss,0.2541408538818359,0.95703125,E0_strong_positive,0.9,0.2610930055379867,0.9500732421875,1
src-E0_strong_positive__p-m0p5__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.5,0.001,50,val_loss,0.2541408538818359,0.95703125,E1_weak_positive,0.5,0.3188247978687286,0.9134521484375,0
src-E0_strong_positive__p-m0p5__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.5,0.001,50,val_loss,0.2541408538818359,0.95703125,E2_neutral,0.0,0.4050639122724533,0.846435546875,0
src-E0_strong_positive__p-m0p5__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.5,0.001,50,val_loss,0.2541408538818359,0.95703125,E3_reversed,-0.5,0.5075518935918808,0.7572021484375,0
src-E0_strong_positive__p-0__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.0,0.001,50,val_loss,0.0769777446985244,0.99169921875,E0_strong_positive,0.9,0.0785705670714378,0.994140625,1
src-E0_strong_positive__p-0__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.0,0.001,50,val_loss,0.0769777446985244,0.99169921875,E1_weak_positive,0.5,0.1370238624513149,0.9725341796875,0
src-E0_strong_positive__p-0__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.0,0.001,50,val_loss,0.0769777446985244,0.99169921875,E2_neutral,0.0,0.2515782155096531,0.91357421875,0
src-E0_strong_positive__p-0__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.0,0.001,50,val_loss,0.0769777446985244,0.99169921875,E3_reversed,-0.5,0.4313265904784202,0.7999267578125,0
src-E0_strong_positive__p-0p05__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.05,0.001,50,val_loss,0.0649705529212951,0.9931640625,E0_strong_positive,0.9,0.0661810673773288,0.9949951171875,1
src-E0_strong_positive__p-0p05__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.05,0.001,50,val_loss,0.0649705529212951,0.9931640625,E1_weak_positive,0.5,0.1226231735199689,0.9749755859375,0
src-E0_strong_positive__p-0p05__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.05,0.001,50,val_loss,0.0649705529212951,0.9931640625,E2_neutral,0.0,0.238293282687664,0.9166259765625,0
src-E0_strong_positive__p-0p05__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.05,0.001,50,val_loss,0.0649705529212951,0.9931640625,E3_reversed,-0.5,0.4273500964045524,0.80078125,0
src-E0_strong_positive__p-0p1__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.1,0.001,50,val_loss,0.0545172020792961,0.9951171875,E0_strong_positive,0.9,0.0554331755265593,0.9957275390625,1
src-E0_strong_positive__p-0p1__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.1,0.001,50,val_loss,0.0545172020792961,0.9951171875,E1_weak_positive,0.5,0.1096973922103643,0.9766845703125,0
src-E0_strong_positive__p-0p1__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.1,0.001,50,val_loss,0.0545172020792961,0.9951171875,E2_neutral,0.0,0.2264049313962459,0.918212890625,0
src-E0_strong_positive__p-0p1__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.1,0.001,50,val_loss,0.0545172020792961,0.9951171875,E3_reversed,-0.5,0.4254103824496269,0.7998046875,0
src-E0_strong_positive__p-0p15__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.15,0.001,50,val_loss,0.0456522740423679,0.99560546875,E0_strong_positive,0.9,0.0463618515059351,0.9959716796875,1
src-E0_strong_positive__p-0p15__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.15,0.001,50,val_loss,0.0456522740423679,0.99560546875,E1_weak_positive,0.5,0.0984291806817054,0.9776611328125,0
src-E0_strong_positive__p-0p15__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.15,0.001,50,val_loss,0.0456522740423679,0.99560546875,E2_neutral,0.0,0.2163247503340244,0.9197998046875,0
src-E0_strong_positive__p-0p15__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.15,0.001,50,val_loss,0.0456522740423679,0.99560546875,E3_reversed,-0.5,0.426209419965744,0.798095703125,0
src-E0_strong_positive__p-0p2__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.2,0.001,50,val_loss,0.0383596681058406,0.9951171875,E0_strong_positive,0.9,0.0389390438795089,0.996337890625,1
src-E0_strong_positive__p-0p2__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.2,0.001,50,val_loss,0.0383596681058406,0.9951171875,E1_weak_positive,0.5,0.0889581181108951,0.978759765625,0
src-E0_strong_positive__p-0p2__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.2,0.001,50,val_loss,0.0383596681058406,0.9951171875,E2_neutral,0.0,0.2084829919040203,0.92138671875,0
src-E0_strong_positive__p-0p2__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.2,0.001,50,val_loss,0.0383596681058406,0.9951171875,E3_reversed,-0.5,0.4305644631385803,0.7969970703125,0
src-E0_strong_positive__p-0p25__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.25,0.001,50,val_loss,0.0325772240757942,0.9951171875,E0_strong_positive,0.9,0.0330794556066393,0.9964599609375,1
src-E0_strong_positive__p-0p25__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.25,0.001,50,val_loss,0.0325772240757942,0.9951171875,E1_weak_positive,0.5,0.0813759118318557,0.978759765625,0
src-E0_strong_positive__p-0p25__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.25,0.001,50,val_loss,0.0325772240757942,0.9951171875,E2_neutral,0.0,0.2033073604106903,0.921142578125,0
src-E0_strong_positive__p-0p25__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.25,0.001,50,val_loss,0.0325772240757942,0.9951171875,E3_reversed,-0.5,0.4393694996833801,0.79150390625,0
src-E0_strong_positive__p-0p3__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.3,0.001,50,val_loss,0.0282045006752014,0.99462890625,E0_strong_positive,0.9,0.0286543858237564,0.995849609375,1
src-E0_strong_positive__p-0p3__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.3,0.001,50,val_loss,0.0282045006752014,0.99462890625,E1_weak_positive,0.5,0.0757323764264583,0.9788818359375,0
src-E0_strong_positive__p-0p3__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.3,0.001,50,val_loss,0.0282045006752014,0.99462890625,E2_neutral,0.0,0.2012110464274883,0.918701171875,0
src-E0_strong_positive__p-0p3__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.3,0.001,50,val_loss,0.0282045006752014,0.99462890625,E3_reversed,-0.5,0.4535588175058365,0.789306640625,0
src-E0_strong_positive__p-0p35__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.35,0.001,50,val_loss,0.0251124016940593,0.99462890625,E0_strong_positive,0.9,0.0255093318410217,0.9951171875,1
src-E0_strong_positive__p-0p35__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.35,0.001,50,val_loss,0.0251124016940593,0.99462890625,E1_weak_positive,0.5,0.0720485243946313,0.9781494140625,0
src-E0_strong_positive__p-0p35__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.35,0.001,50,val_loss,0.0251124016940593,0.99462890625,E2_neutral,0.0,0.2025910913944244,0.9171142578125,0
src-E0_strong_positive__p-0p35__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.35,0.001,50,val_loss,0.0251124016940593,0.99462890625,E3_reversed,-0.5,0.4740815982222557,0.7869873046875,0
src-E0_strong_positive__p-0p4__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.4,0.001,50,val_loss,0.0231572426855564,0.994140625,E0_strong_positive,0.9,0.0234839362092316,0.993896484375,1
src-E0_strong_positive__p-0p4__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.4,0.001,50,val_loss,0.0231572426855564,0.994140625,E1_weak_positive,0.5,0.0703344009816646,0.976318359375,0
src-E0_strong_positive__p-0p4__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.4,0.001,50,val_loss,0.0231572426855564,0.994140625,E2_neutral,0.0,0.207837626338005,0.91357421875,0
src-E0_strong_positive__p-0p4__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.4,0.001,50,val_loss,0.0231572426855564,0.994140625,E3_reversed,-0.5,0.501898318529129,0.7806396484375,0
src-E0_strong_positive__p-0p45__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.45,0.001,50,val_loss,0.0221982859075069,0.99267578125,E0_strong_positive,0.9,0.0224352199584245,0.9931640625,1
src-E0_strong_positive__p-0p45__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.45,0.001,50,val_loss,0.0221982859075069,0.99267578125,E1_weak_positive,0.5,0.0706108771264553,0.9744873046875,0
src-E0_strong_positive__p-0p45__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.45,0.001,50,val_loss,0.0221982859075069,0.99267578125,E2_neutral,0.0,0.2173456735908985,0.90869140625,0
src-E0_strong_positive__p-0p45__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.45,0.001,50,val_loss,0.0221982859075069,0.99267578125,E3_reversed,-0.5,0.5379787534475327,0.775390625,0
src-E0_strong_positive__p-0p5__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.5,0.001,50,val_loss,0.0221137627959251,0.99072265625,E0_strong_positive,0.9,0.0222604004666209,0.9925537109375,1
src-E0_strong_positive__p-0p5__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.5,0.001,50,val_loss,0.0221137627959251,0.99072265625,E1_weak_positive,0.5,0.0729335360229015,0.9722900390625,0
src-E0_strong_positive__p-0p5__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.5,0.001,50,val_loss,0.0221137627959251,0.99072265625,E2_neutral,0.0,0.2315307334065437,0.904052734375,0
src-E0_strong_positive__p-0p5__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.5,0.001,50,val_loss,0.0221137627959251,0.99072265625,E3_reversed,-0.5,0.5833006203174591,0.7694091796875,0
src-E0_strong_positive__p-m0p05__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.05,0.003,50,val_loss,0.0467387400567531,0.99560546875,E0_strong_positive,0.9,0.0475041223689913,0.9959716796875,1
src-E0_strong_positive__p-m0p05__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.05,0.003,50,val_loss,0.0467387400567531,0.99560546875,E1_weak_positive,0.5,0.0995465517044067,0.97802734375,0
src-E0_strong_positive__p-m0p05__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.05,0.003,50,val_loss,0.0467387400567531,0.99560546875,E2_neutral,0.0,0.2151968777179718,0.9208984375,0
src-E0_strong_positive__p-m0p05__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.05,0.003,50,val_loss,0.0467387400567531,0.99560546875,E3_reversed,-0.5,0.4183889478445053,0.804443359375,0
src-E0_strong_positive__p-m0p1__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.1,0.003,50,val_loss,0.0551935620605945,0.99365234375,E0_strong_positive,0.9,0.0562154594808816,0.9954833984375,1
src-E0_strong_positive__p-m0p1__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.1,0.003,50,val_loss,0.0551935620605945,0.99365234375,E1_weak_positive,0.5,0.1103942152112722,0.975830078125,0
src-E0_strong_positive__p-m0p1__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.1,0.003,50,val_loss,0.0551935620605945,0.99365234375,E2_neutral,0.0,0.2254576310515403,0.91748046875,0
src-E0_strong_positive__p-m0p1__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.1,0.003,50,val_loss,0.0551935620605945,0.99365234375,E3_reversed,-0.5,0.4197629019618034,0.80224609375,0
src-E0_strong_positive__p-m0p15__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.15,0.003,50,val_loss,0.0647931843996048,0.99169921875,E0_strong_positive,0.9,0.0661418437957763,0.9951171875,1
src-E0_strong_positive__p-m0p15__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.15,0.003,50,val_loss,0.0647931843996048,0.99169921875,E1_weak_positive,0.5,0.1223261281847953,0.9737548828125,0
src-E0_strong_positive__p-m0p15__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.15,0.003,50,val_loss,0.0647931843996048,0.99169921875,E2_neutral,0.0,0.2367172613739967,0.9139404296875,0
src-E0_strong_positive__p-m0p15__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.15,0.003,50,val_loss,0.0647931843996048,0.99169921875,E3_reversed,-0.5,0.4226257726550102,0.799560546875,0
src-E0_strong_positive__p-m0p2__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.2,0.003,50,val_loss,0.0754797086119651,0.9912109375,E0_strong_positive,0.9,0.0772165097296238,0.9935302734375,1
src-E0_strong_positive__p-m0p2__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.2,0.003,50,val_loss,0.0754797086119651,0.9912109375,E1_weak_positive,0.5,0.1351880654692649,0.970947265625,0
src-E0_strong_positive__p-m0p2__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.2,0.003,50,val_loss,0.0754797086119651,0.9912109375,E2_neutral,0.0,0.2487033605575561,0.91064453125,0
src-E0_strong_positive__p-m0p2__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.2,0.003,50,val_loss,0.0754797086119651,0.9912109375,E3_reversed,-0.5,0.4265705570578575,0.7969970703125,0
src-E0_strong_positive__p-m0p25__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.25,0.003,50,val_loss,0.0871736407279968,0.98974609375,E0_strong_positive,0.9,0.0893478114157915,0.9918212890625,1
src-E0_strong_positive__p-m0p25__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.25,0.003,50,val_loss,0.0871736407279968,0.98974609375,E1_weak_positive,0.5,0.148826465010643,0.9674072265625,0
src-E0_strong_positive__p-m0p25__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.25,0.003,50,val_loss,0.0871736407279968,0.98974609375,E2_neutral,0.0,0.2611930146813392,0.906494140625,0
src-E0_strong_positive__p-m0p25__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.25,0.003,50,val_loss,0.0871736407279968,0.98974609375,E3_reversed,-0.5,0.4312958791851997,0.796142578125,0
src-E0_strong_positive__p-m0p3__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.3,0.003,50,val_loss,0.099782571196556,0.98681640625,E0_strong_positive,0.9,0.1024296693503856,0.9901123046875,1
src-E0_strong_positive__p-m0p3__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.3,0.003,50,val_loss,0.099782571196556,0.98681640625,E1_weak_positive,0.5,0.1630972772836685,0.9637451171875,0
src-E0_strong_positive__p-m0p3__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.3,0.003,50,val_loss,0.099782571196556,0.98681640625,E2_neutral,0.0,0.2740108445286751,0.9024658203125,0
src-E0_strong_positive__p-m0p3__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.3,0.003,50,val_loss,0.099782571196556,0.98681640625,E3_reversed,-0.5,0.4365846291184425,0.794189453125,0
src-E0_strong_positive__p-m0p35__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.35,0.003,50,val_loss,0.1132086440920829,0.98486328125,E0_strong_positive,0.9,0.1163505502045154,0.988037109375,1
src-E0_strong_positive__p-m0p35__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.35,0.003,50,val_loss,0.1132086440920829,0.98486328125,E1_weak_positive,0.5,0.1778708845376968,0.9599609375,0
src-E0_strong_positive__p-m0p35__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.35,0.003,50,val_loss,0.1132086440920829,0.98486328125,E2_neutral,0.0,0.2870225459337234,0.8978271484375,0
src-E0_strong_positive__p-m0p35__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.35,0.003,50,val_loss,0.1132086440920829,0.98486328125,E3_reversed,-0.5,0.4422815293073654,0.79150390625,0
src-E0_strong_positive__p-m0p4__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.4,0.003,50,val_loss,0.1273543685674667,0.9833984375,E0_strong_positive,0.9,0.1310005262494087,0.9857177734375,1
src-E0_strong_positive__p-m0p4__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.4,0.003,50,val_loss,0.1273543685674667,0.9833984375,E1_weak_positive,0.5,0.1930350176990032,0.955810546875,0
src-E0_strong_positive__p-m0p4__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.4,0.003,50,val_loss,0.1273543685674667,0.9833984375,E2_neutral,0.0,0.3001295253634453,0.89208984375,0
src-E0_strong_positive__p-m0p4__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.4,0.003,50,val_loss,0.1273543685674667,0.9833984375,E3_reversed,-0.5,0.4482793360948562,0.788818359375,0
src-E0_strong_positive__p-m0p45__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.45,0.003,50,val_loss,0.1421267688274383,0.97998046875,E0_strong_positive,0.9,0.1462761051952839,0.98193359375,1
src-E0_strong_positive__p-m0p45__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.45,0.003,50,val_loss,0.1421267688274383,0.97998046875,E1_weak_positive,0.5,0.2084945887327194,0.951171875,0
src-E0_strong_positive__p-m0p45__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.45,0.003,50,val_loss,0.1421267688274383,0.97998046875,E2_neutral,0.0,0.3132603913545608,0.88671875,0
src-E0_strong_positive__p-m0p45__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.45,0.003,50,val_loss,0.1421267688274383,0.97998046875,E3_reversed,-0.5,0.4545019939541816,0.7872314453125,0
src-E0_strong_positive__p-m0p5__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.5,0.003,50,val_loss,0.1574388146400451,0.9775390625,E0_strong_positive,0.9,0.1620820164680481,0.978759765625,1
src-E0_strong_positive__p-m0p5__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.5,0.003,50,val_loss,0.1574388146400451,0.9775390625,E1_weak_positive,0.5,0.2241701744496822,0.9459228515625,0
src-E0_strong_positive__p-m0p5__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.5,0.003,50,val_loss,0.1574388146400451,0.9775390625,E2_neutral,0.0,0.3263648822903633,0.8817138671875,0
src-E0_strong_positive__p-m0p5__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.5,0.003,50,val_loss,0.1574388146400451,0.9775390625,E3_reversed,-0.5,0.4608968198299408,0.78271484375,0
src-E0_strong_positive__p-0__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.0,0.003,50,val_loss,0.0394571647047996,0.99609375,E0_strong_positive,0.9,0.0400398653000593,0.99658203125,1
src-E0_strong_positive__p-0__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.0,0.003,50,val_loss,0.0394571647047996,0.99609375,E1_weak_positive,0.5,0.0899255014955997,0.9796142578125,0
src-E0_strong_positive__p-0__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.0,0.003,50,val_loss,0.0394571647047996,0.99609375,E2_neutral,0.0,0.2062504664063453,0.924072265625,0
src-E0_strong_positive__p-0__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.0,0.003,50,val_loss,0.0394571647047996,0.99609375,E3_reversed,-0.5,0.4190275743603706,0.8037109375,0
src-E0_strong_positive__p-0p05__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.05,0.003,50,val_loss,0.0333435423672199,0.99609375,E0_strong_positive,0.9,0.0338141052052378,0.9964599609375,1
src-E0_strong_positive__p-0p05__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.05,0.003,50,val_loss,0.0333435423672199,0.99609375,E1_weak_positive,0.5,0.0816496293991804,0.9803466796875,0
src-E0_strong_positive__p-0p05__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.05,0.003,50,val_loss,0.0333435423672199,0.99609375,E2_neutral,0.0,0.198963526636362,0.9246826171875,0
src-E0_strong_positive__p-0p05__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.05,0.003,50,val_loss,0.0333435423672199,0.99609375,E3_reversed,-0.5,0.422317773103714,0.8021240234375,0
src-E0_strong_positive__p-0p1__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.1,0.003,50,val_loss,0.0283600017428398,0.99609375,E0_strong_positive,0.9,0.0287778633646667,0.9964599609375,1
src-E0_strong_positive__p-0p1__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.1,0.003,50,val_loss,0.0283600017428398,0.99609375,E1_weak_positive,0.5,0.07480357773602,0.9805908203125,0
src-E0_strong_positive__p-0p1__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.1,0.003,50,val_loss,0.0283600017428398,0.99609375,E2_neutral,0.0,0.1936844065785408,0.9244384765625,0
src-E0_strong_positive__p-0p1__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.1,0.003,50,val_loss,0.0283600017428398,0.99609375,E3_reversed,-0.5,0.4289753958582878,0.7996826171875,0
src-E0_strong_positive__p-0p15__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.15,0.003,50,val_loss,0.0244425423443317,0.99560546875,E0_strong_positive,0.9,0.0248495358973741,0.9964599609375,1
src-E0_strong_positive__p-0p15__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.15,0.003,50,val_loss,0.0244425423443317,0.99560546875,E1_weak_positive,0.5,0.0694356616586446,0.98095703125,0
src-E0_strong_positive__p-0p15__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.15,0.003,50,val_loss,0.0244425423443317,0.99560546875,E2_neutral,0.0,0.190738994628191,0.9254150390625,0
src-E0_strong_positive__p-0p15__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.15,0.003,50,val_loss,0.0244425423443317,0.99560546875,E3_reversed,-0.5,0.4397360235452652,0.7987060546875,0
src-E0_strong_positive__p-0p2__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.2,0.003,50,val_loss,0.0215074568986892,0.99560546875,E0_strong_positive,0.9,0.0219256561249494,0.9964599609375,1
src-E0_strong_positive__p-0p2__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.2,0.003,50,val_loss,0.0215074568986892,0.99560546875,E1_weak_positive,0.5,0.0655616829171776,0.980712890625,0
src-E0_strong_positive__p-0p2__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.2,0.003,50,val_loss,0.0215074568986892,0.99560546875,E2_neutral,0.0,0.1904160492122173,0.92333984375,0
src-E0_strong_positive__p-0p2__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.2,0.003,50,val_loss,0.0215074568986892,0.99560546875,E3_reversed,-0.5,0.4553107768297195,0.7947998046875,0
src-E0_strong_positive__p-0p25__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.25,0.003,50,val_loss,0.0194575078785419,0.9951171875,E0_strong_positive,0.9,0.0198920401744544,0.996337890625,1
src-E0_strong_positive__p-0p25__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.25,0.003,50,val_loss,0.0194575078785419,0.9951171875,E1_weak_positive,0.5,0.0631737923249602,0.98046875,0
src-E0_strong_positive__p-0p25__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.25,0.003,50,val_loss,0.0194575078785419,0.9951171875,E2_neutral,0.0,0.1929657943546772,0.92041015625,0
src-E0_strong_positive__p-0p25__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.25,0.003,50,val_loss,0.0194575078785419,0.9951171875,E3_reversed,-0.5,0.4763617441058159,0.7916259765625,0
src-E0_strong_positive__p-0p3__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.3,0.003,50,val_loss,0.0181906595826149,0.9951171875,E0_strong_positive,0.9,0.0186340240761637,0.9954833984375,1
src-E0_strong_positive__p-0p3__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.3,0.003,50,val_loss,0.0181906595826149,0.9951171875,E1_weak_positive,0.5,0.0622529275715351,0.9791259765625,0
src-E0_strong_positive__p-0p3__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.3,0.003,50,val_loss,0.0181906595826149,0.9951171875,E2_neutral,0.0,0.1986070834100246,0.91845703125,0
src-E0_strong_positive__p-0p3__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.3,0.003,50,val_loss,0.0181906595826149,0.9951171875,E3_reversed,-0.5,0.5034850612282753,0.788330078125,0
src-E0_strong_positive__p-0p35__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.35,0.003,50,val_loss,0.0176062062382698,0.994140625,E0_strong_positive,0.9,0.0180434607900679,0.9945068359375,1
src-E0_strong_positive__p-0p35__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.35,0.003,50,val_loss,0.0176062062382698,0.994140625,E1_weak_positive,0.5,0.0627787848934531,0.9776611328125,0
src-E0_strong_positive__p-0p35__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.35,0.003,50,val_loss,0.0176062062382698,0.994140625,E2_neutral,0.0,0.2075260914862156,0.915283203125,0
src-E0_strong_positive__p-0p35__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.35,0.003,50,val_loss,0.0176062062382698,0.994140625,E3_reversed,-0.5,0.5371810346841812,0.7833251953125,0
src-E0_strong_positive__p-0p4__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.4,0.003,50,val_loss,0.017601441591978,0.9931640625,E0_strong_positive,0.9,0.0180226538795977,0.9937744140625,1
src-E0_strong_positive__p-0p4__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.4,0.003,50,val_loss,0.017601441591978,0.9931640625,E1_weak_positive,0.5,0.0647325301542878,0.976318359375,0
src-E0_strong_positive__p-0p4__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.4,0.003,50,val_loss,0.017601441591978,0.9931640625,E2_neutral,0.0,0.2198464386165142,0.9124755859375,0
src-E0_strong_positive__p-0p4__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.4,0.003,50,val_loss,0.017601441591978,0.9931640625,E3_reversed,-0.5,0.5777871906757355,0.77978515625,0
src-E0_strong_positive__p-0p45__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.45,0.003,50,val_loss,0.0180660262703895,0.9931640625,E0_strong_positive,0.9,0.0184821188449859,0.992919921875,1
src-E0_strong_positive__p-0p45__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.45,0.003,50,val_loss,0.0180660262703895,0.9931640625,E1_weak_positive,0.5,0.0680795488879084,0.97412109375,0
src-E0_strong_positive__p-0p45__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.45,0.003,50,val_loss,0.0180660262703895,0.9931640625,E2_neutral,0.0,0.2355561703443527,0.9073486328125,0
src-E0_strong_positive__p-0p45__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.45,0.003,50,val_loss,0.0180660262703895,0.9931640625,E3_reversed,-0.5,0.6253750175237656,0.7740478515625,0
src-E0_strong_positive__p-0p5__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.5,0.003,50,val_loss,0.0188873931765556,0.9912109375,E0_strong_positive,0.9,0.0193253045435994,0.9920654296875,1
src-E0_strong_positive__p-0p5__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.5,0.003,50,val_loss,0.0188873931765556,0.9912109375,E1_weak_positive,0.5,0.0727132093161344,0.9720458984375,0
src-E0_strong_positive__p-0p5__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.5,0.003,50,val_loss,0.0188873931765556,0.9912109375,E2_neutral,0.0,0.2543764673173427,0.90380859375,0
src-E0_strong_positive__p-0p5__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.5,0.003,50,val_loss,0.0188873931765556,0.9912109375,E3_reversed,-0.5,0.6795594543218613,0.7696533203125,0
src-E0_strong_positive__p-m0p05__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.05,0.01,50,val_loss,0.0254687704145908,0.99658203125,E0_strong_positive,0.9,0.0256970939226448,0.9967041015625,1
src-E0_strong_positive__p-m0p05__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.05,0.01,50,val_loss,0.0254687704145908,0.99658203125,E1_weak_positive,0.5,0.0703653525561094,0.9808349609375,0
src-E0_strong_positive__p-m0p05__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.05,0.01,50,val_loss,0.0254687704145908,0.99658203125,E2_neutral,0.0,0.1877667717635631,0.9263916015625,0
src-E0_strong_positive__p-m0p05__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.05,0.01,50,val_loss,0.0254687704145908,0.99658203125,E3_reversed,-0.5,0.4244193658232689,0.8057861328125,0
src-E0_strong_positive__p-m0p1__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.1,0.01,50,val_loss,0.0298472493886947,0.99658203125,E0_strong_positive,0.9,0.0301171774044632,0.99658203125,1
src-E0_strong_positive__p-m0p1__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.1,0.01,50,val_loss,0.0298472493886947,0.99658203125,E1_weak_positive,0.5,0.0765889268368482,0.9805908203125,0
src-E0_strong_positive__p-m0p1__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.1,0.01,50,val_loss,0.0298472493886947,0.99658203125,E2_neutral,0.0,0.1929132379591465,0.926025390625,0
src-E0_strong_positive__p-m0p1__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.1,0.01,50,val_loss,0.0298472493886947,0.99658203125,E3_reversed,-0.5,0.4188867956399917,0.8062744140625,0
src-E0_strong_positive__p-m0p15__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.15,0.01,50,val_loss,0.0350852645933628,0.99609375,E0_strong_positive,0.9,0.0354526285082101,0.996337890625,1
src-E0_strong_positive__p-m0p15__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.15,0.01,50,val_loss,0.0350852645933628,0.99609375,E1_weak_positive,0.5,0.0839008186012506,0.9798583984375,0
src-E0_strong_positive__p-m0p15__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.15,0.01,50,val_loss,0.0350852645933628,0.99609375,E2_neutral,0.0,0.1995794922113418,0.9234619140625,0
src-E0_strong_positive__p-m0p15__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.15,0.01,50,val_loss,0.0350852645933628,0.99609375,E3_reversed,-0.5,0.4159652143716812,0.8052978515625,0
src-E0_strong_positive__p-m0p2__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.2,0.01,50,val_loss,0.041201114654541,0.99462890625,E0_strong_positive,0.9,0.0417265454307198,0.9964599609375,1
src-E0_strong_positive__p-m0p2__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.2,0.01,50,val_loss,0.041201114654541,0.99462890625,E1_weak_positive,0.5,0.0922195166349411,0.978759765625,0
src-E0_strong_positive__p-m0p2__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.2,0.01,50,val_loss,0.041201114654541,0.99462890625,E2_neutral,0.0,0.2074726708233356,0.921142578125,0
src-E0_strong_positive__p-m0p2__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.2,0.01,50,val_loss,0.041201114654541,0.99462890625,E3_reversed,-0.5,0.415067046880722,0.804931640625,0
src-E0_strong_positive__p-m0p25__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.25,0.01,50,val_loss,0.0481900051236152,0.99365234375,E0_strong_positive,0.9,0.0489344280213117,0.9959716796875,1
src-E0_strong_positive__p-m0p25__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.25,0.01,50,val_loss,0.0481900051236152,0.99365234375,E1_weak_positive,0.5,0.1014437116682529,0.9759521484375,0
src-E0_strong_positive__p-m0p25__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.25,0.01,50,val_loss,0.0481900051236152,0.99365234375,E2_neutral,0.0,0.216316383332014,0.91845703125,0
src-E0_strong_positive__p-m0p25__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.25,0.01,50,val_loss,0.0481900051236152,0.99365234375,E3_reversed,-0.5,0.4156894609332084,0.8037109375,0
src-E0_strong_positive__p-m0p3__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.3,0.01,50,val_loss,0.0560248792171478,0.99267578125,E0_strong_positive,0.9,0.0570455593988299,0.9952392578125,1
src-E0_strong_positive__p-m0p3__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.3,0.01,50,val_loss,0.0560248792171478,0.99267578125,E1_weak_positive,0.5,0.1114609073847532,0.9744873046875,0
src-E0_strong_positive__p-m0p3__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.3,0.01,50,val_loss,0.0560248792171478,0.99267578125,E2_neutral,0.0,0.2258697189390659,0.91552734375,0
src-E0_strong_positive__p-m0p3__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.3,0.01,50,val_loss,0.0560248792171478,0.99267578125,E3_reversed,-0.5,0.4174386486411094,0.80078125,0
src-E0_strong_positive__p-m0p35__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.35,0.01,50,val_loss,0.0646609514951706,0.9912109375,E0_strong_positive,0.9,0.0660084430128336,0.9945068359375,1
src-E0_strong_positive__p-m0p35__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.35,0.01,50,val_loss,0.0646609514951706,0.9912109375,E1_weak_positive,0.5,0.1221562586724758,0.971923828125,0
src-E0_strong_positive__p-m0p35__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.35,0.01,50,val_loss,0.0646609514951706,0.9912109375,E2_neutral,0.0,0.2359335273504257,0.9127197265625,0
src-E0_strong_positive__p-m0p35__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.35,0.01,50,val_loss,0.0646609514951706,0.9912109375,E3_reversed,-0.5,0.4200204089283943,0.800537109375,0
src-E0_strong_positive__p-m0p4__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.4,0.01,50,val_loss,0.0740418210625648,0.990234375,E0_strong_positive,0.9,0.0757579989731311,0.9931640625,1
src-E0_strong_positive__p-m0p4__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.4,0.01,50,val_loss,0.0740418210625648,0.990234375,E1_weak_positive,0.5,0.1334204375743866,0.9688720703125,0
src-E0_strong_positive__p-m0p4__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.4,0.01,50,val_loss,0.0740418210625648,0.990234375,E2_neutral,0.0,0.2463504485785961,0.909912109375,0
src-E0_strong_positive__p-m0p4__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.4,0.01,50,val_loss,0.0740418210625648,0.990234375,E3_reversed,-0.5,0.4232226014137268,0.80029296875,0
src-E0_strong_positive__p-m0p45__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.45,0.01,50,val_loss,0.0841050297021865,0.98974609375,E0_strong_positive,0.9,0.0862221606075763,0.990966796875,1
src-E0_strong_positive__p-m0p45__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.45,0.01,50,val_loss,0.0841050297021865,0.98974609375,E1_weak_positive,0.5,0.1451540514826774,0.965576171875,0
src-E0_strong_positive__p-m0p45__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.45,0.01,50,val_loss,0.0841050297021865,0.98974609375,E2_neutral,0.0,0.2569995038211345,0.9052734375,0
src-E0_strong_positive__p-m0p45__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.45,0.01,50,val_loss,0.0841050297021865,0.98974609375,E3_reversed,-0.5,0.4268932491540909,0.7977294921875,0
src-E0_strong_positive__p-m0p5__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.5,0.01,50,val_loss,0.0947862267494201,0.9873046875,E0_strong_positive,0.9,0.0973268132656812,0.989013671875,1
src-E0_strong_positive__p-m0p5__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.5,0.01,50,val_loss,0.0947862267494201,0.9873046875,E1_weak_positive,0.5,0.1572695411741733,0.9630126953125,0
src-E0_strong_positive__p-m0p5__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.5,0.01,50,val_loss,0.0947862267494201,0.9873046875,E2_neutral,0.0,0.2677900344133377,0.9017333984375,0
src-E0_strong_positive__p-m0p5__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.5,0.01,50,val_loss,0.0947862267494201,0.9873046875,E3_reversed,-0.5,0.4309247136116028,0.7952880859375,0
src-E0_strong_positive__p-0__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.0,0.01,50,val_loss,0.0219122618436813,0.9970703125,E0_strong_positive,0.9,0.0221453662961721,0.9964599609375,1
src-E0_strong_positive__p-0__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.0,0.01,50,val_loss,0.0219122618436813,0.9970703125,E1_weak_positive,0.5,0.0652875360101461,0.9808349609375,0
src-E0_strong_positive__p-0__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.0,0.01,50,val_loss,0.0219122618436813,0.9970703125,E2_neutral,0.0,0.1844253428280353,0.925537109375,0
src-E0_strong_positive__p-0__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.0,0.01,50,val_loss,0.0219122618436813,0.9970703125,E3_reversed,-0.5,0.4331842958927154,0.8033447265625,0
src-E0_strong_positive__p-0p05__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.05,0.01,50,val_loss,0.0191259831190109,0.9970703125,E0_strong_positive,0.9,0.0193974249996244,0.9964599609375,1
src-E0_strong_positive__p-0p05__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.05,0.01,50,val_loss,0.0191259831190109,0.9970703125,E1_weak_positive,0.5,0.0613876171410083,0.980712890625,0
src-E0_strong_positive__p-0p05__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.05,0.01,50,val_loss,0.0191259831190109,0.9970703125,E2_neutral,0.0,0.183141004294157,0.92529296875,0
src-E0_strong_positive__p-0p05__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.05,0.01,50,val_loss,0.0191259831190109,0.9970703125,E3_reversed,-0.5,0.4457665383815765,0.8023681640625,0
src-E0_strong_positive__p-0p1__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.1,0.01,50,val_loss,0.0170464925467968,0.99658203125,E0_strong_positive,0.9,0.0173768252134323,0.9964599609375,1
src-E0_strong_positive__p-0p1__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.1,0.01,50,val_loss,0.0170464925467968,0.99658203125,E1_weak_positive,0.5,0.0586726488545537,0.9808349609375,0
src-E0_strong_positive__p-0p1__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.1,0.01,50,val_loss,0.0170464925467968,0.99658203125,E2_neutral,0.0,0.1841190941631794,0.9246826171875,0
src-E0_strong_positive__p-0p1__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.1,0.01,50,val_loss,0.0170464925467968,0.99658203125,E3_reversed,-0.5,0.4626791477203369,0.7987060546875,0
src-E0_strong_positive__p-0p15__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.15,0.01,50,val_loss,0.0156019572168588,0.99560546875,E0_strong_positive,0.9,0.0160019055474549,0.996337890625,1
src-E0_strong_positive__p-0p15__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.15,0.01,50,val_loss,0.0156019572168588,0.99560546875,E1_weak_positive,0.5,0.0571272615343332,0.9803466796875,0
src-E0_strong_positive__p-0p15__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.15,0.01,50,val_loss,0.0156019572168588,0.99560546875,E2_neutral,0.0,0.1875131279230117,0.9239501953125,0
src-E0_strong_positive__p-0p15__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.15,0.01,50,val_loss,0.0156019572168588,0.99560546875,E3_reversed,-0.5,0.4843405410647392,0.7972412109375,0
src-E0_strong_positive__p-0p2__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.2,0.01,50,val_loss,0.0147184422239661,0.9951171875,E0_strong_positive,0.9,0.0151918870396912,0.99609375,1
src-E0_strong_positive__p-0p2__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.2,0.01,50,val_loss,0.0147184422239661,0.9951171875,E1_weak_positive,0.5,0.0567213585600256,0.9801025390625,0
src-E0_strong_positive__p-0p2__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.2,0.01,50,val_loss,0.0147184422239661,0.9951171875,E2_neutral,0.0,0.1934345848858356,0.9207763671875,0
src-E0_strong_positive__p-0p2__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.2,0.01,50,val_loss,0.0147184422239661,0.9951171875,E3_reversed,-0.5,0.5110790506005287,0.79248046875,0
src-E0_strong_positive__p-0p25__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.25,0.01,50,val_loss,0.0143240559846162,0.9951171875,E0_strong_positive,0.9,0.0148680831771343,0.9957275390625,1
src-E0_strong_positive__p-0p25__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.25,0.01,50,val_loss,0.0143240559846162,0.9951171875,E1_weak_positive,0.5,0.0574132483452558,0.97998046875,0
src-E0_strong_positive__p-0p25__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.25,0.01,50,val_loss,0.0143240559846162,0.9951171875,E2_neutral,0.0,0.2019448094069957,0.919677734375,0
src-E0_strong_positive__p-0p25__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.25,0.01,50,val_loss,0.0143240559846162,0.9951171875,E3_reversed,-0.5,0.5431037694215775,0.790771484375,0
src-E0_strong_positive__p-0p3__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.3,0.01,50,val_loss,0.0143409008160233,0.99462890625,E0_strong_positive,0.9,0.0149474036879837,0.9947509765625,1
src-E0_strong_positive__p-0p3__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.3,0.01,50,val_loss,0.0143409008160233,0.99462890625,E1_weak_positive,0.5,0.0591400144621729,0.9786376953125,0
src-E0_strong_positive__p-0p3__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.3,0.01,50,val_loss,0.0143409008160233,0.99462890625,E2_neutral,0.0,0.2130035199224949,0.9171142578125,0
src-E0_strong_positive__p-0p3__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.3,0.01,50,val_loss,0.0143409008160233,0.99462890625,E3_reversed,-0.5,0.5804375857114792,0.7874755859375,0
src-E0_strong_positive__p-0p35__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.35,0.01,50,val_loss,0.0146629475057125,0.99365234375,E0_strong_positive,0.9,0.0153319931123405,0.9940185546875,1
src-E0_strong_positive__p-0p35__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.35,0.01,50,val_loss,0.0146629475057125,0.99365234375,E1_weak_positive,0.5,0.0617922376841306,0.976806640625,0
src-E0_strong_positive__p-0p35__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.35,0.01,50,val_loss,0.0146629475057125,0.99365234375,E2_neutral,0.0,0.226357027888298,0.9156494140625,0
src-E0_strong_positive__p-0p35__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.35,0.01,50,val_loss,0.0146629475057125,0.99365234375,E3_reversed,-0.5,0.6227832436561584,0.785400390625,0
src-E0_strong_positive__p-0p4__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.4,0.01,50,val_loss,0.0151460049673914,0.99365234375,E0_strong_positive,0.9,0.0159155754372477,0.9932861328125,1
src-E0_strong_positive__p-0p4__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.4,0.01,50,val_loss,0.0151460049673914,0.99365234375,E1_weak_positive,0.5,0.065218704752624,0.9755859375,0
src-E0_strong_positive__p-0p4__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.4,0.01,50,val_loss,0.0151460049673914,0.99365234375,E2_neutral,0.0,0.241520382463932,0.9130859375,0
src-E0_strong_positive__p-0p4__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.4,0.01,50,val_loss,0.0151460049673914,0.99365234375,E3_reversed,-0.5,0.6695634424686432,0.781494140625,0
src-E0_strong_positive__p-0p45__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.45,0.01,50,val_loss,0.0157125182449817,0.99365234375,E0_strong_positive,0.9,0.0166595014743506,0.992919921875,1
src-E0_strong_positive__p-0p45__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.45,0.01,50,val_loss,0.0157125182449817,0.99365234375,E1_weak_positive,0.5,0.0694291209802031,0.97412109375,0
src-E0_strong_positive__p-0p45__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.45,0.01,50,val_loss,0.0157125182449817,0.99365234375,E2_neutral,0.0,0.2583517245948314,0.911376953125,0
src-E0_strong_positive__p-0p45__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.45,0.01,50,val_loss,0.0157125182449817,0.99365234375,E3_reversed,-0.5,0.7210095673799515,0.7774658203125,0
src-E0_strong_positive__p-0p5__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.5,0.01,50,val_loss,0.0168256405740976,0.9912109375,E0_strong_positive,0.9,0.0178340249694883,0.9927978515625,1
src-E0_strong_positive__p-0p5__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.5,0.01,50,val_loss,0.0168256405740976,0.9912109375,E1_weak_positive,0.5,0.0753408353775739,0.973876953125,0
src-E0_strong_positive__p-0p5__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.5,0.01,50,val_loss,0.0168256405740976,0.9912109375,E2_neutral,0.0,0.2790510766208172,0.9090576171875,0
src-E0_strong_positive__p-0p5__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.5,0.01,50,val_loss,0.0168256405740976,0.9912109375,E3_reversed,-0.5,0.7820761948823929,0.773193359375,0
src-E1_weak_positive__p-m0p05__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.05,0.0001,50,val_loss,0.423433244228363,0.857421875,E0_strong_positive,0.9,0.4013346210122108,0.8897705078125,0
src-E1_weak_positive__p-m0p05__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.05,0.0001,50,val_loss,0.423433244228363,0.857421875,E1_weak_positive,0.5,0.4306882917881012,0.8623046875,1
src-E1_weak_positive__p-m0p05__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.05,0.0001,50,val_loss,0.423433244228363,0.857421875,E2_neutral,0.0,0.4703226536512375,0.8228759765625,0
src-E1_weak_positive__p-m0p05__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.05,0.0001,50,val_loss,0.423433244228363,0.857421875,E3_reversed,-0.5,0.5122791826725006,0.77734375,0
src-E1_weak_positive__p-m0p1__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.1,0.0001,50,val_loss,0.4486731886863708,0.841796875,E0_strong_positive,0.9,0.4308236390352249,0.8680419921875,0
src-E1_weak_positive__p-m0p1__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.1,0.0001,50,val_loss,0.4486731886863708,0.841796875,E1_weak_positive,0.5,0.4565862268209457,0.8416748046875,1
src-E1_weak_positive__p-m0p1__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.1,0.0001,50,val_loss,0.4486731886863708,0.841796875,E2_neutral,0.0,0.4912029579281807,0.805419921875,0
src-E1_weak_positive__p-m0p1__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.1,0.0001,50,val_loss,0.4486731886863708,0.841796875,E3_reversed,-0.5,0.5273291021585464,0.7615966796875,0
src-E1_weak_positive__p-m0p15__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.15,0.0001,50,val_loss,0.4722382426261902,0.82080078125,E0_strong_positive,0.9,0.4583116248250007,0.84326171875,0
src-E1_weak_positive__p-m0p15__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.15,0.0001,50,val_loss,0.4722382426261902,0.82080078125,E1_weak_positive,0.5,0.4807358756661415,0.8192138671875,1
src-E1_weak_positive__p-m0p15__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.15,0.0001,50,val_loss,0.4722382426261902,0.82080078125,E2_neutral,0.0,0.5108063668012619,0.785888671875,0
src-E1_weak_positive__p-m0p15__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.15,0.0001,50,val_loss,0.4722382426261902,0.82080078125,E3_reversed,-0.5,0.5417875647544861,0.745849609375,0
src-E1_weak_positive__p-m0p2__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.2,0.0001,50,val_loss,0.4941096901893616,0.80078125,E0_strong_positive,0.9,0.4837479591369629,0.818359375,0
src-E1_weak_positive__p-m0p2__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.2,0.0001,50,val_loss,0.4941096901893616,0.80078125,E1_weak_positive,0.5,0.5031227469444275,0.79541015625,1
src-E1_weak_positive__p-m0p2__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.2,0.0001,50,val_loss,0.4941096901893616,0.80078125,E2_neutral,0.0,0.5291219651699066,0.76806640625,0
src-E1_weak_positive__p-m0p2__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.2,0.0001,50,val_loss,0.4941096901893616,0.80078125,E3_reversed,-0.5,0.5555920898914337,0.733154296875,0
src-E1_weak_positive__p-m0p25__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.25,0.0001,50,val_loss,0.5143106579780579,0.78271484375,E0_strong_positive,0.9,0.5071468502283096,0.7940673828125,0
src-E1_weak_positive__p-m0p25__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.25,0.0001,50,val_loss,0.5143106579780579,0.78271484375,E1_weak_positive,0.5,0.5237756222486496,0.7733154296875,1
src-E1_weak_positive__p-m0p25__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.25,0.0001,50,val_loss,0.5143106579780579,0.78271484375,E2_neutral,0.0,0.5461649149656296,0.7503662109375,0
src-E1_weak_positive__p-m0p25__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.25,0.0001,50,val_loss,0.5143106579780579,0.78271484375,E3_reversed,-0.5,0.5687025040388107,0.7177734375,0
src-E1_weak_positive__p-m0p3__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.3,0.0001,50,val_loss,0.5328946113586426,0.7646484375,E0_strong_positive,0.9,0.5285694450139999,0.7723388671875,0
src-E1_weak_positive__p-m0p3__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.3,0.0001,50,val_loss,0.5328946113586426,0.7646484375,E1_weak_positive,0.5,0.5427542924880981,0.752685546875,1
src-E1_weak_positive__p-m0p3__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.3,0.0001,50,val_loss,0.5328946113586426,0.7646484375,E2_neutral,0.0,0.5619696825742722,0.7315673828125,0
src-E1_weak_positive__p-m0p3__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.3,0.0001,50,val_loss,0.5328946113586426,0.7646484375,E3_reversed,-0.5,0.5810965597629547,0.7025146484375,0
src-E1_weak_positive__p-m0p35__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.35,0.0001,50,val_loss,0.5499348640441895,0.7431640625,E0_strong_positive,0.9,0.5481069833040237,0.7484130859375,0
src-E1_weak_positive__p-m0p35__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.35,0.0001,50,val_loss,0.5499348640441895,0.7431640625,E1_weak_positive,0.5,0.5601379424333572,0.7320556640625,1
src-E1_weak_positive__p-m0p35__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.35,0.0001,50,val_loss,0.5499348640441895,0.7431640625,E2_neutral,0.0,0.5765829980373383,0.7125244140625,0
src-E1_weak_positive__p-m0p35__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.35,0.0001,50,val_loss,0.5499348640441895,0.7431640625,E3_reversed,-0.5,0.5927653908729553,0.68896484375,0
src-E1_weak_positive__p-m0p4__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.4,0.0001,50,val_loss,0.5655162930488586,0.7216796875,E0_strong_positive,0.9,0.5658697336912155,0.7247314453125,0
src-E1_weak_positive__p-m0p4__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.4,0.0001,50,val_loss,0.5655162930488586,0.7216796875,E1_weak_positive,0.5,0.5760177969932556,0.711181640625,1
src-E1_weak_positive__p-m0p4__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.4,0.0001,50,val_loss,0.5655162930488586,0.7216796875,E2_neutral,0.0,0.5900595933198929,0.6953125,0
src-E1_weak_positive__p-m0p4__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.4,0.0001,50,val_loss,0.5655162930488586,0.7216796875,E3_reversed,-0.5,0.6037103682756424,0.6756591796875,0
src-E1_weak_positive__p-m0p45__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.45,0.0001,50,val_loss,0.5797309875488281,0.70166015625,E0_strong_positive,0.9,0.5819778442382812,0.7010498046875,0
src-E1_weak_positive__p-m0p45__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.45,0.0001,50,val_loss,0.5797309875488281,0.70166015625,E1_weak_positive,0.5,0.5904910713434219,0.69140625,1
src-E1_weak_positive__p-m0p45__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.45,0.0001,50,val_loss,0.5797309875488281,0.70166015625,E2_neutral,0.0,0.6024594753980637,0.6802978515625,0
src-E1_weak_positive__p-m0p45__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.45,0.0001,50,val_loss,0.5797309875488281,0.70166015625,E3_reversed,-0.5,0.6139415800571442,0.6632080078125,0
src-E1_weak_positive__p-m0p5__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.5,0.0001,50,val_loss,0.592673659324646,0.689453125,E0_strong_positive,0.9,0.5965555906295776,0.68408203125,0
src-E1_weak_positive__p-m0p5__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.5,0.0001,50,val_loss,0.592673659324646,0.689453125,E1_weak_positive,0.5,0.6036577522754669,0.675048828125,1
src-E1_weak_positive__p-m0p5__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.5,0.0001,50,val_loss,0.592673659324646,0.689453125,E2_neutral,0.0,0.613845556974411,0.6639404296875,0
src-E1_weak_positive__p-m0p5__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.5,0.0001,50,val_loss,0.592673659324646,0.689453125,E3_reversed,-0.5,0.6234759390354156,0.650390625,0
src-E1_weak_positive__p-0__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.0,0.0001,50,val_loss,0.3965960144996643,0.880859375,E0_strong_positive,0.9,0.3699842020869255,0.909912109375,0
src-E1_weak_positive__p-0__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.0,0.0001,50,val_loss,0.3965960144996643,0.880859375,E1_weak_positive,0.5,0.4031179249286651,0.880126953125,1
src-E1_weak_positive__p-0__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.0,0.0001,50,val_loss,0.3965960144996643,0.880859375,E2_neutral,0.0,0.4482144564390182,0.841796875,0
src-E1_weak_positive__p-0__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.0,0.0001,50,val_loss,0.3965960144996643,0.880859375,E3_reversed,-0.5,0.4967315644025802,0.7919921875,0
src-E1_weak_positive__p-0p05__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.05,0.0001,50,val_loss,0.3683161735534668,0.89990234375,E0_strong_positive,0.9,0.3370269536972046,0.9287109375,0
src-E1_weak_positive__p-0p05__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.05,0.0001,50,val_loss,0.3683161735534668,0.89990234375,E1_weak_positive,0.5,0.3740329220890999,0.899169921875,1
src-E1_weak_positive__p-0p05__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.05,0.0001,50,val_loss,0.3683161735534668,0.89990234375,E2_neutral,0.0,0.4249797314405441,0.861083984375,0
src-E1_weak_positive__p-0p05__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.05,0.0001,50,val_loss,0.3683161735534668,0.89990234375,E3_reversed,-0.5,0.4808220788836479,0.8056640625,0
src-E1_weak_positive__p-0p1__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.1,0.0001,50,val_loss,0.3388462662696838,0.916015625,E0_strong_positive,0.9,0.3028581663966179,0.9456787109375,0
src-E1_weak_positive__p-0p1__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.1,0.0001,50,val_loss,0.3388462662696838,0.916015625,E1_weak_positive,0.5,0.3436962738633156,0.91650390625,1
src-E1_weak_positive__p-0p1__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.1,0.0001,50,val_loss,0.3388462662696838,0.916015625,E2_neutral,0.0,0.4007909521460533,0.878173828125,0
src-E1_weak_positive__p-0p1__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.1,0.0001,50,val_loss,0.3388462662696838,0.916015625,E3_reversed,-0.5,0.4647451862692833,0.816162109375,0
src-E1_weak_positive__p-0p15__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.15,0.0001,50,val_loss,0.308553010225296,0.9375,E0_strong_positive,0.9,0.268031395971775,0.9600830078125,0
src-E1_weak_positive__p-0p15__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.15,0.0001,50,val_loss,0.308553010225296,0.9375,E1_weak_positive,0.5,0.3124962970614433,0.9310302734375,1
src-E1_weak_positive__p-0p15__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.15,0.0001,50,val_loss,0.308553010225296,0.9375,E2_neutral,0.0,0.3759113624691963,0.8883056640625,0
src-E1_weak_positive__p-0p15__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.15,0.0001,50,val_loss,0.308553010225296,0.9375,E3_reversed,-0.5,0.448773592710495,0.824462890625,0
src-E1_weak_positive__p-0p2__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.2,0.0001,50,val_loss,0.2779256403446197,0.947265625,E0_strong_positive,0.9,0.2332592383027076,0.97119140625,0
src-E1_weak_positive__p-0p2__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.2,0.0001,50,val_loss,0.2779256403446197,0.947265625,E1_weak_positive,0.5,0.280958354473114,0.944091796875,1
src-E1_weak_positive__p-0p2__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.2,0.0001,50,val_loss,0.2779256403446197,0.947265625,E2_neutral,0.0,0.3507132977247238,0.901123046875,0
src-E1_weak_positive__p-0p2__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.2,0.0001,50,val_loss,0.2779256403446197,0.947265625,E3_reversed,-0.5,0.4332804381847381,0.8321533203125,0
src-E1_weak_positive__p-0p25__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.25,0.0001,50,val_loss,0.2475650906562805,0.95654296875,E0_strong_positive,0.9,0.1993837989866733,0.9794921875,0
src-E1_weak_positive__p-0p25__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.25,0.0001,50,val_loss,0.2475650906562805,0.95654296875,E1_weak_positive,0.5,0.2497359775006771,0.95458984375,1
src-E1_weak_positive__p-0p25__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.25,0.0001,50,val_loss,0.2475650906562805,0.95654296875,E2_neutral,0.0,0.3256859630346298,0.9102783203125,0
src-E1_weak_positive__p-0p25__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.25,0.0001,50,val_loss,0.2475650906562805,0.95654296875,E3_reversed,-0.5,0.4187579825520515,0.8380126953125,0
src-E1_weak_positive__p-0p3__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.3,0.0001,50,val_loss,0.2181486934423446,0.96142578125,E0_strong_positive,0.9,0.1673102043569088,0.9847412109375,0
src-E1_weak_positive__p-0p3__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.3,0.0001,50,val_loss,0.2181486934423446,0.96142578125,E1_weak_positive,0.5,0.219574473798275,0.962158203125,1
src-E1_weak_positive__p-0p3__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.3,0.0001,50,val_loss,0.2181486934423446,0.96142578125,E2_neutral,0.0,0.3014261499047279,0.915771484375,0
src-E1_weak_positive__p-0p3__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.3,0.0001,50,val_loss,0.2181486934423446,0.96142578125,E3_reversed,-0.5,0.4058263152837753,0.8419189453125,0
src-E1_weak_positive__p-0p35__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.35,0.0001,50,val_loss,0.1903730630874633,0.96728515625,E0_strong_positive,0.9,0.1379079297184944,0.988037109375,0
src-E1_weak_positive__p-0p35__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.35,0.0001,50,val_loss,0.1903730630874633,0.96728515625,E1_weak_positive,0.5,0.1912479102611541,0.967529296875,1
src-E1_weak_positive__p-0p35__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.35,0.0001,50,val_loss,0.1903730630874633,0.96728515625,E2_neutral,0.0,0.2786087170243263,0.9188232421875,0
src-E1_weak_positive__p-0p35__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.35,0.0001,50,val_loss,0.1903730630874633,0.96728515625,E3_reversed,-0.5,0.3952291309833526,0.8392333984375,0
src-E1_weak_positive__p-0p4__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.4,0.0001,50,val_loss,0.1648976057767868,0.97021484375,E0_strong_positive,0.9,0.1119072046130895,0.9898681640625,0
src-E1_weak_positive__p-0p4__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.4,0.0001,50,val_loss,0.1648976057767868,0.97021484375,E1_weak_positive,0.5,0.165492832660675,0.9696044921875,1
src-E1_weak_positive__p-0p4__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.4,0.0001,50,val_loss,0.1648976057767868,0.97021484375,E2_neutral,0.0,0.2579565569758415,0.9229736328125,0
src-E1_weak_positive__p-0p4__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.4,0.0001,50,val_loss,0.1648976057767868,0.97021484375,E3_reversed,-0.5,0.3878344595432281,0.8377685546875,0
src-E1_weak_positive__p-0p45__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.45,0.0001,50,val_loss,0.1423270106315612,0.970703125,E0_strong_positive,0.9,0.0898264795541763,0.9912109375,0
src-E1_weak_positive__p-0p45__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.45,0.0001,50,val_loss,0.1423270106315612,0.970703125,E1_weak_positive,0.5,0.1429734416306018,0.9720458984375,1
src-E1_weak_positive__p-0p45__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.45,0.0001,50,val_loss,0.1423270106315612,0.970703125,E2_neutral,0.0,0.2402521409094333,0.9232177734375,0
src-E1_weak_positive__p-0p45__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.45,0.0001,50,val_loss,0.1423270106315612,0.970703125,E3_reversed,-0.5,0.3846903890371322,0.8331298828125,0
src-E1_weak_positive__p-0p5__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.5,0.0001,50,val_loss,0.1232535764575004,0.9716796875,E0_strong_positive,0.9,0.0719454679638147,0.991455078125,0
src-E1_weak_positive__p-0p5__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.5,0.0001,50,val_loss,0.1232535764575004,0.9716796875,E1_weak_positive,0.5,0.1242879591882228,0.9732666015625,1
src-E1_weak_positive__p-0p5__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.5,0.0001,50,val_loss,0.1232535764575004,0.9716796875,E2_neutral,0.0,0.2264213375747203,0.922119140625,0
src-E1_weak_positive__p-0p5__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.5,0.0001,50,val_loss,0.1232535764575004,0.9716796875,E3_reversed,-0.5,0.3871868550777435,0.8271484375,0
src-E1_weak_positive__p-m0p05__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.05,0.0003,50,val_loss,0.2611355185508728,0.94580078125,E0_strong_positive,0.9,0.2256257683038711,0.963623046875,0
src-E1_weak_positive__p-m0p05__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.05,0.0003,50,val_loss,0.2611355185508728,0.94580078125,E1_weak_positive,0.5,0.2644047811627388,0.9425048828125,1
src-E1_weak_positive__p-m0p05__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.05,0.0003,50,val_loss,0.2611355185508728,0.94580078125,E2_neutral,0.0,0.3201772794127464,0.908447265625,0
src-E1_weak_positive__p-m0p05__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.05,0.0003,50,val_loss,0.2611355185508728,0.94580078125,E3_reversed,-0.5,0.3846767395734787,0.860107421875,0
src-E1_weak_positive__p-m0p1__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.1,0.0003,50,val_loss,0.2868637442588806,0.9365234375,E0_strong_positive,0.9,0.2544934526085853,0.9539794921875,0
src-E1_weak_positive__p-m0p1__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.1,0.0003,50,val_loss,0.2868637442588806,0.9365234375,E1_weak_positive,0.5,0.2908162474632263,0.931884765625,1
src-E1_weak_positive__p-m0p1__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.1,0.0003,50,val_loss,0.2868637442588806,0.9365234375,E2_neutral,0.0,0.3420821875333786,0.8990478515625,0
src-E1_weak_positive__p-m0p1__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.1,0.0003,50,val_loss,0.2868637442588806,0.9365234375,E3_reversed,-0.5,0.3999731913208961,0.8538818359375,0
src-E1_weak_positive__p-m0p15__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.15,0.0003,50,val_loss,0.3124334216117859,0.9248046875,E0_strong_positive,0.9,0.2834473103284836,0.94287109375,0
src-E1_weak_positive__p-m0p15__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.15,0.0003,50,val_loss,0.3124334216117859,0.9248046875,E1_weak_positive,0.5,0.317069835960865,0.9193115234375,1
src-E1_weak_positive__p-m0p15__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.15,0.0003,50,val_loss,0.3124334216117859,0.9248046875,E2_neutral,0.0,0.3638085499405861,0.88720703125,0
src-E1_weak_positive__p-m0p15__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.15,0.0003,50,val_loss,0.3124334216117859,0.9248046875,E3_reversed,-0.5,0.4155018776655197,0.845947265625,0
src-E1_weak_positive__p-m0p2__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.2,0.0003,50,val_loss,0.3375811576843261,0.91162109375,E0_strong_positive,0.9,0.3120988309383392,0.930908203125,0
src-E1_weak_positive__p-m0p2__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.2,0.0003,50,val_loss,0.3375811576843261,0.91162109375,E1_weak_positive,0.5,0.342886246740818,0.9075927734375,1
src-E1_weak_positive__p-m0p2__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.2,0.0003,50,val_loss,0.3375811576843261,0.91162109375,E2_neutral,0.0,0.3851750046014786,0.8775634765625,0
src-E1_weak_positive__p-m0p2__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.2,0.0003,50,val_loss,0.3375811576843261,0.91162109375,E3_reversed,-0.5,0.4311049059033394,0.8392333984375,0
src-E1_weak_positive__p-m0p25__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.25,0.0003,50,val_loss,0.36209836602211,0.8935546875,E0_strong_positive,0.9,0.3401318565011024,0.9169921875,0
src-E1_weak_positive__p-m0p25__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.25,0.0003,50,val_loss,0.36209836602211,0.8935546875,E1_weak_positive,0.5,0.3680456280708313,0.8934326171875,1
src-E1_weak_positive__p-m0p25__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.25,0.0003,50,val_loss,0.36209836602211,0.8935546875,E2_neutral,0.0,0.4060421660542488,0.864013671875,0
src-E1_weak_positive__p-m0p25__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.25,0.0003,50,val_loss,0.36209836602211,0.8935546875,E3_reversed,-0.5,0.4466563463211059,0.8297119140625,0
src-E1_weak_positive__p-m0p3__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.3,0.0003,50,val_loss,0.38582444190979,0.88037109375,E0_strong_positive,0.9,0.3672994449734688,0.90234375,0
src-E1_weak_positive__p-m0p3__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.3,0.0003,50,val_loss,0.38582444190979,0.88037109375,E1_weak_positive,0.5,0.392380379140377,0.8802490234375,1
src-E1_weak_positive__p-m0p3__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.3,0.0003,50,val_loss,0.38582444190979,0.88037109375,E2_neutral,0.0,0.4263036176562309,0.85205078125,0
src-E1_weak_positive__p-m0p3__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.3,0.0003,50,val_loss,0.38582444190979,0.88037109375,E3_reversed,-0.5,0.4620529413223266,0.8192138671875,0
src-E1_weak_positive__p-m0p35__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.35,0.0003,50,val_loss,0.4086399376392364,0.86572265625,E0_strong_positive,0.9,0.3934164643287658,0.884521484375,0
src-E1_weak_positive__p-m0p35__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.35,0.0003,50,val_loss,0.4086399376392364,0.86572265625,E1_weak_positive,0.5,0.4157669246196747,0.8641357421875,1
src-E1_weak_positive__p-m0p35__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.35,0.0003,50,val_loss,0.4086399376392364,0.86572265625,E2_neutral,0.0,0.4458786323666572,0.83740234375,0
src-E1_weak_positive__p-m0p35__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.35,0.0003,50,val_loss,0.4086399376392364,0.86572265625,E3_reversed,-0.5,0.4772080257534981,0.806640625,0
src-E1_weak_positive__p-m0p4__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.4,0.0003,50,val_loss,0.4304596185684204,0.85009765625,E0_strong_positive,0.9,0.4183511435985565,0.8670654296875,0
src-E1_weak_positive__p-m0p4__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.4,0.0003,50,val_loss,0.4304596185684204,0.85009765625,E1_weak_positive,0.5,0.438118077814579,0.846923828125,1
src-E1_weak_positive__p-m0p4__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.4,0.0003,50,val_loss,0.4304596185684204,0.85009765625,E2_neutral,0.0,0.4647065997123718,0.8201904296875,0
src-E1_weak_positive__p-m0p4__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.4,0.0003,50,val_loss,0.4304596185684204,0.85009765625,E3_reversed,-0.5,0.492047443985939,0.7939453125,0
src-E1_weak_positive__p-m0p45__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.45,0.0003,50,val_loss,0.4512275755405426,0.83544921875,E0_strong_positive,0.9,0.4420173019170761,0.8482666015625,0
src-E1_weak_positive__p-m0p45__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.45,0.0003,50,val_loss,0.4512275755405426,0.83544921875,E1_weak_positive,0.5,0.4593774378299713,0.83056640625,1
src-E1_weak_positive__p-m0p45__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.45,0.0003,50,val_loss,0.4512275755405426,0.83544921875,E2_neutral,0.0,0.4827440604567528,0.806396484375,0
src-E1_weak_positive__p-m0p45__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.45,0.0003,50,val_loss,0.4512275755405426,0.83544921875,E3_reversed,-0.5,0.5065082907676697,0.781005859375,0
src-E1_weak_positive__p-m0p5__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.5,0.0003,50,val_loss,0.4709109961986542,0.81689453125,E0_strong_positive,0.9,0.4643654525279999,0.8277587890625,0
src-E1_weak_positive__p-m0p5__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.5,0.0003,50,val_loss,0.4709109961986542,0.81689453125,E1_weak_positive,0.5,0.4795125797390938,0.812744140625,1
src-E1_weak_positive__p-m0p5__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.5,0.0003,50,val_loss,0.4709109961986542,0.81689453125,E2_neutral,0.0,0.4999606311321258,0.7918701171875,0
src-E1_weak_positive__p-m0p5__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.5,0.0003,50,val_loss,0.4709109961986542,0.81689453125,E3_reversed,-0.5,0.5205364525318146,0.7685546875,0
src-E1_weak_positive__p-0__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.0,0.0003,50,val_loss,0.2355706393718719,0.9541015625,E0_strong_positive,0.9,0.1973022855818271,0.9735107421875,0
src-E1_weak_positive__p-0__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.0,0.0003,50,val_loss,0.2355706393718719,0.9541015625,E1_weak_positive,0.5,0.238178614526987,0.9527587890625,1
src-E1_weak_positive__p-0__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.0,0.0003,50,val_loss,0.2355706393718719,0.9541015625,E2_neutral,0.0,0.2983265817165375,0.9169921875,0
src-E1_weak_positive__p-0__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.0,0.0003,50,val_loss,0.2355706393718719,0.9541015625,E3_reversed,-0.5,0.3698134794831276,0.8685302734375,0
src-E1_weak_positive__p-0p05__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.05,0.0003,50,val_loss,0.2105489671230316,0.96044921875,E0_strong_positive,0.9,0.1700358390808105,0.9793701171875,0
src-E1_weak_positive__p-0p05__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.05,0.0003,50,val_loss,0.2105489671230316,0.96044921875,E1_weak_positive,0.5,0.2125426940619945,0.9603271484375,1
src-E1_weak_positive__p-0p05__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.05,0.0003,50,val_loss,0.2105489671230316,0.96044921875,E2_neutral,0.0,0.2768233120441437,0.9237060546875,0
src-E1_weak_positive__p-0p05__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.05,0.0003,50,val_loss,0.2105489671230316,0.96044921875,E3_reversed,-0.5,0.3556428253650665,0.8739013671875,0
src-E1_weak_positive__p-0p1__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.1,0.0003,50,val_loss,0.1864968538284301,0.9677734375,E0_strong_positive,0.9,0.1443644501268863,0.9852294921875,0
src-E1_weak_positive__p-0p1__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.1,0.0003,50,val_loss,0.1864968538284301,0.9677734375,E1_weak_positive,0.5,0.1879505552351474,0.96728515625,1
src-E1_weak_positive__p-0p1__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.1,0.0003,50,val_loss,0.1864968538284301,0.9677734375,E2_neutral,0.0,0.2560249418020248,0.9302978515625,0
src-E1_weak_positive__p-0p1__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.1,0.0003,50,val_loss,0.1864968538284301,0.9677734375,E3_reversed,-0.5,0.3424979299306869,0.877197265625,0
src-E1_weak_positive__p-0p15__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.15,0.0003,50,val_loss,0.1638606488704681,0.9736328125,E0_strong_positive,0.9,0.1208036765456199,0.989013671875,0
src-E1_weak_positive__p-0p15__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.15,0.0003,50,val_loss,0.1638606488704681,0.9736328125,E1_weak_positive,0.5,0.1648757010698318,0.9732666015625,1
src-E1_weak_positive__p-0p15__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.15,0.0003,50,val_loss,0.1638606488704681,0.9736328125,E2_neutral,0.0,0.2363469824194908,0.936279296875,0
src-E1_weak_positive__p-0p15__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.15,0.0003,50,val_loss,0.1638606488704681,0.9736328125,E3_reversed,-0.5,0.3307985737919807,0.8785400390625,0
src-E1_weak_positive__p-0p2__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.2,0.0003,50,val_loss,0.143067717552185,0.97509765625,E0_strong_positive,0.9,0.0997882541269064,0.9912109375,0
src-E1_weak_positive__p-0p2__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.2,0.0003,50,val_loss,0.143067717552185,0.97509765625,E1_weak_positive,0.5,0.1437724120914936,0.9757080078125,1
src-E1_weak_positive__p-0p2__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.2,0.0003,50,val_loss,0.143067717552185,0.97509765625,E2_neutral,0.0,0.2182497978210449,0.9385986328125,0
src-E1_weak_positive__p-0p2__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.2,0.0003,50,val_loss,0.143067717552185,0.97509765625,E3_reversed,-0.5,0.3210682049393654,0.8785400390625,0
src-E1_weak_positive__p-0p25__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.25,0.0003,50,val_loss,0.124485470354557,0.97705078125,E0_strong_positive,0.9,0.0816191770136356,0.9925537109375,0
src-E1_weak_positive__p-0p25__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.25,0.0003,50,val_loss,0.124485470354557,0.97705078125,E1_weak_positive,0.5,0.1250369288027286,0.977294921875,1
src-E1_weak_positive__p-0p25__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.25,0.0003,50,val_loss,0.124485470354557,0.97705078125,E2_neutral,0.0,0.2022249810397625,0.9403076171875,0
src-E1_weak_positive__p-0p25__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.25,0.0003,50,val_loss,0.124485470354557,0.97705078125,E3_reversed,-0.5,0.3139603957533836,0.878173828125,0
src-E1_weak_positive__p-0p3__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.3,0.0003,50,val_loss,0.1084037125110626,0.9755859375,E0_strong_positive,0.9,0.0664373841136694,0.9935302734375,0
src-E1_weak_positive__p-0p3__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.3,0.0003,50,val_loss,0.1084037125110626,0.9755859375,E1_weak_positive,0.5,0.1089876908808946,0.979248046875,1
src-E1_weak_positive__p-0p3__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.3,0.0003,50,val_loss,0.1084037125110626,0.9755859375,E2_neutral,0.0,0.1888012439012527,0.9400634765625,0
src-E1_weak_positive__p-0p3__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.3,0.0003,50,val_loss,0.1084037125110626,0.9755859375,E3_reversed,-0.5,0.3103162124752998,0.8740234375,0
src-E1_weak_positive__p-0p35__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.35,0.0003,50,val_loss,0.0950585976243019,0.9755859375,E0_strong_positive,0.9,0.0542315142229199,0.9932861328125,0
src-E1_weak_positive__p-0p35__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.35,0.0003,50,val_loss,0.0950585976243019,0.9755859375,E1_weak_positive,0.5,0.0958701912313699,0.9796142578125,1
src-E1_weak_positive__p-0p35__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.35,0.0003,50,val_loss,0.0950585976243019,0.9755859375,E2_neutral,0.0,0.1785777173936367,0.9400634765625,0
src-E1_weak_positive__p-0p35__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.35,0.0003,50,val_loss,0.0950585976243019,0.9755859375,E3_reversed,-0.5,0.3112567141652107,0.870361328125,0
src-E1_weak_positive__p-0p4__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.4,0.0003,50,val_loss,0.0846868306398391,0.974609375,E0_strong_positive,0.9,0.0448697069659829,0.9930419921875,0
src-E1_weak_positive__p-0p4__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.4,0.0003,50,val_loss,0.0846868306398391,0.974609375,E1_weak_positive,0.5,0.0858767591416835,0.9791259765625,1
src-E1_weak_positive__p-0p4__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.4,0.0003,50,val_loss,0.0846868306398391,0.974609375,E2_neutral,0.0,0.1722676865756511,0.9385986328125,0
src-E1_weak_positive__p-0p4__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.4,0.0003,50,val_loss,0.0846868306398391,0.974609375,E3_reversed,-0.5,0.3182840645313263,0.864013671875,0
src-E1_weak_positive__p-0p45__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.45,0.0003,50,val_loss,0.0775649473071098,0.97314453125,E0_strong_positive,0.9,0.0381453977897763,0.9921875,0
src-E1_weak_positive__p-0p45__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.45,0.0003,50,val_loss,0.0775649473071098,0.97314453125,E1_weak_positive,0.5,0.0791754908859729,0.9776611328125,1
src-E1_weak_positive__p-0p45__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.45,0.0003,50,val_loss,0.0775649473071098,0.97314453125,E2_neutral,0.0,0.1707221306860447,0.9356689453125,0
src-E1_weak_positive__p-0p45__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.45,0.0003,50,val_loss,0.0775649473071098,0.97314453125,E3_reversed,-0.5,0.3333290740847587,0.85546875,0
src-E1_weak_positive__p-0p5__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.5,0.0003,50,val_loss,0.073999211192131,0.9697265625,E0_strong_positive,0.9,0.033833647146821,0.9920654296875,0
src-E1_weak_positive__p-0p5__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.5,0.0003,50,val_loss,0.073999211192131,0.9697265625,E1_weak_positive,0.5,0.0759519338607788,0.9761962890625,1
src-E1_weak_positive__p-0p5__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.5,0.0003,50,val_loss,0.073999211192131,0.9697265625,E2_neutral,0.0,0.1749281696975231,0.93017578125,0
src-E1_weak_positive__p-0p5__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.5,0.0003,50,val_loss,0.073999211192131,0.9697265625,E3_reversed,-0.5,0.3586984798312187,0.8433837890625,0
src-E1_weak_positive__p-m0p05__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.05,0.001,50,val_loss,0.139544129371643,0.9765625,E0_strong_positive,0.9,0.1038752328604459,0.98974609375,0
src-E1_weak_positive__p-m0p05__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.05,0.001,50,val_loss,0.139544129371643,0.9765625,E1_weak_positive,0.5,0.1403702236711979,0.9764404296875,1
src-E1_weak_positive__p-m0p05__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.05,0.001,50,val_loss,0.139544129371643,0.9765625,E2_neutral,0.0,0.1991446353495121,0.9461669921875,0
src-E1_weak_positive__p-m0p05__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.05,0.001,50,val_loss,0.139544129371643,0.9765625,E3_reversed,-0.5,0.2762475609779358,0.904052734375,0
src-E1_weak_positive__p-m0p1__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.1,0.001,50,val_loss,0.1575644612312317,0.9716796875,E0_strong_positive,0.9,0.1223938502371311,0.9864501953125,0
src-E1_weak_positive__p-m0p1__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.1,0.001,50,val_loss,0.1575644612312317,0.9716796875,E1_weak_positive,0.5,0.1587304510176181,0.9722900390625,1
src-E1_weak_positive__p-m0p1__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.1,0.001,50,val_loss,0.1575644612312317,0.9716796875,E2_neutral,0.0,0.2153929881751537,0.942626953125,0
src-E1_weak_positive__p-m0p1__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.1,0.001,50,val_loss,0.1575644612312317,0.9716796875,E3_reversed,-0.5,0.2871956005692482,0.9027099609375,0
src-E1_weak_positive__p-m0p15__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.15,0.001,50,val_loss,0.1767190843820572,0.96630859375,E0_strong_positive,0.9,0.1425121240317821,0.9815673828125,0
src-E1_weak_positive__p-m0p15__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.15,0.001,50,val_loss,0.1767190843820572,0.96630859375,E1_weak_positive,0.5,0.17827133461833,0.966064453125,1
src-E1_weak_positive__p-m0p15__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.15,0.001,50,val_loss,0.1767190843820572,0.96630859375,E2_neutral,0.0,0.2324867025017738,0.9371337890625,0
src-E1_weak_positive__p-m0p15__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.15,0.001,50,val_loss,0.1767190843820572,0.96630859375,E3_reversed,-0.5,0.2990628182888031,0.9007568359375,0
src-E1_weak_positive__p-m0p2__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.2,0.001,50,val_loss,0.1967376172542572,0.95849609375,E0_strong_positive,0.9,0.1639345362782478,0.9759521484375,0
src-E1_weak_positive__p-m0p2__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.2,0.001,50,val_loss,0.1967376172542572,0.95849609375,E1_weak_positive,0.5,0.1987181417644024,0.9591064453125,1
src-E1_weak_positive__p-m0p2__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.2,0.001,50,val_loss,0.1967376172542572,0.95849609375,E2_neutral,0.0,0.2501869201660156,0.931640625,0
src-E1_weak_positive__p-m0p2__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.2,0.001,50,val_loss,0.1967376172542572,0.95849609375,E3_reversed,-0.5,0.3116302192211151,0.89404296875,0
src-E1_weak_positive__p-m0p25__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.25,0.001,50,val_loss,0.2173645496368408,0.95263671875,E0_strong_positive,0.9,0.1863530538976192,0.968017578125,0
src-E1_weak_positive__p-m0p25__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.25,0.001,50,val_loss,0.2173645496368408,0.95263671875,E1_weak_positive,0.5,0.2198088280856609,0.9515380859375,1
src-E1_weak_positive__p-m0p25__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.25,0.001,50,val_loss,0.2173645496368408,0.95263671875,E2_neutral,0.0,0.2682916820049286,0.9246826171875,0
src-E1_weak_positive__p-m0p25__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.25,0.001,50,val_loss,0.2173645496368408,0.95263671875,E3_reversed,-0.5,0.3247301578521728,0.8880615234375,0
src-E1_weak_positive__p-m0p3__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.3,0.001,50,val_loss,0.2383709996938705,0.94482421875,E0_strong_positive,0.9,0.2094690576195716,0.9610595703125,0
src-E1_weak_positive__p-m0p3__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.3,0.001,50,val_loss,0.2383709996938705,0.94482421875,E1_weak_positive,0.5,0.2413059175014495,0.9444580078125,1
src-E1_weak_positive__p-m0p3__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.3,0.001,50,val_loss,0.2383709996938705,0.94482421875,E2_neutral,0.0,0.2866346761584282,0.91845703125,0
src-E1_weak_positive__p-m0p3__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.3,0.001,50,val_loss,0.2383709996938705,0.94482421875,E3_reversed,-0.5,0.3382336646318435,0.884521484375,0
src-E1_weak_positive__p-m0p35__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.35,0.001,50,val_loss,0.2595587372779846,0.93994140625,E0_strong_positive,0.9,0.233007326722145,0.9532470703125,0
src-E1_weak_positive__p-m0p35__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.35,0.001,50,val_loss,0.2595587372779846,0.93994140625,E1_weak_positive,0.5,0.2630017921328544,0.9356689453125,1
src-E1_weak_positive__p-m0p35__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.35,0.001,50,val_loss,0.2595587372779846,0.93994140625,E2_neutral,0.0,0.3050809130072593,0.9119873046875,0
src-E1_weak_positive__p-m0p35__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.35,0.001,50,val_loss,0.2595587372779846,0.93994140625,E3_reversed,-0.5,0.3520396798849106,0.879150390625,0
src-E1_weak_positive__p-m0p4__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.4,0.001,50,val_loss,0.2807594239711761,0.931640625,E0_strong_positive,0.9,0.2567228898406029,0.9444580078125,0
src-E1_weak_positive__p-m0p4__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.4,0.001,50,val_loss,0.2807594239711761,0.931640625,E1_weak_positive,0.5,0.2847191169857979,0.92626953125,1
src-E1_weak_positive__p-m0p4__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.4,0.001,50,val_loss,0.2807594239711761,0.931640625,E2_neutral,0.0,0.3235207870602608,0.9039306640625,0
src-E1_weak_positive__p-m0p4__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.4,0.001,50,val_loss,0.2807594239711761,0.931640625,E3_reversed,-0.5,0.3660664185881614,0.8748779296875,0
src-E1_weak_positive__p-m0p45__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.45,0.001,50,val_loss,0.3018314242362976,0.919921875,E0_strong_positive,0.9,0.2804032266139984,0.9359130859375,0
src-E1_weak_positive__p-m0p45__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.45,0.001,50,val_loss,0.3018314242362976,0.919921875,E1_weak_positive,0.5,0.3063086420297622,0.91845703125,1
src-E1_weak_positive__p-m0p45__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.45,0.001,50,val_loss,0.3018314242362976,0.919921875,E2_neutral,0.0,0.3418645411729812,0.8941650390625,0
src-E1_weak_positive__p-m0p45__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.45,0.001,50,val_loss,0.3018314242362976,0.919921875,E3_reversed,-0.5,0.380245067179203,0.8673095703125,0
src-E1_weak_positive__p-m0p5__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.5,0.001,50,val_loss,0.3226560950279236,0.91015625,E0_strong_positive,0.9,0.3038675263524055,0.9271240234375,0
src-E1_weak_positive__p-m0p5__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.5,0.001,50,val_loss,0.3226560950279236,0.91015625,E1_weak_positive,0.5,0.3276455774903297,0.9088134765625,1
src-E1_weak_positive__p-m0p5__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.5,0.001,50,val_loss,0.3226560950279236,0.91015625,E2_neutral,0.0,0.3600370287895202,0.8856201171875,0
src-E1_weak_positive__p-m0p5__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.5,0.001,50,val_loss,0.3226560950279236,0.91015625,E3_reversed,-0.5,0.3945145010948181,0.86083984375,0
src-E1_weak_positive__p-0__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.0,0.001,50,val_loss,0.1229223012924194,0.97998046875,E0_strong_positive,0.9,0.0872105117887258,0.992431640625,0
src-E1_weak_positive__p-0__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.0,0.001,50,val_loss,0.1229223012924194,0.97998046875,E1_weak_positive,0.5,0.1234596967697143,0.979736328125,1
src-E1_weak_positive__p-0__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.0,0.001,50,val_loss,0.1229223012924194,0.97998046875,E2_neutral,0.0,0.18401450663805,0.948974609375,0
src-E1_weak_positive__p-0__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.0,0.001,50,val_loss,0.1229223012924194,0.97998046875,E3_reversed,-0.5,0.2665047794580459,0.904296875,0
src-E1_weak_positive__p-0p05__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.05,0.001,50,val_loss,0.1079306453466415,0.98095703125,E0_strong_positive,0.9,0.0725831817835569,0.9935302734375,0
src-E1_weak_positive__p-0p05__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.05,0.001,50,val_loss,0.1079306453466415,0.98095703125,E1_weak_positive,0.5,0.1082412116229534,0.9825439453125,1
src-E1_weak_positive__p-0p05__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.05,0.001,50,val_loss,0.1079306453466415,0.98095703125,E2_neutral,0.0,0.1703058667480945,0.953369140625,0
src-E1_weak_positive__p-0p05__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.05,0.001,50,val_loss,0.1079306453466415,0.98095703125,E3_reversed,-0.5,0.2583453804254532,0.9056396484375,0
src-E1_weak_positive__p-0p1__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.1,0.001,50,val_loss,0.0947451889514923,0.98193359375,E0_strong_positive,0.9,0.0600853152573108,0.9940185546875,0
src-E1_weak_positive__p-0p1__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.1,0.001,50,val_loss,0.0947451889514923,0.98193359375,E1_weak_positive,0.5,0.0949133653193712,0.984130859375,1
src-E1_weak_positive__p-0p1__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.1,0.001,50,val_loss,0.0947451889514923,0.98193359375,E2_neutral,0.0,0.1583507135510444,0.9552001953125,0
src-E1_weak_positive__p-0p1__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.1,0.001,50,val_loss,0.0947451889514923,0.98193359375,E3_reversed,-0.5,0.2522736191749573,0.9061279296875,0
src-E1_weak_positive__p-0p15__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.15,0.001,50,val_loss,0.0834801644086837,0.98291015625,E0_strong_positive,0.9,0.0497133657336235,0.9952392578125,0
src-E1_weak_positive__p-0p15__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.15,0.001,50,val_loss,0.0834801644086837,0.98291015625,E1_weak_positive,0.5,0.0836236141622066,0.9857177734375,1
src-E1_weak_positive__p-0p15__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.15,0.001,50,val_loss,0.0834801644086837,0.98291015625,E2_neutral,0.0,0.1485142335295677,0.9554443359375,0
src-E1_weak_positive__p-0p15__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.15,0.001,50,val_loss,0.0834801644086837,0.98291015625,E3_reversed,-0.5,0.2489641830325126,0.9033203125,0
src-E1_weak_positive__p-0p2__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.2,0.001,50,val_loss,0.0742085129022598,0.9814453125,E0_strong_positive,0.9,0.0413823742419481,0.9952392578125,0
src-E1_weak_positive__p-0p2__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.2,0.001,50,val_loss,0.0742085129022598,0.9814453125,E1_weak_positive,0.5,0.0744722839444875,0.98486328125,1
src-E1_weak_positive__p-0p2__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.2,0.001,50,val_loss,0.0742085129022598,0.9814453125,E2_neutral,0.0,0.1412021853029728,0.95263671875,0
src-E1_weak_positive__p-0p2__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.2,0.001,50,val_loss,0.0742085129022598,0.9814453125,E3_reversed,-0.5,0.2493002638220787,0.899658203125,0
src-E1_weak_positive__p-0p25__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.25,0.001,50,val_loss,0.067003421485424,0.98046875,E0_strong_positive,0.9,0.0349518721923232,0.9949951171875,0
src-E1_weak_positive__p-0p25__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.25,0.001,50,val_loss,0.067003421485424,0.98046875,E1_weak_positive,0.5,0.0675257463008165,0.984130859375,1
src-E1_weak_positive__p-0p25__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.25,0.001,50,val_loss,0.067003421485424,0.98046875,E2_neutral,0.0,0.1368661522865295,0.9510498046875,0
src-E1_weak_positive__p-0p25__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.25,0.001,50,val_loss,0.067003421485424,0.98046875,E3_reversed,-0.5,0.2543882764875889,0.8936767578125,0
src-E1_weak_positive__p-0p3__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.3,0.001,50,val_loss,0.0619742386043071,0.97900390625,E0_strong_positive,0.9,0.0302571426145732,0.9937744140625,0
src-E1_weak_positive__p-0p3__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.3,0.001,50,val_loss,0.0619742386043071,0.97900390625,E1_weak_positive,0.5,0.0628387704491615,0.9822998046875,1
src-E1_weak_positive__p-0p3__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.3,0.001,50,val_loss,0.0619742386043071,0.97900390625,E2_neutral,0.0,0.1360047534108162,0.9483642578125,0
src-E1_weak_positive__p-0p3__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.3,0.001,50,val_loss,0.0619742386043071,0.97900390625,E3_reversed,-0.5,0.2655357867479324,0.8865966796875,0
src-E1_weak_positive__p-0p35__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.35,0.001,50,val_loss,0.0592672787606716,0.97705078125,E0_strong_positive,0.9,0.0271351775154471,0.992919921875,0
src-E1_weak_positive__p-0p35__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.35,0.001,50,val_loss,0.0592672787606716,0.97705078125,E1_weak_positive,0.5,0.060476447455585,0.98095703125,1
src-E1_weak_positive__p-0p35__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.35,0.001,50,val_loss,0.0592672787606716,0.97705078125,E2_neutral,0.0,0.1391615681350231,0.9447021484375,0
src-E1_weak_positive__p-0p35__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.35,0.001,50,val_loss,0.0592672787606716,0.97705078125,E3_reversed,-0.5,0.2842005044221878,0.8792724609375,0
src-E1_weak_positive__p-0p4__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.4,0.001,50,val_loss,0.0590467303991317,0.9765625,E0_strong_positive,0.9,0.0254415008239448,0.9923095703125,0
src-E1_weak_positive__p-0p4__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.4,0.001,50,val_loss,0.0590467303991317,0.9765625,E1_weak_positive,0.5,0.0605278415605425,0.97900390625,1
src-E1_weak_positive__p-0p4__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.4,0.001,50,val_loss,0.0590467303991317,0.9765625,E2_neutral,0.0,0.1469198577105999,0.9400634765625,0
src-E1_weak_positive__p-0p4__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.4,0.001,50,val_loss,0.0590467303991317,0.9765625,E3_reversed,-0.5,0.3119271397590637,0.8712158203125,0
src-E1_weak_positive__p-0p45__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.45,0.001,50,val_loss,0.0614829584956169,0.9736328125,E0_strong_positive,0.9,0.0250643347389996,0.9918212890625,0
src-E1_weak_positive__p-0p45__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.45,0.001,50,val_loss,0.0614829584956169,0.9736328125,E1_weak_positive,0.5,0.063114739023149,0.976806640625,1
src-E1_weak_positive__p-0p45__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.45,0.001,50,val_loss,0.0614829584956169,0.9736328125,E2_neutral,0.0,0.1598840951919555,0.93505859375,0
src-E1_weak_positive__p-0p45__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.45,0.001,50,val_loss,0.0614829584956169,0.9736328125,E3_reversed,-0.5,0.3502562791109085,0.8616943359375,0
src-E1_weak_positive__p-0p5__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.5,0.001,46,val_loss,0.0666169375181198,0.970703125,E0_strong_positive,0.9,0.0262015247717499,0.9908447265625,0
src-E1_weak_positive__p-0p5__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.5,0.001,46,val_loss,0.0666169375181198,0.970703125,E1_weak_positive,0.5,0.068368399515748,0.9742431640625,1
src-E1_weak_positive__p-0p5__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.5,0.001,46,val_loss,0.0666169375181198,0.970703125,E2_neutral,0.0,0.1771470159292221,0.930908203125,0
src-E1_weak_positive__p-0p5__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.5,0.001,46,val_loss,0.0666169375181198,0.970703125,E3_reversed,-0.5,0.3951511606574058,0.849609375,0
src-E1_weak_positive__p-m0p05__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.05,0.003,50,val_loss,0.0823016613721847,0.984375,E0_strong_positive,0.9,0.0522783389315009,0.9952392578125,0
src-E1_weak_positive__p-m0p05__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.05,0.003,50,val_loss,0.0823016613721847,0.984375,E1_weak_positive,0.5,0.0819938834756612,0.9857177734375,1
src-E1_weak_positive__p-m0p05__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.05,0.003,50,val_loss,0.0823016613721847,0.984375,E2_neutral,0.0,0.1357915475964546,0.9605712890625,0
src-E1_weak_positive__p-m0p05__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.05,0.003,50,val_loss,0.0823016613721847,0.984375,E3_reversed,-0.5,0.2149201333522796,0.9202880859375,0
src-E1_weak_positive__p-m0p1__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.1,0.003,50,val_loss,0.0929910540580749,0.98095703125,E0_strong_positive,0.9,0.0623655263334512,0.9945068359375,0
src-E1_weak_positive__p-m0p1__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.1,0.003,50,val_loss,0.0929910540580749,0.98095703125,E1_weak_positive,0.5,0.0928741004317998,0.9847412109375,1
src-E1_weak_positive__p-m0p1__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.1,0.003,50,val_loss,0.0929910540580749,0.98095703125,E2_neutral,0.0,0.1458732299506664,0.9599609375,0
src-E1_weak_positive__p-m0p1__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.1,0.003,50,val_loss,0.0929910540580749,0.98095703125,E3_reversed,-0.5,0.220904991030693,0.9205322265625,0
src-E1_weak_positive__p-m0p15__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.15,0.003,50,val_loss,0.1050680056214332,0.98095703125,E0_strong_positive,0.9,0.0740601513534784,0.9932861328125,0
src-E1_weak_positive__p-m0p15__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.15,0.003,50,val_loss,0.1050680056214332,0.98095703125,E1_weak_positive,0.5,0.1051851641386747,0.9825439453125,1
src-E1_weak_positive__p-m0p15__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.15,0.003,50,val_loss,0.1050680056214332,0.98095703125,E2_neutral,0.0,0.1572686620056629,0.95751953125,0
src-E1_weak_positive__p-m0p15__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.15,0.003,50,val_loss,0.1050680056214332,0.98095703125,E3_reversed,-0.5,0.2283613495528698,0.9202880859375,0
src-E1_weak_positive__p-m0p2__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.2,0.003,50,val_loss,0.1184194535017013,0.97802734375,E0_strong_positive,0.9,0.0873073618859052,0.9913330078125,0
src-E1_weak_positive__p-m0p2__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.2,0.003,50,val_loss,0.1184194535017013,0.97802734375,E1_weak_positive,0.5,0.118794223293662,0.97900390625,1
src-E1_weak_positive__p-m0p2__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.2,0.003,50,val_loss,0.1184194535017013,0.97802734375,E2_neutral,0.0,0.1697428710758686,0.9549560546875,0
src-E1_weak_positive__p-m0p2__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.2,0.003,50,val_loss,0.1184194535017013,0.97802734375,E3_reversed,-0.5,0.2369348183274269,0.9193115234375,0
src-E1_weak_positive__p-m0p25__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.25,0.003,50,val_loss,0.1328945457935333,0.97509765625,E0_strong_positive,0.9,0.1019957792013883,0.9893798828125,0
src-E1_weak_positive__p-m0p25__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.25,0.003,50,val_loss,0.1328945457935333,0.97509765625,E1_weak_positive,0.5,0.1335440129041671,0.9761962890625,1
src-E1_weak_positive__p-m0p25__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.25,0.003,50,val_loss,0.1328945457935333,0.97509765625,E2_neutral,0.0,0.1830891370773315,0.9512939453125,0
src-E1_weak_positive__p-m0p25__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.25,0.003,50,val_loss,0.1328945457935333,0.97509765625,E3_reversed,-0.5,0.2463707514107227,0.9161376953125,0
src-E1_weak_positive__p-m0p3__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.3,0.003,50,val_loss,0.1483210623264312,0.97119140625,E0_strong_positive,0.9,0.1179705020040273,0.9849853515625,0
src-E1_weak_positive__p-m0p3__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.3,0.003,50,val_loss,0.1483210623264312,0.97119140625,E1_weak_positive,0.5,0.1492634490132331,0.971923828125,1
src-E1_weak_positive__p-m0p3__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.3,0.003,50,val_loss,0.1483210623264312,0.97119140625,E2_neutral,0.0,0.1971277631819248,0.94677734375,0
src-E1_weak_positive__p-m0p3__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.3,0.003,50,val_loss,0.1483210623264312,0.97119140625,E3_reversed,-0.5,0.2564863115549087,0.913330078125,0
src-E1_weak_positive__p-m0p35__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.35,0.003,50,val_loss,0.1645212769508361,0.96533203125,E0_strong_positive,0.9,0.1350491233170032,0.9808349609375,0
src-E1_weak_positive__p-m0p35__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.35,0.003,50,val_loss,0.1645212769508361,0.96533203125,E1_weak_positive,0.5,0.1657780930399894,0.966552734375,1
src-E1_weak_positive__p-m0p35__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.35,0.003,50,val_loss,0.1645212769508361,0.96533203125,E2_neutral,0.0,0.2117042057216167,0.9417724609375,0
src-E1_weak_positive__p-m0p35__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.35,0.003,50,val_loss,0.1645212769508361,0.96533203125,E3_reversed,-0.5,0.2671476304531097,0.9111328125,0
src-E1_weak_positive__p-m0p4__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.4,0.003,50,val_loss,0.1813248991966247,0.9609375,E0_strong_positive,0.9,0.1530377604067325,0.975830078125,0
src-E1_weak_positive__p-m0p4__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.4,0.003,50,val_loss,0.1813248991966247,0.9609375,E1_weak_positive,0.5,0.1829197332262992,0.9613037109375,1
src-E1_weak_positive__p-m0p4__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.4,0.003,50,val_loss,0.1813248991966247,0.9609375,E2_neutral,0.0,0.2266880609095096,0.9373779296875,0
src-E1_weak_positive__p-m0p4__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.4,0.003,50,val_loss,0.1813248991966247,0.9609375,E3_reversed,-0.5,0.2782550305128097,0.9075927734375,0
src-E1_weak_positive__p-m0p45__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.45,0.003,50,val_loss,0.1985767483711242,0.95458984375,E0_strong_positive,0.9,0.1717436648905277,0.9688720703125,0
src-E1_weak_positive__p-m0p45__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.45,0.003,50,val_loss,0.1985767483711242,0.95458984375,E1_weak_positive,0.5,0.2005329206585884,0.955322265625,1
src-E1_weak_positive__p-m0p45__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.45,0.003,50,val_loss,0.1985767483711242,0.95458984375,E2_neutral,0.0,0.2419712580740451,0.9327392578125,0
src-E1_weak_positive__p-m0p45__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.45,0.003,50,val_loss,0.1985767483711242,0.95458984375,E3_reversed,-0.5,0.2897333651781082,0.9039306640625,0
src-E1_weak_positive__p-m0p5__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.5,0.003,50,val_loss,0.2161407023668289,0.94775390625,E0_strong_positive,0.9,0.1909847036004066,0.9627685546875,0
src-E1_weak_positive__p-m0p5__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.5,0.003,50,val_loss,0.2161407023668289,0.94775390625,E1_weak_positive,0.5,0.2184789404273033,0.9488525390625,1
src-E1_weak_positive__p-m0p5__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.5,0.003,50,val_loss,0.2161407023668289,0.94775390625,E2_neutral,0.0,0.2574655935168266,0.9266357421875,0
src-E1_weak_positive__p-m0p5__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.5,0.003,50,val_loss,0.2161407023668289,0.94775390625,E3_reversed,-0.5,0.3015248328447342,0.9000244140625,0
src-E1_weak_positive__p-0__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.0,0.003,50,val_loss,0.0730663686990737,0.98583984375,E0_strong_positive,0.9,0.0437921015545725,0.9952392578125,0
src-E1_weak_positive__p-0__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.0,0.003,50,val_loss,0.0730663686990737,0.98583984375,E1_weak_positive,0.5,0.0726459082216024,0.9869384765625,1
src-E1_weak_positive__p-0__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.0,0.003,50,val_loss,0.0730663686990737,0.98583984375,E2_neutral,0.0,0.1272877417504787,0.96142578125,0
src-E1_weak_positive__p-0__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.0,0.003,50,val_loss,0.0730663686990737,0.98583984375,E3_reversed,-0.5,0.2108906880021095,0.919921875,0
src-E1_weak_positive__p-0p05__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.05,0.003,50,val_loss,0.0653121918439865,0.98583984375,E0_strong_positive,0.9,0.0368451811373233,0.9957275390625,0
src-E1_weak_positive__p-0p05__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.05,0.003,50,val_loss,0.0653121918439865,0.98583984375,E1_weak_positive,0.5,0.0648987321183085,0.9874267578125,1
src-E1_weak_positive__p-0p05__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.05,0.003,50,val_loss,0.0653121918439865,0.98583984375,E2_neutral,0.0,0.1206534244120121,0.9605712890625,0
src-E1_weak_positive__p-0p05__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.05,0.003,50,val_loss,0.0653121918439865,0.98583984375,E3_reversed,-0.5,0.2094490565359592,0.918212890625,0
src-E1_weak_positive__p-0p1__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.1,0.003,50,val_loss,0.0590533092617988,0.98583984375,E0_strong_positive,0.9,0.0313369389623403,0.995361328125,0
src-E1_weak_positive__p-0p1__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.1,0.003,50,val_loss,0.0590533092617988,0.98583984375,E1_weak_positive,0.5,0.0587938232347369,0.9864501953125,1
src-E1_weak_positive__p-0p1__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.1,0.003,50,val_loss,0.0590533092617988,0.98583984375,E2_neutral,0.0,0.1162021290510892,0.959228515625,0
src-E1_weak_positive__p-0p1__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.1,0.003,50,val_loss,0.0590533092617988,0.98583984375,E3_reversed,-0.5,0.2113714180886745,0.9117431640625,0
src-E1_weak_positive__p-0p15__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.15,0.003,50,val_loss,0.0543262809514999,0.984375,E0_strong_positive,0.9,0.027149501722306,0.9952392578125,0
src-E1_weak_positive__p-0p15__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.15,0.003,50,val_loss,0.0543262809514999,0.984375,E1_weak_positive,0.5,0.0543600209057331,0.985595703125,1
src-E1_weak_positive__p-0p15__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.15,0.003,50,val_loss,0.0543262809514999,0.984375,E2_neutral,0.0,0.1142665911465883,0.95703125,0
src-E1_weak_positive__p-0p15__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.15,0.003,50,val_loss,0.0543262809514999,0.984375,E3_reversed,-0.5,0.2175548113882541,0.906982421875,0
src-E1_weak_positive__p-0p2__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.2,0.003,50,val_loss,0.0512059815227985,0.982421875,E0_strong_positive,0.9,0.0241647502407431,0.994873046875,0
src-E1_weak_positive__p-0p2__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.2,0.003,50,val_loss,0.0512059815227985,0.982421875,E1_weak_positive,0.5,0.0516284061595797,0.984619140625,1
src-E1_weak_positive__p-0p2__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.2,0.003,50,val_loss,0.0512059815227985,0.982421875,E2_neutral,0.0,0.1151983328163623,0.9539794921875,0
src-E1_weak_positive__p-0p2__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.2,0.003,50,val_loss,0.0512059815227985,0.982421875,E3_reversed,-0.5,0.2289862036705017,0.9019775390625,0
src-E1_weak_positive__p-0p25__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.25,0.003,50,val_loss,0.0497947037220001,0.982421875,E0_strong_positive,0.9,0.0222704485058784,0.9942626953125,0
src-E1_weak_positive__p-0p25__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.25,0.003,50,val_loss,0.0497947037220001,0.982421875,E1_weak_positive,0.5,0.0506365401670336,0.9835205078125,1
src-E1_weak_positive__p-0p25__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.25,0.003,50,val_loss,0.0497947037220001,0.982421875,E2_neutral,0.0,0.1193640623241663,0.951904296875,0
src-E1_weak_positive__p-0p25__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.25,0.003,50,val_loss,0.0497947037220001,0.982421875,E3_reversed,-0.5,0.2467131912708282,0.8973388671875,0
src-E1_weak_positive__p-0p3__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.3,0.003,50,val_loss,0.0502056032419204,0.98095703125,E0_strong_positive,0.9,0.0213619312271475,0.9932861328125,0
src-E1_weak_positive__p-0p3__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.3,0.003,50,val_loss,0.0502056032419204,0.98095703125,E1_weak_positive,0.5,0.0514242518693208,0.9822998046875,1
src-E1_weak_positive__p-0p3__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.3,0.003,50,val_loss,0.0502056032419204,0.98095703125,E2_neutral,0.0,0.1271295472979545,0.9486083984375,0
src-E1_weak_positive__p-0p3__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.3,0.003,50,val_loss,0.0502056032419204,0.98095703125,E3_reversed,-0.5,0.271790973842144,0.888671875,0
src-E1_weak_positive__p-0p35__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.35,0.003,50,val_loss,0.0525549203157424,0.9775390625,E0_strong_positive,0.9,0.0213495669886469,0.992431640625,0
src-E1_weak_positive__p-0p35__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.35,0.003,50,val_loss,0.0525549203157424,0.9775390625,E1_weak_positive,0.5,0.0540358014404773,0.980224609375,1
src-E1_weak_positive__p-0p35__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.35,0.003,50,val_loss,0.0525549203157424,0.9775390625,E2_neutral,0.0,0.1388357691466808,0.9449462890625,0
src-E1_weak_positive__p-0p35__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.35,0.003,50,val_loss,0.0525549203157424,0.9775390625,E3_reversed,-0.5,0.3051964268088341,0.8807373046875,0
src-E1_weak_positive__p-0p4__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.4,0.003,41,val_loss,0.0566643103957176,0.9765625,E0_strong_positive,0.9,0.0225094994530081,0.9920654296875,0
src-E1_weak_positive__p-0p4__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.4,0.003,41,val_loss,0.0566643103957176,0.9765625,E1_weak_positive,0.5,0.0583266913890838,0.9781494140625,1
src-E1_weak_positive__p-0p4__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.4,0.003,41,val_loss,0.0566643103957176,0.9765625,E2_neutral,0.0,0.1518335975706577,0.940185546875,0
src-E1_weak_positive__p-0p4__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.4,0.003,41,val_loss,0.0566643103957176,0.9765625,E3_reversed,-0.5,0.3378489166498184,0.8721923828125,0
src-E1_weak_positive__p-0p45__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.45,0.003,28,val_loss,0.0612390115857124,0.97314453125,E0_strong_positive,0.9,0.0241880072280764,0.991455078125,0
src-E1_weak_positive__p-0p45__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.45,0.003,28,val_loss,0.0612390115857124,0.97314453125,E1_weak_positive,0.5,0.0630226843059063,0.9764404296875,1
src-E1_weak_positive__p-0p45__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.45,0.003,28,val_loss,0.0612390115857124,0.97314453125,E2_neutral,0.0,0.1638213470578193,0.935302734375,0
src-E1_weak_positive__p-0p45__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.45,0.003,28,val_loss,0.0612390115857124,0.97314453125,E3_reversed,-0.5,0.3650567233562469,0.8616943359375,0
src-E1_weak_positive__p-0p5__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.5,0.003,20,val_loss,0.065955251455307,0.970703125,E0_strong_positive,0.9,0.0258641615509986,0.990234375,0
src-E1_weak_positive__p-0p5__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.5,0.003,20,val_loss,0.065955251455307,0.970703125,E1_weak_positive,0.5,0.0679973950609564,0.9737548828125,1
src-E1_weak_positive__p-0p5__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.5,0.003,20,val_loss,0.065955251455307,0.970703125,E2_neutral,0.0,0.1771228089928627,0.930419921875,0
src-E1_weak_positive__p-0p5__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.5,0.003,20,val_loss,0.065955251455307,0.970703125,E3_reversed,-0.5,0.3957665115594864,0.85009765625,0
src-E1_weak_positive__p-m0p05__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.05,0.01,50,val_loss,0.0533932223916053,0.986328125,E0_strong_positive,0.9,0.0286298971623182,0.9962158203125,0
src-E1_weak_positive__p-m0p05__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.05,0.01,50,val_loss,0.0533932223916053,0.986328125,E1_weak_positive,0.5,0.052393346093595,0.9876708984375,1
src-E1_weak_positive__p-m0p05__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.05,0.01,50,val_loss,0.0533932223916053,0.986328125,E2_neutral,0.0,0.1012615300714969,0.963623046875,0
src-E1_weak_positive__p-m0p05__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.05,0.01,50,val_loss,0.0533932223916053,0.986328125,E3_reversed,-0.5,0.1807985194027423,0.926513671875,0
src-E1_weak_positive__p-m0p1__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.1,0.01,50,val_loss,0.0588479936122894,0.986328125,E0_strong_positive,0.9,0.0334014687687158,0.995361328125,0
src-E1_weak_positive__p-m0p1__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.1,0.01,50,val_loss,0.0588479936122894,0.986328125,E1_weak_positive,0.5,0.0577894067391753,0.987548828125,1
src-E1_weak_positive__p-m0p1__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.1,0.01,50,val_loss,0.0588479936122894,0.986328125,E2_neutral,0.0,0.1056202370673418,0.9659423828125,0
src-E1_weak_positive__p-m0p1__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.1,0.01,50,val_loss,0.0588479936122894,0.986328125,E3_reversed,-0.5,0.1807309985160827,0.9296875,0
src-E1_weak_positive__p-m0p15__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.15,0.01,50,val_loss,0.0654051229357719,0.98486328125,E0_strong_positive,0.9,0.0392777370288968,0.9951171875,0
src-E1_weak_positive__p-m0p15__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.15,0.01,50,val_loss,0.0654051229357719,0.98486328125,E1_weak_positive,0.5,0.0644202101975679,0.9869384765625,1
src-E1_weak_positive__p-m0p15__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.15,0.01,50,val_loss,0.0654051229357719,0.98486328125,E2_neutral,0.0,0.1115834526717662,0.9658203125,0
src-E1_weak_positive__p-m0p15__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.15,0.01,50,val_loss,0.0654051229357719,0.98486328125,E3_reversed,-0.5,0.1830400303006172,0.9305419921875,0
src-E1_weak_positive__p-m0p2__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.2,0.01,50,val_loss,0.0730754882097244,0.984375,E0_strong_positive,0.9,0.0463303830474615,0.9952392578125,0
src-E1_weak_positive__p-m0p2__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.2,0.01,50,val_loss,0.0730754882097244,0.984375,E1_weak_positive,0.5,0.0722570847719907,0.9866943359375,1
src-E1_weak_positive__p-m0p2__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.2,0.01,50,val_loss,0.0730754882097244,0.984375,E2_neutral,0.0,0.1189270485192537,0.9652099609375,0
src-E1_weak_positive__p-m0p2__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.2,0.01,50,val_loss,0.0730754882097244,0.984375,E3_reversed,-0.5,0.1871788166463375,0.9312744140625,0
src-E1_weak_positive__p-m0p25__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.25,0.01,50,val_loss,0.0818513259291648,0.98388671875,E0_strong_positive,0.9,0.054601902142167,0.9951171875,0
src-E1_weak_positive__p-m0p25__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.25,0.01,50,val_loss,0.0818513259291648,0.98388671875,E1_weak_positive,0.5,0.0812501385807991,0.9859619140625,1
src-E1_weak_positive__p-m0p25__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.25,0.01,50,val_loss,0.0818513259291648,0.98388671875,E2_neutral,0.0,0.1274390816688537,0.964599609375,0
src-E1_weak_positive__p-m0p25__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.25,0.01,50,val_loss,0.0818513259291648,0.98388671875,E3_reversed,-0.5,0.1926977001130581,0.931640625,0
src-E1_weak_positive__p-m0p3__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.3,0.01,50,val_loss,0.0916901230812072,0.98193359375,E0_strong_positive,0.9,0.0640951991081237,0.9940185546875,0
src-E1_weak_positive__p-m0p3__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.3,0.01,50,val_loss,0.0916901230812072,0.98193359375,E1_weak_positive,0.5,0.091325307264924,0.9840087890625,1
src-E1_weak_positive__p-m0p3__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.3,0.01,50,val_loss,0.0916901230812072,0.98193359375,E2_neutral,0.0,0.1369267702102661,0.963623046875,0
src-E1_weak_positive__p-m0p3__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.3,0.01,50,val_loss,0.0916901230812072,0.98193359375,E3_reversed,-0.5,0.1992519907653331,0.931640625,0
src-E1_weak_positive__p-m0p35__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.35,0.01,50,val_loss,0.1025144755840301,0.97998046875,E0_strong_positive,0.9,0.0747720543295145,0.9918212890625,0
src-E1_weak_positive__p-m0p35__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.35,0.01,50,val_loss,0.1025144755840301,0.97998046875,E1_weak_positive,0.5,0.1023880466818809,0.9818115234375,1
src-E1_weak_positive__p-m0p35__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.35,0.01,50,val_loss,0.1025144755840301,0.97998046875,E2_neutral,0.0,0.1472208462655544,0.9608154296875,0
src-E1_weak_positive__p-m0p35__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.35,0.01,50,val_loss,0.1025144755840301,0.97998046875,E3_reversed,-0.5,0.2065919190645218,0.929931640625,0
src-E1_weak_positive__p-m0p4__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.4,0.01,50,val_loss,0.1142211854457855,0.9775390625,E0_strong_positive,0.9,0.0865583904087543,0.9901123046875,0
src-E1_weak_positive__p-m0p4__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.4,0.01,50,val_loss,0.1142211854457855,0.9775390625,E1_weak_positive,0.5,0.1143300104886293,0.979248046875,1
src-E1_weak_positive__p-m0p4__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.4,0.01,50,val_loss,0.1142211854457855,0.9775390625,E2_neutral,0.0,0.1581761166453361,0.9588623046875,0
src-E1_weak_positive__p-m0p4__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.4,0.01,50,val_loss,0.1142211854457855,0.9775390625,E3_reversed,-0.5,0.2145426534116268,0.9285888671875,0
src-E1_weak_positive__p-m0p45__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.45,0.01,50,val_loss,0.1266928762197494,0.974609375,E0_strong_positive,0.9,0.0993530917912721,0.98779296875,0
src-E1_weak_positive__p-m0p45__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.45,0.01,50,val_loss,0.1266928762197494,0.974609375,E1_weak_positive,0.5,0.1270361728966236,0.9765625,1
src-E1_weak_positive__p-m0p45__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.45,0.01,50,val_loss,0.1266928762197494,0.974609375,E2_neutral,0.0,0.1696697250008583,0.9556884765625,0
src-E1_weak_positive__p-m0p45__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.45,0.01,50,val_loss,0.1266928762197494,0.974609375,E3_reversed,-0.5,0.2229834757745266,0.9261474609375,0
src-E1_weak_positive__p-m0p5__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.5,0.01,50,val_loss,0.1398088037967682,0.970703125,E0_strong_positive,0.9,0.1130380518734455,0.984375,0
src-E1_weak_positive__p-m0p5__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.5,0.01,50,val_loss,0.1398088037967682,0.970703125,E1_weak_positive,0.5,0.1403911784291267,0.9718017578125,1
src-E1_weak_positive__p-m0p5__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.5,0.01,50,val_loss,0.1398088037967682,0.970703125,E2_neutral,0.0,0.1815984956920147,0.9505615234375,0
src-E1_weak_positive__p-m0p5__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.5,0.01,50,val_loss,0.1398088037967682,0.970703125,E3_reversed,-0.5,0.2318301126360893,0.922119140625,0
src-E1_weak_positive__p-0__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.0,0.01,50,val_loss,0.0490393936634063,0.986328125,E0_strong_positive,0.9,0.0248788362368941,0.995849609375,0
src-E1_weak_positive__p-0__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.0,0.01,50,val_loss,0.0490393936634063,0.986328125,E1_weak_positive,0.5,0.0482507422566413,0.9874267578125,1
src-E1_weak_positive__p-0__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.0,0.01,50,val_loss,0.0490393936634063,0.986328125,E2_neutral,0.0,0.0987414009869098,0.9627685546875,0
src-E1_weak_positive__p-0__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.0,0.01,50,val_loss,0.0490393936634063,0.986328125,E3_reversed,-0.5,0.1838682889938354,0.9224853515625,0
src-E1_weak_positive__p-0p05__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.05,0.01,50,val_loss,0.0458155684173107,0.98583984375,E0_strong_positive,0.9,0.0220656744204461,0.99560546875,0
src-E1_weak_positive__p-0p05__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.05,0.01,50,val_loss,0.0458155684173107,0.98583984375,E1_weak_positive,0.5,0.0453835912048816,0.9866943359375,1
src-E1_weak_positive__p-0p05__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.05,0.01,50,val_loss,0.0458155684173107,0.98583984375,E2_neutral,0.0,0.0983069576323032,0.9613037109375,0
src-E1_weak_positive__p-0p05__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.05,0.01,50,val_loss,0.0458155684173107,0.98583984375,E3_reversed,-0.5,0.1906268671154976,0.9190673828125,0
src-E1_weak_positive__p-0p1__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.1,0.01,50,val_loss,0.0437812432646751,0.98583984375,E0_strong_positive,0.9,0.0201135072857141,0.9954833984375,0
src-E1_weak_positive__p-0p1__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.1,0.01,50,val_loss,0.0437812432646751,0.98583984375,E1_weak_positive,0.5,0.0438220333307981,0.986083984375,1
src-E1_weak_positive__p-0p1__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.1,0.01,50,val_loss,0.0437812432646751,0.98583984375,E2_neutral,0.0,0.1002206820994615,0.9591064453125,0
src-E1_weak_positive__p-0p1__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.1,0.01,50,val_loss,0.0437812432646751,0.98583984375,E3_reversed,-0.5,0.2018113993108272,0.914794921875,0
src-E1_weak_positive__p-0p15__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.15,0.01,50,val_loss,0.0430119484663009,0.986328125,E0_strong_positive,0.9,0.0189461861737072,0.9951171875,0
src-E1_weak_positive__p-0p15__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.15,0.01,50,val_loss,0.0430119484663009,0.986328125,E1_weak_positive,0.5,0.0435945522040128,0.9849853515625,1
src-E1_weak_positive__p-0p15__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.15,0.01,50,val_loss,0.0430119484663009,0.986328125,E2_neutral,0.0,0.1047469656914472,0.955810546875,0
src-E1_weak_positive__p-0p15__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.15,0.01,50,val_loss,0.0430119484663009,0.986328125,E3_reversed,-0.5,0.2181860208511352,0.9093017578125,0
src-E1_weak_positive__p-0p2__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.2,0.01,50,val_loss,0.0435860380530357,0.986328125,E0_strong_positive,0.9,0.0184837812557816,0.9945068359375,0
src-E1_weak_positive__p-0p2__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.2,0.01,50,val_loss,0.0435860380530357,0.986328125,E1_weak_positive,0.5,0.044712608680129,0.984130859375,1
src-E1_weak_positive__p-0p2__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.2,0.01,50,val_loss,0.0435860380530357,0.986328125,E2_neutral,0.0,0.1121185626834631,0.9537353515625,0
src-E1_weak_positive__p-0p2__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.2,0.01,50,val_loss,0.0435860380530357,0.986328125,E3_reversed,-0.5,0.2404722608625888,0.904052734375,0
src-E1_weak_positive__p-0p25__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.25,0.01,50,val_loss,0.0455704629421234,0.98193359375,E0_strong_positive,0.9,0.0186423566192388,0.993408203125,0
src-E1_weak_positive__p-0p25__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.25,0.01,50,val_loss,0.0455704629421234,0.98193359375,E1_weak_positive,0.5,0.0471588857471942,0.982666015625,1
src-E1_weak_positive__p-0p25__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.25,0.01,50,val_loss,0.0455704629421234,0.98193359375,E2_neutral,0.0,0.1224889922887086,0.9517822265625,0
src-E1_weak_positive__p-0p25__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.25,0.01,50,val_loss,0.0455704629421234,0.98193359375,E3_reversed,-0.5,0.2692345008254051,0.8966064453125,0
src-E1_weak_positive__p-0p3__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.3,0.01,32,val_loss,0.0486357137560844,0.98193359375,E0_strong_positive,0.9,0.0196983679197728,0.9927978515625,0
src-E1_weak_positive__p-0p3__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.3,0.01,32,val_loss,0.0486357137560844,0.98193359375,E1_weak_positive,0.5,0.0503539815545082,0.9810791015625,1
src-E1_weak_positive__p-0p3__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.3,0.01,32,val_loss,0.0486357137560844,0.98193359375,E2_neutral,0.0,0.1307578347623348,0.948486328125,0
src-E1_weak_positive__p-0p3__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.3,0.01,32,val_loss,0.0486357137560844,0.98193359375,E3_reversed,-0.5,0.2884008213877678,0.8895263671875,0
src-E1_weak_positive__p-0p35__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.35,0.01,23,val_loss,0.0518995448946952,0.97802734375,E0_strong_positive,0.9,0.0206435089930892,0.9921875,0
src-E1_weak_positive__p-0p35__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.35,0.01,23,val_loss,0.0518995448946952,0.97802734375,E1_weak_positive,0.5,0.0537587869912385,0.9793701171875,1
src-E1_weak_positive__p-0p35__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.35,0.01,23,val_loss,0.0518995448946952,0.97802734375,E2_neutral,0.0,0.1406843550503254,0.9447021484375,0
src-E1_weak_positive__p-0p35__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.35,0.01,23,val_loss,0.0518995448946952,0.97802734375,E3_reversed,-0.5,0.3127764910459518,0.8822021484375,0
src-E1_weak_positive__p-0p4__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.4,0.01,15,val_loss,0.0552740320563316,0.9765625,E0_strong_positive,0.9,0.0216782866045832,0.99169921875,0
src-E1_weak_positive__p-0p4__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.4,0.01,15,val_loss,0.0552740320563316,0.9765625,E1_weak_positive,0.5,0.0573294283822178,0.977783203125,1
src-E1_weak_positive__p-0p4__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.4,0.01,15,val_loss,0.0552740320563316,0.9765625,E2_neutral,0.0,0.1502238027751445,0.9398193359375,0
src-E1_weak_positive__p-0p4__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.4,0.01,15,val_loss,0.0552740320563316,0.9765625,E3_reversed,-0.5,0.3356889337301254,0.8731689453125,0
src-E1_weak_positive__p-0p45__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.45,0.01,14,val_loss,0.0590930953621864,0.974609375,E0_strong_positive,0.9,0.0222629802301526,0.991943359375,0
src-E1_weak_positive__p-0p45__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.45,0.01,14,val_loss,0.0590930953621864,0.974609375,E1_weak_positive,0.5,0.0613503037020564,0.9776611328125,1
src-E1_weak_positive__p-0p45__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.45,0.01,14,val_loss,0.0590930953621864,0.974609375,E2_neutral,0.0,0.1644694656133651,0.9376220703125,0
src-E1_weak_positive__p-0p45__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.45,0.01,14,val_loss,0.0590930953621864,0.974609375,E3_reversed,-0.5,0.3745942860841751,0.865966796875,0
src-E1_weak_positive__p-0p5__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.5,0.01,14,val_loss,0.0649214088916778,0.97265625,E0_strong_positive,0.9,0.0237168213352561,0.9906005859375,0
src-E1_weak_positive__p-0p5__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.5,0.01,14,val_loss,0.0649214088916778,0.97265625,E1_weak_positive,0.5,0.067734838463366,0.97509765625,1
src-E1_weak_positive__p-0p5__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.5,0.01,14,val_loss,0.0649214088916778,0.97265625,E2_neutral,0.0,0.1843555234372615,0.9339599609375,0
src-E1_weak_positive__p-0p5__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.5,0.01,14,val_loss,0.0649214088916778,0.97265625,E3_reversed,-0.5,0.4272773638367653,0.85888671875,0
src-E2_neutral__p-m0p05__lr-1em04__seed-42,42,E2_neutral,0.0,-0.05,0.0001,50,val_loss,0.4540914595127105,0.8369140625,E0_strong_positive,0.9,0.4628692492842674,0.83154296875,0
src-E2_neutral__p-m0p05__lr-1em04__seed-42,42,E2_neutral,0.0,-0.05,0.0001,50,val_loss,0.4540914595127105,0.8369140625,E1_weak_positive,0.5,0.4626394659280777,0.83349609375,0
src-E2_neutral__p-m0p05__lr-1em04__seed-42,42,E2_neutral,0.0,-0.05,0.0001,50,val_loss,0.4540914595127105,0.8369140625,E2_neutral,0.0,0.4631311669945717,0.8326416015625,1
src-E2_neutral__p-m0p05__lr-1em04__seed-42,42,E2_neutral,0.0,-0.05,0.0001,50,val_loss,0.4540914595127105,0.8369140625,E3_reversed,-0.5,0.4630192369222641,0.8338623046875,0
src-E2_neutral__p-m0p1__lr-1em04__seed-42,42,E2_neutral,0.0,-0.1,0.0001,50,val_loss,0.4757857918739319,0.81982421875,E0_strong_positive,0.9,0.4852331355214119,0.8131103515625,0
src-E2_neutral__p-m0p1__lr-1em04__seed-42,42,E2_neutral,0.0,-0.1,0.0001,50,val_loss,0.4757857918739319,0.81982421875,E1_weak_positive,0.5,0.4849396646022796,0.813232421875,0
src-E2_neutral__p-m0p1__lr-1em04__seed-42,42,E2_neutral,0.0,-0.1,0.0001,50,val_loss,0.4757857918739319,0.81982421875,E2_neutral,0.0,0.4854046776890754,0.8121337890625,1
src-E2_neutral__p-m0p1__lr-1em04__seed-42,42,E2_neutral,0.0,-0.1,0.0001,50,val_loss,0.4757857918739319,0.81982421875,E3_reversed,-0.5,0.4852511659264564,0.81201171875,0
src-E2_neutral__p-m0p15__lr-1em04__seed-42,42,E2_neutral,0.0,-0.15,0.0001,50,val_loss,0.496029794216156,0.7998046875,E0_strong_positive,0.9,0.506059318780899,0.7918701171875,0
src-E2_neutral__p-m0p15__lr-1em04__seed-42,42,E2_neutral,0.0,-0.15,0.0001,50,val_loss,0.496029794216156,0.7998046875,E1_weak_positive,0.5,0.5057089030742645,0.79052734375,0
src-E2_neutral__p-m0p15__lr-1em04__seed-42,42,E2_neutral,0.0,-0.15,0.0001,50,val_loss,0.496029794216156,0.7998046875,E2_neutral,0.0,0.5061524361371994,0.7906494140625,1
src-E2_neutral__p-m0p15__lr-1em04__seed-42,42,E2_neutral,0.0,-0.15,0.0001,50,val_loss,0.496029794216156,0.7998046875,E3_reversed,-0.5,0.5059630572795868,0.7899169921875,0
src-E2_neutral__p-m0p2__lr-1em04__seed-42,42,E2_neutral,0.0,-0.2,0.0001,50,val_loss,0.5148407220840454,0.779296875,E0_strong_positive,0.9,0.5253752917051315,0.7716064453125,0
src-E2_neutral__p-m0p2__lr-1em04__seed-42,42,E2_neutral,0.0,-0.2,0.0001,50,val_loss,0.5148407220840454,0.779296875,E1_weak_positive,0.5,0.5249743014574051,0.7701416015625,0
src-E2_neutral__p-m0p2__lr-1em04__seed-42,42,E2_neutral,0.0,-0.2,0.0001,50,val_loss,0.5148407220840454,0.779296875,E2_neutral,0.0,0.5254012495279312,0.7706298828125,1
src-E2_neutral__p-m0p2__lr-1em04__seed-42,42,E2_neutral,0.0,-0.2,0.0001,50,val_loss,0.5148407220840454,0.779296875,E3_reversed,-0.5,0.5251812636852264,0.771240234375,0
src-E2_neutral__p-m0p25__lr-1em04__seed-42,42,E2_neutral,0.0,-0.25,0.0001,50,val_loss,0.5322598218917847,0.7607421875,E0_strong_positive,0.9,0.5432319939136505,0.7518310546875,0
src-E2_neutral__p-m0p25__lr-1em04__seed-42,42,E2_neutral,0.0,-0.25,0.0001,50,val_loss,0.5322598218917847,0.7607421875,E1_weak_positive,0.5,0.5427865087985992,0.7513427734375,0
src-E2_neutral__p-m0p25__lr-1em04__seed-42,42,E2_neutral,0.0,-0.25,0.0001,50,val_loss,0.5322598218917847,0.7607421875,E2_neutral,0.0,0.5432010293006897,0.7525634765625,1
src-E2_neutral__p-m0p25__lr-1em04__seed-42,42,E2_neutral,0.0,-0.25,0.0001,50,val_loss,0.5322598218917847,0.7607421875,E3_reversed,-0.5,0.542955219745636,0.751708984375,0
src-E2_neutral__p-m0p3__lr-1em04__seed-42,42,E2_neutral,0.0,-0.3,0.0001,50,val_loss,0.5483437776565552,0.74365234375,E0_strong_positive,0.9,0.5596951246261597,0.7315673828125,0
src-E2_neutral__p-m0p3__lr-1em04__seed-42,42,E2_neutral,0.0,-0.3,0.0001,50,val_loss,0.5483437776565552,0.74365234375,E1_weak_positive,0.5,0.5592105388641357,0.732666015625,0
src-E2_neutral__p-m0p3__lr-1em04__seed-42,42,E2_neutral,0.0,-0.3,0.0001,50,val_loss,0.5483437776565552,0.74365234375,E2_neutral,0.0,0.5596162378787994,0.7320556640625,1
src-E2_neutral__p-m0p3__lr-1em04__seed-42,42,E2_neutral,0.0,-0.3,0.0001,50,val_loss,0.5483437776565552,0.74365234375,E3_reversed,-0.5,0.5593487322330475,0.7330322265625,0
src-E2_neutral__p-m0p35__lr-1em04__seed-42,42,E2_neutral,0.0,-0.35,0.0001,50,val_loss,0.5631586313247681,0.72607421875,E0_strong_positive,0.9,0.5748383700847626,0.710693359375,0
src-E2_neutral__p-m0p35__lr-1em04__seed-42,42,E2_neutral,0.0,-0.35,0.0001,50,val_loss,0.5631586313247681,0.72607421875,E1_weak_positive,0.5,0.5743195563554764,0.71240234375,0
src-E2_neutral__p-m0p35__lr-1em04__seed-42,42,E2_neutral,0.0,-0.35,0.0001,50,val_loss,0.5631586313247681,0.72607421875,E2_neutral,0.0,0.5747194737195969,0.7113037109375,1
src-E2_neutral__p-m0p35__lr-1em04__seed-42,42,E2_neutral,0.0,-0.35,0.0001,50,val_loss,0.5631586313247681,0.72607421875,E3_reversed,-0.5,0.5744338780641556,0.7142333984375,0
src-E2_neutral__p-m0p4__lr-1em04__seed-42,42,E2_neutral,0.0,-0.4,0.0001,50,val_loss,0.5767757296562195,0.70947265625,E0_strong_positive,0.9,0.5887401849031448,0.694580078125,0
src-E2_neutral__p-m0p4__lr-1em04__seed-42,42,E2_neutral,0.0,-0.4,0.0001,50,val_loss,0.5767757296562195,0.70947265625,E1_weak_positive,0.5,0.5881913602352142,0.6959228515625,0
src-E2_neutral__p-m0p4__lr-1em04__seed-42,42,E2_neutral,0.0,-0.4,0.0001,50,val_loss,0.5767757296562195,0.70947265625,E2_neutral,0.0,0.5885878652334213,0.6951904296875,1
src-E2_neutral__p-m0p4__lr-1em04__seed-42,42,E2_neutral,0.0,-0.4,0.0001,50,val_loss,0.5767757296562195,0.70947265625,E3_reversed,-0.5,0.5882872194051743,0.697509765625,0
src-E2_neutral__p-m0p45__lr-1em04__seed-42,42,E2_neutral,0.0,-0.45,0.0001,50,val_loss,0.5892689228057861,0.69384765625,E0_strong_positive,0.9,0.6014801561832428,0.6781005859375,0
src-E2_neutral__p-m0p45__lr-1em04__seed-42,42,E2_neutral,0.0,-0.45,0.0001,50,val_loss,0.5892689228057861,0.69384765625,E1_weak_positive,0.5,0.6009051501750946,0.67822265625,0
src-E2_neutral__p-m0p45__lr-1em04__seed-42,42,E2_neutral,0.0,-0.45,0.0001,50,val_loss,0.5892689228057861,0.69384765625,E2_neutral,0.0,0.6013001054525375,0.6790771484375,1
src-E2_neutral__p-m0p45__lr-1em04__seed-42,42,E2_neutral,0.0,-0.45,0.0001,50,val_loss,0.5892689228057861,0.69384765625,E3_reversed,-0.5,0.6009869873523712,0.6795654296875,0
src-E2_neutral__p-m0p5__lr-1em04__seed-42,42,E2_neutral,0.0,-0.5,0.0001,50,val_loss,0.6007117033004761,0.67822265625,E0_strong_positive,0.9,0.6131371259689331,0.6632080078125,0
src-E2_neutral__p-m0p5__lr-1em04__seed-42,42,E2_neutral,0.0,-0.5,0.0001,50,val_loss,0.6007117033004761,0.67822265625,E1_weak_positive,0.5,0.612539142370224,0.66259765625,0
src-E2_neutral__p-m0p5__lr-1em04__seed-42,42,E2_neutral,0.0,-0.5,0.0001,50,val_loss,0.6007117033004761,0.67822265625,E2_neutral,0.0,0.612934023141861,0.663818359375,1
src-E2_neutral__p-m0p5__lr-1em04__seed-42,42,E2_neutral,0.0,-0.5,0.0001,50,val_loss,0.6007117033004761,0.67822265625,E3_reversed,-0.5,0.6126105934381485,0.6636962890625,0
src-E2_neutral__p-0__lr-1em04__seed-42,42,E2_neutral,0.0,0.0,0.0001,50,val_loss,0.4309654235839844,0.85595703125,E0_strong_positive,0.9,0.4389761388301849,0.8529052734375,0
src-E2_neutral__p-0__lr-1em04__seed-42,42,E2_neutral,0.0,0.0,0.0001,50,val_loss,0.4309654235839844,0.85595703125,E1_weak_positive,0.5,0.438816674053669,0.85400390625,0
src-E2_neutral__p-0__lr-1em04__seed-42,42,E2_neutral,0.0,0.0,0.0001,50,val_loss,0.4309654235839844,0.85595703125,E2_neutral,0.0,0.4393404126167297,0.85302734375,1
src-E2_neutral__p-0__lr-1em04__seed-42,42,E2_neutral,0.0,0.0,0.0001,50,val_loss,0.4309654235839844,0.85595703125,E3_reversed,-0.5,0.4392760023474693,0.852783203125,0
src-E2_neutral__p-0p05__lr-1em04__seed-42,42,E2_neutral,0.0,0.05,0.0001,50,val_loss,0.4064779281616211,0.8759765625,E0_strong_positive,0.9,0.4136153534054756,0.8717041015625,0
src-E2_neutral__p-0p05__lr-1em04__seed-42,42,E2_neutral,0.0,0.05,0.0001,50,val_loss,0.4064779281616211,0.8759765625,E1_weak_positive,0.5,0.4135321900248527,0.8719482421875,0
src-E2_neutral__p-0p05__lr-1em04__seed-42,42,E2_neutral,0.0,0.05,0.0001,50,val_loss,0.4064779281616211,0.8759765625,E2_neutral,0.0,0.4140928834676742,0.87060546875,1
src-E2_neutral__p-0p05__lr-1em04__seed-42,42,E2_neutral,0.0,0.05,0.0001,50,val_loss,0.4064779281616211,0.8759765625,E3_reversed,-0.5,0.4140817299485206,0.871337890625,0
src-E2_neutral__p-0p1__lr-1em04__seed-42,42,E2_neutral,0.0,0.1,0.0001,50,val_loss,0.3807696402072906,0.8935546875,E0_strong_positive,0.9,0.3869228512048721,0.887451171875,0
src-E2_neutral__p-0p1__lr-1em04__seed-42,42,E2_neutral,0.0,0.1,0.0001,50,val_loss,0.3807696402072906,0.8935546875,E1_weak_positive,0.5,0.3869205415248871,0.887939453125,0
src-E2_neutral__p-0p1__lr-1em04__seed-42,42,E2_neutral,0.0,0.1,0.0001,50,val_loss,0.3807696402072906,0.8935546875,E2_neutral,0.0,0.3875217959284782,0.8873291015625,1
src-E2_neutral__p-0p1__lr-1em04__seed-42,42,E2_neutral,0.0,0.1,0.0001,50,val_loss,0.3807696402072906,0.8935546875,E3_reversed,-0.5,0.3875689134001732,0.8868408203125,0
src-E2_neutral__p-0p15__lr-1em04__seed-42,42,E2_neutral,0.0,0.15,0.0001,50,val_loss,0.3540719449520111,0.91162109375,E0_strong_positive,0.9,0.3591333627700805,0.9034423828125,0
src-E2_neutral__p-0p15__lr-1em04__seed-42,42,E2_neutral,0.0,0.15,0.0001,50,val_loss,0.3540719449520111,0.91162109375,E1_weak_positive,0.5,0.3592137023806572,0.902587890625,0
src-E2_neutral__p-0p15__lr-1em04__seed-42,42,E2_neutral,0.0,0.15,0.0001,50,val_loss,0.3540719449520111,0.91162109375,E2_neutral,0.0,0.3598566129803657,0.9012451171875,1
src-E2_neutral__p-0p15__lr-1em04__seed-42,42,E2_neutral,0.0,0.15,0.0001,50,val_loss,0.3540719449520111,0.91162109375,E3_reversed,-0.5,0.3599651455879211,0.90283203125,0
src-E2_neutral__p-0p2__lr-1em04__seed-42,42,E2_neutral,0.0,0.2,0.0001,50,val_loss,0.3267218470573425,0.919921875,E0_strong_positive,0.9,0.3306014090776443,0.918212890625,0
src-E2_neutral__p-0p2__lr-1em04__seed-42,42,E2_neutral,0.0,0.2,0.0001,50,val_loss,0.3267218470573425,0.919921875,E1_weak_positive,0.5,0.3307614624500274,0.91845703125,0
src-E2_neutral__p-0p2__lr-1em04__seed-42,42,E2_neutral,0.0,0.2,0.0001,50,val_loss,0.3267218470573425,0.919921875,E2_neutral,0.0,0.331442542374134,0.91650390625,1
src-E2_neutral__p-0p2__lr-1em04__seed-42,42,E2_neutral,0.0,0.2,0.0001,50,val_loss,0.3267218470573425,0.919921875,E3_reversed,-0.5,0.3316120728850364,0.917724609375,0
src-E2_neutral__p-0p25__lr-1em04__seed-42,42,E2_neutral,0.0,0.25,0.0001,50,val_loss,0.2991622388362884,0.9287109375,E0_strong_positive,0.9,0.3018093332648277,0.9310302734375,0
src-E2_neutral__p-0p25__lr-1em04__seed-42,42,E2_neutral,0.0,0.25,0.0001,50,val_loss,0.2991622388362884,0.9287109375,E1_weak_positive,0.5,0.3020385429263115,0.931884765625,0
src-E2_neutral__p-0p25__lr-1em04__seed-42,42,E2_neutral,0.0,0.25,0.0001,50,val_loss,0.2991622388362884,0.9287109375,E2_neutral,0.0,0.3027470111846924,0.9310302734375,1
src-E2_neutral__p-0p25__lr-1em04__seed-42,42,E2_neutral,0.0,0.25,0.0001,50,val_loss,0.2991622388362884,0.9287109375,E3_reversed,-0.5,0.3029706850647926,0.9307861328125,0
src-E2_neutral__p-0p3__lr-1em04__seed-42,42,E2_neutral,0.0,0.3,0.0001,50,val_loss,0.2719154059886932,0.9365234375,E0_strong_positive,0.9,0.2733477801084518,0.9395751953125,0
src-E2_neutral__p-0p3__lr-1em04__seed-42,42,E2_neutral,0.0,0.3,0.0001,50,val_loss,0.2719154059886932,0.9365234375,E1_weak_positive,0.5,0.2736239209771156,0.94091796875,0
src-E2_neutral__p-0p3__lr-1em04__seed-42,42,E2_neutral,0.0,0.3,0.0001,50,val_loss,0.2719154059886932,0.9365234375,E2_neutral,0.0,0.2743383646011352,0.9388427734375,1
src-E2_neutral__p-0p3__lr-1em04__seed-42,42,E2_neutral,0.0,0.3,0.0001,50,val_loss,0.2719154059886932,0.9365234375,E3_reversed,-0.5,0.2745991721749306,0.93798828125,0
src-E2_neutral__p-0p35__lr-1em04__seed-42,42,E2_neutral,0.0,0.35,0.0001,50,val_loss,0.2455312013626098,0.9462890625,E0_strong_positive,0.9,0.2458634637296199,0.9447021484375,0
src-E2_neutral__p-0p35__lr-1em04__seed-42,42,E2_neutral,0.0,0.35,0.0001,50,val_loss,0.2455312013626098,0.9462890625,E1_weak_positive,0.5,0.2461488917469978,0.946533203125,0
src-E2_neutral__p-0p35__lr-1em04__seed-42,42,E2_neutral,0.0,0.35,0.0001,50,val_loss,0.2455312013626098,0.9462890625,E2_neutral,0.0,0.2468351423740387,0.947265625,1
src-E2_neutral__p-0p35__lr-1em04__seed-42,42,E2_neutral,0.0,0.35,0.0001,50,val_loss,0.2455312013626098,0.9462890625,E3_reversed,-0.5,0.247102852910757,0.946044921875,0
src-E2_neutral__p-0p4__lr-1em04__seed-42,42,E2_neutral,0.0,0.4,0.0001,50,val_loss,0.2205332815647125,0.94921875,E0_strong_positive,0.9,0.2199866808950901,0.94921875,0
src-E2_neutral__p-0p4__lr-1em04__seed-42,42,E2_neutral,0.0,0.4,0.0001,50,val_loss,0.2205332815647125,0.94921875,E1_weak_positive,0.5,0.220228299498558,0.94970703125,0
src-E2_neutral__p-0p4__lr-1em04__seed-42,42,E2_neutral,0.0,0.4,0.0001,50,val_loss,0.2205332815647125,0.94921875,E2_neutral,0.0,0.220843143761158,0.9488525390625,1
src-E2_neutral__p-0p4__lr-1em04__seed-42,42,E2_neutral,0.0,0.4,0.0001,50,val_loss,0.2205332815647125,0.94921875,E3_reversed,-0.5,0.2210763692855835,0.94873046875,0
src-E2_neutral__p-0p45__lr-1em04__seed-42,42,E2_neutral,0.0,0.45,0.0001,50,val_loss,0.1974203139543533,0.95068359375,E0_strong_positive,0.9,0.1962905265390873,0.9512939453125,0
src-E2_neutral__p-0p45__lr-1em04__seed-42,42,E2_neutral,0.0,0.45,0.0001,50,val_loss,0.1974203139543533,0.95068359375,E1_weak_positive,0.5,0.1964289620518684,0.9517822265625,0
src-E2_neutral__p-0p45__lr-1em04__seed-42,42,E2_neutral,0.0,0.45,0.0001,50,val_loss,0.1974203139543533,0.95068359375,E2_neutral,0.0,0.1969344541430473,0.9520263671875,1
src-E2_neutral__p-0p45__lr-1em04__seed-42,42,E2_neutral,0.0,0.45,0.0001,50,val_loss,0.1974203139543533,0.95068359375,E3_reversed,-0.5,0.1970937699079513,0.9517822265625,0
src-E2_neutral__p-0p5__lr-1em04__seed-42,42,E2_neutral,0.0,0.5,0.0001,50,val_loss,0.1767622083425521,0.95263671875,E0_strong_positive,0.9,0.1753385625779628,0.9541015625,0
src-E2_neutral__p-0p5__lr-1em04__seed-42,42,E2_neutral,0.0,0.5,0.0001,50,val_loss,0.1767622083425521,0.95263671875,E1_weak_positive,0.5,0.1753284446895122,0.9542236328125,0
src-E2_neutral__p-0p5__lr-1em04__seed-42,42,E2_neutral,0.0,0.5,0.0001,50,val_loss,0.1767622083425521,0.95263671875,E2_neutral,0.0,0.1757140755653381,0.9534912109375,1
src-E2_neutral__p-0p5__lr-1em04__seed-42,42,E2_neutral,0.0,0.5,0.0001,50,val_loss,0.1767622083425521,0.95263671875,E3_reversed,-0.5,0.1757862158119678,0.953369140625,0
src-E2_neutral__p-m0p05__lr-3em04__seed-42,42,E2_neutral,0.0,-0.05,0.0003,50,val_loss,0.2968729734420776,0.9228515625,E0_strong_positive,0.9,0.3010748773813247,0.92138671875,0
src-E2_neutral__p-m0p05__lr-3em04__seed-42,42,E2_neutral,0.0,-0.05,0.0003,50,val_loss,0.2968729734420776,0.9228515625,E1_weak_positive,0.5,0.3011409491300583,0.922119140625,0
src-E2_neutral__p-m0p05__lr-3em04__seed-42,42,E2_neutral,0.0,-0.05,0.0003,50,val_loss,0.2968729734420776,0.9228515625,E2_neutral,0.0,0.3016640320420265,0.92138671875,1
src-E2_neutral__p-m0p05__lr-3em04__seed-42,42,E2_neutral,0.0,-0.05,0.0003,50,val_loss,0.2968729734420776,0.9228515625,E3_reversed,-0.5,0.3017064109444618,0.92138671875,0
src-E2_neutral__p-m0p1__lr-3em04__seed-42,42,E2_neutral,0.0,-0.1,0.0003,50,val_loss,0.3206175863742828,0.9150390625,E0_strong_positive,0.9,0.3256596103310585,0.910400390625,0
src-E2_neutral__p-m0p1__lr-3em04__seed-42,42,E2_neutral,0.0,-0.1,0.0003,50,val_loss,0.3206175863742828,0.9150390625,E1_weak_positive,0.5,0.3256602063775062,0.90966796875,0
src-E2_neutral__p-m0p1__lr-3em04__seed-42,42,E2_neutral,0.0,-0.1,0.0003,50,val_loss,0.3206175863742828,0.9150390625,E2_neutral,0.0,0.3261450454592705,0.908935546875,1
src-E2_neutral__p-m0p1__lr-3em04__seed-42,42,E2_neutral,0.0,-0.1,0.0003,50,val_loss,0.3206175863742828,0.9150390625,E3_reversed,-0.5,0.3261338695883751,0.9093017578125,0
src-E2_neutral__p-m0p15__lr-3em04__seed-42,42,E2_neutral,0.0,-0.15,0.0003,50,val_loss,0.3439671397209167,0.90380859375,E0_strong_positive,0.9,0.3498028069734573,0.8975830078125,0
src-E2_neutral__p-m0p15__lr-3em04__seed-42,42,E2_neutral,0.0,-0.15,0.0003,50,val_loss,0.3439671397209167,0.90380859375,E1_weak_positive,0.5,0.3497397750616073,0.8970947265625,0
src-E2_neutral__p-m0p15__lr-3em04__seed-42,42,E2_neutral,0.0,-0.15,0.0003,50,val_loss,0.3439671397209167,0.90380859375,E2_neutral,0.0,0.3501905277371406,0.8961181640625,1
src-E2_neutral__p-m0p15__lr-3em04__seed-42,42,E2_neutral,0.0,-0.15,0.0003,50,val_loss,0.3439671397209167,0.90380859375,E3_reversed,-0.5,0.3501310721039772,0.8963623046875,0
src-E2_neutral__p-m0p2__lr-3em04__seed-42,42,E2_neutral,0.0,-0.2,0.0003,50,val_loss,0.3667415380477905,0.89306640625,E0_strong_positive,0.9,0.3733192756772041,0.8858642578125,0
src-E2_neutral__p-m0p2__lr-3em04__seed-42,42,E2_neutral,0.0,-0.2,0.0003,50,val_loss,0.3667415380477905,0.89306640625,E1_weak_positive,0.5,0.3731957301497459,0.886474609375,0
src-E2_neutral__p-m0p2__lr-3em04__seed-42,42,E2_neutral,0.0,-0.2,0.0003,50,val_loss,0.3667415380477905,0.89306640625,E2_neutral,0.0,0.3736174404621124,0.884765625,1
src-E2_neutral__p-m0p2__lr-3em04__seed-42,42,E2_neutral,0.0,-0.2,0.0003,50,val_loss,0.3667415380477905,0.89306640625,E3_reversed,-0.5,0.373515248298645,0.8848876953125,0
src-E2_neutral__p-m0p25__lr-3em04__seed-42,42,E2_neutral,0.0,-0.25,0.0003,50,val_loss,0.3888101875782013,0.88134765625,E0_strong_positive,0.9,0.3960768580436706,0.875244140625,0
src-E2_neutral__p-m0p25__lr-3em04__seed-42,42,E2_neutral,0.0,-0.25,0.0003,50,val_loss,0.3888101875782013,0.88134765625,E1_weak_positive,0.5,0.395896628499031,0.8739013671875,0
src-E2_neutral__p-m0p25__lr-3em04__seed-42,42,E2_neutral,0.0,-0.25,0.0003,50,val_loss,0.3888101875782013,0.88134765625,E2_neutral,0.0,0.3962944969534874,0.872314453125,1
src-E2_neutral__p-m0p25__lr-3em04__seed-42,42,E2_neutral,0.0,-0.25,0.0003,50,val_loss,0.3888101875782013,0.88134765625,E3_reversed,-0.5,0.3961549401283264,0.8748779296875,0
src-E2_neutral__p-m0p3__lr-3em04__seed-42,42,E2_neutral,0.0,-0.3,0.0003,50,val_loss,0.4100804328918457,0.86572265625,E0_strong_positive,0.9,0.4179835915565491,0.859375,0
src-E2_neutral__p-m0p3__lr-3em04__seed-42,42,E2_neutral,0.0,-0.3,0.0003,50,val_loss,0.4100804328918457,0.86572265625,E1_weak_positive,0.5,0.4177508428692817,0.8585205078125,0
src-E2_neutral__p-m0p3__lr-3em04__seed-42,42,E2_neutral,0.0,-0.3,0.0003,50,val_loss,0.4100804328918457,0.86572265625,E2_neutral,0.0,0.418129913508892,0.8582763671875,1
src-E2_neutral__p-m0p3__lr-3em04__seed-42,42,E2_neutral,0.0,-0.3,0.0003,50,val_loss,0.4100804328918457,0.86572265625,E3_reversed,-0.5,0.4179579317569732,0.8603515625,0
src-E2_neutral__p-m0p35__lr-3em04__seed-42,42,E2_neutral,0.0,-0.35,0.0003,50,val_loss,0.4304884076118469,0.8486328125,E0_strong_positive,0.9,0.4389774799346924,0.84326171875,0
src-E2_neutral__p-m0p35__lr-3em04__seed-42,42,E2_neutral,0.0,-0.35,0.0003,50,val_loss,0.4304884076118469,0.8486328125,E1_weak_positive,0.5,0.4386963695287704,0.8436279296875,0
src-E2_neutral__p-m0p35__lr-3em04__seed-42,42,E2_neutral,0.0,-0.35,0.0003,50,val_loss,0.4304884076118469,0.8486328125,E2_neutral,0.0,0.4390612691640854,0.8441162109375,1
src-E2_neutral__p-m0p35__lr-3em04__seed-42,42,E2_neutral,0.0,-0.35,0.0003,50,val_loss,0.4304884076118469,0.8486328125,E3_reversed,-0.5,0.4388612881302833,0.8447265625,0
src-E2_neutral__p-m0p4__lr-3em04__seed-42,42,E2_neutral,0.0,-0.4,0.0003,50,val_loss,0.4499930143356323,0.833984375,E0_strong_positive,0.9,0.4590198770165443,0.8265380859375,0
src-E2_neutral__p-m0p4__lr-3em04__seed-42,42,E2_neutral,0.0,-0.4,0.0003,50,val_loss,0.4499930143356323,0.833984375,E1_weak_positive,0.5,0.4586944803595543,0.82861328125,0
src-E2_neutral__p-m0p4__lr-3em04__seed-42,42,E2_neutral,0.0,-0.4,0.0003,50,val_loss,0.4499930143356323,0.833984375,E2_neutral,0.0,0.4590493068099022,0.828125,1
src-E2_neutral__p-m0p4__lr-3em04__seed-42,42,E2_neutral,0.0,-0.4,0.0003,50,val_loss,0.4499930143356323,0.833984375,E3_reversed,-0.5,0.4588252231478691,0.8284912109375,0
src-E2_neutral__p-m0p45__lr-3em04__seed-42,42,E2_neutral,0.0,-0.45,0.0003,50,val_loss,0.4685695469379425,0.81884765625,E0_strong_positive,0.9,0.4780888482928276,0.8099365234375,0
src-E2_neutral__p-m0p45__lr-3em04__seed-42,42,E2_neutral,0.0,-0.45,0.0003,50,val_loss,0.4685695469379425,0.81884765625,E1_weak_positive,0.5,0.4777230098843574,0.8095703125,0
src-E2_neutral__p-m0p45__lr-3em04__seed-42,42,E2_neutral,0.0,-0.45,0.0003,50,val_loss,0.4685695469379425,0.81884765625,E2_neutral,0.0,0.4780712276697159,0.8077392578125,1
src-E2_neutral__p-m0p45__lr-3em04__seed-42,42,E2_neutral,0.0,-0.45,0.0003,50,val_loss,0.4685695469379425,0.81884765625,E3_reversed,-0.5,0.4778264686465263,0.8101806640625,0
src-E2_neutral__p-m0p5__lr-3em04__seed-42,42,E2_neutral,0.0,-0.5,0.0003,50,val_loss,0.4862070083618164,0.80322265625,E0_strong_positive,0.9,0.4961760863661766,0.794677734375,0
src-E2_neutral__p-m0p5__lr-3em04__seed-42,42,E2_neutral,0.0,-0.5,0.0003,50,val_loss,0.4862070083618164,0.80322265625,E1_weak_positive,0.5,0.4957733824849129,0.7926025390625,0
src-E2_neutral__p-m0p5__lr-3em04__seed-42,42,E2_neutral,0.0,-0.5,0.0003,50,val_loss,0.4862070083618164,0.80322265625,E2_neutral,0.0,0.4961179569363594,0.7935791015625,1
src-E2_neutral__p-m0p5__lr-3em04__seed-42,42,E2_neutral,0.0,-0.5,0.0003,50,val_loss,0.4862070083618164,0.80322265625,E3_reversed,-0.5,0.4958554431796074,0.793212890625,0
src-E2_neutral__p-0__lr-3em04__seed-42,42,E2_neutral,0.0,0.0,0.0003,50,val_loss,0.2729733884334564,0.9326171875,E0_strong_positive,0.9,0.2762991040945053,0.93359375,0
src-E2_neutral__p-0__lr-3em04__seed-42,42,E2_neutral,0.0,0.0,0.0003,50,val_loss,0.2729733884334564,0.9326171875,E1_weak_positive,0.5,0.276430182158947,0.93408203125,0
src-E2_neutral__p-0__lr-3em04__seed-42,42,E2_neutral,0.0,0.0,0.0003,50,val_loss,0.2729733884334564,0.9326171875,E2_neutral,0.0,0.2769937738776207,0.93359375,1
src-E2_neutral__p-0__lr-3em04__seed-42,42,E2_neutral,0.0,0.0,0.0003,50,val_loss,0.2729733884334564,0.9326171875,E3_reversed,-0.5,0.2770938128232956,0.932861328125,0
src-E2_neutral__p-0p05__lr-3em04__seed-42,42,E2_neutral,0.0,0.05,0.0003,50,val_loss,0.2492295652627945,0.9404296875,E0_strong_positive,0.9,0.2516600526869297,0.943603515625,0
src-E2_neutral__p-0p05__lr-3em04__seed-42,42,E2_neutral,0.0,0.05,0.0003,50,val_loss,0.2492295652627945,0.9404296875,E1_weak_positive,0.5,0.2518520765006542,0.9439697265625,0
src-E2_neutral__p-0p05__lr-3em04__seed-42,42,E2_neutral,0.0,0.05,0.0003,50,val_loss,0.2492295652627945,0.9404296875,E2_neutral,0.0,0.2524551004171371,0.9429931640625,1
src-E2_neutral__p-0p05__lr-3em04__seed-42,42,E2_neutral,0.0,0.05,0.0003,50,val_loss,0.2492295652627945,0.9404296875,E3_reversed,-0.5,0.2526142485439777,0.9432373046875,0
src-E2_neutral__p-0p1__lr-3em04__seed-42,42,E2_neutral,0.0,0.1,0.0003,50,val_loss,0.2260209023952484,0.9482421875,E0_strong_positive,0.9,0.2275614663958549,0.9515380859375,0
src-E2_neutral__p-0p1__lr-3em04__seed-42,42,E2_neutral,0.0,0.1,0.0003,50,val_loss,0.2260209023952484,0.9482421875,E1_weak_positive,0.5,0.2278047949075698,0.951904296875,0
src-E2_neutral__p-0p1__lr-3em04__seed-42,42,E2_neutral,0.0,0.1,0.0003,50,val_loss,0.2260209023952484,0.9482421875,E2_neutral,0.0,0.2284408174455166,0.9517822265625,1
src-E2_neutral__p-0p1__lr-3em04__seed-42,42,E2_neutral,0.0,0.1,0.0003,50,val_loss,0.2260209023952484,0.9482421875,E3_reversed,-0.5,0.228655856102705,0.9520263671875,0
src-E2_neutral__p-0p15__lr-3em04__seed-42,42,E2_neutral,0.0,0.15,0.0003,50,val_loss,0.2037798166275024,0.955078125,E0_strong_positive,0.9,0.204465914517641,0.955810546875,0
src-E2_neutral__p-0p15__lr-3em04__seed-42,42,E2_neutral,0.0,0.15,0.0003,50,val_loss,0.2037798166275024,0.955078125,E1_weak_positive,0.5,0.2047430947422981,0.956298828125,0
src-E2_neutral__p-0p15__lr-3em04__seed-42,42,E2_neutral,0.0,0.15,0.0003,50,val_loss,0.2037798166275024,0.955078125,E2_neutral,0.0,0.2053984813392162,0.9566650390625,1
src-E2_neutral__p-0p15__lr-3em04__seed-42,42,E2_neutral,0.0,0.15,0.0003,50,val_loss,0.2037798166275024,0.955078125,E3_reversed,-0.5,0.2056591846048832,0.955810546875,0
src-E2_neutral__p-0p2__lr-3em04__seed-42,42,E2_neutral,0.0,0.2,0.0003,50,val_loss,0.1829543113708496,0.962890625,E0_strong_positive,0.9,0.182853877544403,0.9605712890625,0
src-E2_neutral__p-0p2__lr-3em04__seed-42,42,E2_neutral,0.0,0.2,0.0003,50,val_loss,0.1829543113708496,0.962890625,E1_weak_positive,0.5,0.1831377483904361,0.96142578125,0
src-E2_neutral__p-0p2__lr-3em04__seed-42,42,E2_neutral,0.0,0.2,0.0003,50,val_loss,0.1829543113708496,0.962890625,E2_neutral,0.0,0.1837907806038856,0.960693359375,1
src-E2_neutral__p-0p2__lr-3em04__seed-42,42,E2_neutral,0.0,0.2,0.0003,50,val_loss,0.1829543113708496,0.962890625,E3_reversed,-0.5,0.1840784884989261,0.9599609375,0
src-E2_neutral__p-0p25__lr-3em04__seed-42,42,E2_neutral,0.0,0.25,0.0003,50,val_loss,0.1639623939990997,0.9658203125,E0_strong_positive,0.9,0.1631708443164825,0.9656982421875,0
src-E2_neutral__p-0p25__lr-3em04__seed-42,42,E2_neutral,0.0,0.25,0.0003,50,val_loss,0.1639623939990997,0.9658203125,E1_weak_positive,0.5,0.1634249202907085,0.9654541015625,0
src-E2_neutral__p-0p25__lr-3em04__seed-42,42,E2_neutral,0.0,0.25,0.0003,50,val_loss,0.1639623939990997,0.9658203125,E2_neutral,0.0,0.1640481278300285,0.964599609375,1
src-E2_neutral__p-0p25__lr-3em04__seed-42,42,E2_neutral,0.0,0.25,0.0003,50,val_loss,0.1639623939990997,0.9658203125,E3_reversed,-0.5,0.1643371172249317,0.9638671875,0
src-E2_neutral__p-0p3__lr-3em04__seed-42,42,E2_neutral,0.0,0.3,0.0003,50,val_loss,0.1471655666828155,0.96435546875,E0_strong_positive,0.9,0.145791657269001,0.966552734375,0
src-E2_neutral__p-0p3__lr-3em04__seed-42,42,E2_neutral,0.0,0.3,0.0003,50,val_loss,0.1471655666828155,0.96435546875,E1_weak_positive,0.5,0.1459757201373577,0.966064453125,0
src-E2_neutral__p-0p3__lr-3em04__seed-42,42,E2_neutral,0.0,0.3,0.0003,50,val_loss,0.1471655666828155,0.96435546875,E2_neutral,0.0,0.1465437486767768,0.9652099609375,1
src-E2_neutral__p-0p3__lr-3em04__seed-42,42,E2_neutral,0.0,0.3,0.0003,50,val_loss,0.1471655666828155,0.96435546875,E3_reversed,-0.5,0.1468085348606109,0.9654541015625,0
src-E2_neutral__p-0p35__lr-3em04__seed-42,42,E2_neutral,0.0,0.35,0.0003,50,val_loss,0.1328861266374588,0.96533203125,E0_strong_positive,0.9,0.1310320347547531,0.966796875,0
src-E2_neutral__p-0p35__lr-3em04__seed-42,42,E2_neutral,0.0,0.35,0.0003,50,val_loss,0.1328861266374588,0.96533203125,E1_weak_positive,0.5,0.1311139352619648,0.96630859375,0
src-E2_neutral__p-0p35__lr-3em04__seed-42,42,E2_neutral,0.0,0.35,0.0003,50,val_loss,0.1328861266374588,0.96533203125,E2_neutral,0.0,0.1316163428127765,0.9652099609375,1
src-E2_neutral__p-0p35__lr-3em04__seed-42,42,E2_neutral,0.0,0.35,0.0003,50,val_loss,0.1328861266374588,0.96533203125,E3_reversed,-0.5,0.1318456120789051,0.965087890625,0
src-E2_neutral__p-0p4__lr-3em04__seed-42,42,E2_neutral,0.0,0.4,0.0003,50,val_loss,0.1214644163846969,0.96240234375,E0_strong_positive,0.9,0.1192134153097868,0.9666748046875,0
src-E2_neutral__p-0p4__lr-3em04__seed-42,42,E2_neutral,0.0,0.4,0.0003,50,val_loss,0.1214644163846969,0.96240234375,E1_weak_positive,0.5,0.1191812716424465,0.965576171875,0
src-E2_neutral__p-0p4__lr-3em04__seed-42,42,E2_neutral,0.0,0.4,0.0003,50,val_loss,0.1214644163846969,0.96240234375,E2_neutral,0.0,0.1196322496980428,0.96533203125,1
src-E2_neutral__p-0p4__lr-3em04__seed-42,42,E2_neutral,0.0,0.4,0.0003,50,val_loss,0.1214644163846969,0.96240234375,E3_reversed,-0.5,0.1198437549173832,0.9649658203125,0
src-E2_neutral__p-0p45__lr-3em04__seed-42,42,E2_neutral,0.0,0.45,0.0003,50,val_loss,0.1133264675736427,0.96240234375,E0_strong_positive,0.9,0.1107508074492216,0.9656982421875,0
src-E2_neutral__p-0p45__lr-3em04__seed-42,42,E2_neutral,0.0,0.45,0.0003,50,val_loss,0.1133264675736427,0.96240234375,E1_weak_positive,0.5,0.1106139104813337,0.9644775390625,0
src-E2_neutral__p-0p45__lr-3em04__seed-42,42,E2_neutral,0.0,0.45,0.0003,50,val_loss,0.1133264675736427,0.96240234375,E2_neutral,0.0,0.1110457740724086,0.964111328125,1
src-E2_neutral__p-0p45__lr-3em04__seed-42,42,E2_neutral,0.0,0.45,0.0003,50,val_loss,0.1133264675736427,0.96240234375,E3_reversed,-0.5,0.1112884823232889,0.9638671875,0
src-E2_neutral__p-0p5__lr-3em04__seed-42,42,E2_neutral,0.0,0.5,0.0003,50,val_loss,0.1090062707662582,0.96142578125,E0_strong_positive,0.9,0.1061953846365213,0.964111328125,0
src-E2_neutral__p-0p5__lr-3em04__seed-42,42,E2_neutral,0.0,0.5,0.0003,50,val_loss,0.1090062707662582,0.96142578125,E1_weak_positive,0.5,0.105972247198224,0.963134765625,0
src-E2_neutral__p-0p5__lr-3em04__seed-42,42,E2_neutral,0.0,0.5,0.0003,50,val_loss,0.1090062707662582,0.96142578125,E2_neutral,0.0,0.1064134184271097,0.9627685546875,1
src-E2_neutral__p-0p5__lr-3em04__seed-42,42,E2_neutral,0.0,0.5,0.0003,50,val_loss,0.1090062707662582,0.96142578125,E3_reversed,-0.5,0.1067500431090593,0.9635009765625,0
src-E2_neutral__p-m0p05__lr-0p001__seed-42,42,E2_neutral,0.0,-0.05,0.001,50,val_loss,0.1688793748617172,0.9609375,E0_strong_positive,0.9,0.1695005632936954,0.9637451171875,0
src-E2_neutral__p-m0p05__lr-0p001__seed-42,42,E2_neutral,0.0,-0.05,0.001,50,val_loss,0.1688793748617172,0.9609375,E1_weak_positive,0.5,0.1696952544152736,0.9639892578125,0
src-E2_neutral__p-m0p05__lr-0p001__seed-42,42,E2_neutral,0.0,-0.05,0.001,50,val_loss,0.1688793748617172,0.9609375,E2_neutral,0.0,0.1702301688492298,0.964599609375,1
src-E2_neutral__p-m0p05__lr-0p001__seed-42,42,E2_neutral,0.0,-0.05,0.001,50,val_loss,0.1688793748617172,0.9609375,E3_reversed,-0.5,0.170374721288681,0.9644775390625,0
src-E2_neutral__p-m0p1__lr-0p001__seed-42,42,E2_neutral,0.0,-0.1,0.001,50,val_loss,0.1868752539157867,0.9560546875,E0_strong_positive,0.9,0.1881271675229072,0.958740234375,0
src-E2_neutral__p-m0p1__lr-0p001__seed-42,42,E2_neutral,0.0,-0.1,0.001,50,val_loss,0.1868752539157867,0.9560546875,E1_weak_positive,0.5,0.1882898285984993,0.958740234375,0
src-E2_neutral__p-m0p1__lr-0p001__seed-42,42,E2_neutral,0.0,-0.1,0.001,50,val_loss,0.1868752539157867,0.9560546875,E2_neutral,0.0,0.1887983456254005,0.95849609375,1
src-E2_neutral__p-m0p1__lr-0p001__seed-42,42,E2_neutral,0.0,-0.1,0.001,50,val_loss,0.1868752539157867,0.9560546875,E3_reversed,-0.5,0.1888950243592262,0.958251953125,0
src-E2_neutral__p-m0p15__lr-0p001__seed-42,42,E2_neutral,0.0,-0.15,0.001,50,val_loss,0.2057580202817917,0.94970703125,E0_strong_positive,0.9,0.2076396606862545,0.9537353515625,0
src-E2_neutral__p-m0p15__lr-0p001__seed-42,42,E2_neutral,0.0,-0.15,0.001,50,val_loss,0.2057580202817917,0.94970703125,E1_weak_positive,0.5,0.2077625505626201,0.953125,0
src-E2_neutral__p-m0p15__lr-0p001__seed-42,42,E2_neutral,0.0,-0.15,0.001,50,val_loss,0.2057580202817917,0.94970703125,E2_neutral,0.0,0.2082393430173397,0.95263671875,1
src-E2_neutral__p-m0p15__lr-0p001__seed-42,42,E2_neutral,0.0,-0.15,0.001,50,val_loss,0.2057580202817917,0.94970703125,E3_reversed,-0.5,0.2082865498960018,0.9527587890625,0
src-E2_neutral__p-m0p2__lr-0p001__seed-42,42,E2_neutral,0.0,-0.2,0.001,50,val_loss,0.2252360582351684,0.9443359375,E0_strong_positive,0.9,0.2277460433542728,0.946533203125,0
src-E2_neutral__p-m0p2__lr-0p001__seed-42,42,E2_neutral,0.0,-0.2,0.001,50,val_loss,0.2252360582351684,0.9443359375,E1_weak_positive,0.5,0.2278250344097614,0.94580078125,0
src-E2_neutral__p-m0p2__lr-0p001__seed-42,42,E2_neutral,0.0,-0.2,0.001,50,val_loss,0.2252360582351684,0.9443359375,E2_neutral,0.0,0.2282685078680515,0.9456787109375,1
src-E2_neutral__p-m0p2__lr-0p001__seed-42,42,E2_neutral,0.0,-0.2,0.001,50,val_loss,0.2252360582351684,0.9443359375,E3_reversed,-0.5,0.2282677628099918,0.94482421875,0
src-E2_neutral__p-m0p25__lr-0p001__seed-42,42,E2_neutral,0.0,-0.25,0.001,50,val_loss,0.2450577020645141,0.9365234375,E0_strong_positive,0.9,0.2481922656297683,0.9366455078125,0
src-E2_neutral__p-m0p25__lr-0p001__seed-42,42,E2_neutral,0.0,-0.25,0.001,50,val_loss,0.2450577020645141,0.9365234375,E1_weak_positive,0.5,0.2482257075607776,0.9366455078125,0
src-E2_neutral__p-m0p25__lr-0p001__seed-42,42,E2_neutral,0.0,-0.25,0.001,50,val_loss,0.2450577020645141,0.9365234375,E2_neutral,0.0,0.2486369535326957,0.9384765625,1
src-E2_neutral__p-m0p25__lr-0p001__seed-42,42,E2_neutral,0.0,-0.25,0.001,50,val_loss,0.2450577020645141,0.9365234375,E3_reversed,-0.5,0.2485917508602142,0.9375,0
src-E2_neutral__p-m0p3__lr-0p001__seed-42,42,E2_neutral,0.0,-0.3,0.001,50,val_loss,0.2650178670883178,0.92724609375,E0_strong_positive,0.9,0.2687692865729332,0.9281005859375,0
src-E2_neutral__p-m0p3__lr-0p001__seed-42,42,E2_neutral,0.0,-0.3,0.001,50,val_loss,0.2650178670883178,0.92724609375,E1_weak_positive,0.5,0.2687572091817856,0.9285888671875,0
src-E2_neutral__p-m0p3__lr-0p001__seed-42,42,E2_neutral,0.0,-0.3,0.001,50,val_loss,0.2650178670883178,0.92724609375,E2_neutral,0.0,0.2691390514373779,0.927734375,1
src-E2_neutral__p-m0p3__lr-0p001__seed-42,42,E2_neutral,0.0,-0.3,0.001,50,val_loss,0.2650178670883178,0.92724609375,E3_reversed,-0.5,0.2690539583563804,0.927734375,0
src-E2_neutral__p-m0p35__lr-0p001__seed-42,42,E2_neutral,0.0,-0.35,0.001,50,val_loss,0.284955620765686,0.921875,E0_strong_positive,0.9,0.2893122732639313,0.9202880859375,0
src-E2_neutral__p-m0p35__lr-0p001__seed-42,42,E2_neutral,0.0,-0.35,0.001,50,val_loss,0.284955620765686,0.921875,E1_weak_positive,0.5,0.2892557010054588,0.9202880859375,0
src-E2_neutral__p-m0p35__lr-0p001__seed-42,42,E2_neutral,0.0,-0.35,0.001,50,val_loss,0.284955620765686,0.921875,E2_neutral,0.0,0.2896119356155395,0.918701171875,1
src-E2_neutral__p-m0p35__lr-0p001__seed-42,42,E2_neutral,0.0,-0.35,0.001,50,val_loss,0.284955620765686,0.921875,E3_reversed,-0.5,0.2894918099045753,0.9200439453125,0
src-E2_neutral__p-m0p4__lr-0p001__seed-42,42,E2_neutral,0.0,-0.4,0.001,50,val_loss,0.3047463297843933,0.91748046875,E0_strong_positive,0.9,0.3096930310130119,0.9112548828125,0
src-E2_neutral__p-m0p4__lr-0p001__seed-42,42,E2_neutral,0.0,-0.4,0.001,50,val_loss,0.3047463297843933,0.91748046875,E1_weak_positive,0.5,0.3095935806632042,0.91064453125,0
src-E2_neutral__p-m0p4__lr-0p001__seed-42,42,E2_neutral,0.0,-0.4,0.001,50,val_loss,0.3047463297843933,0.91748046875,E2_neutral,0.0,0.3099284097552299,0.909912109375,1
src-E2_neutral__p-m0p4__lr-0p001__seed-42,42,E2_neutral,0.0,-0.4,0.001,50,val_loss,0.3047463297843933,0.91748046875,E3_reversed,-0.5,0.3097779154777527,0.9107666015625,0
src-E2_neutral__p-m0p45__lr-0p001__seed-42,42,E2_neutral,0.0,-0.45,0.001,50,val_loss,0.3242934644222259,0.90771484375,E0_strong_positive,0.9,0.329812690615654,0.901611328125,0
src-E2_neutral__p-m0p45__lr-0p001__seed-42,42,E2_neutral,0.0,-0.45,0.001,50,val_loss,0.3242934644222259,0.90771484375,E1_weak_positive,0.5,0.3296723067760467,0.9014892578125,0
src-E2_neutral__p-m0p45__lr-0p001__seed-42,42,E2_neutral,0.0,-0.45,0.001,50,val_loss,0.3242934644222259,0.90771484375,E2_neutral,0.0,0.3299899324774742,0.9013671875,1
src-E2_neutral__p-m0p45__lr-0p001__seed-42,42,E2_neutral,0.0,-0.45,0.001,50,val_loss,0.3242934644222259,0.90771484375,E3_reversed,-0.5,0.3298134133219719,0.902099609375,0
src-E2_neutral__p-m0p5__lr-0p001__seed-42,42,E2_neutral,0.0,-0.5,0.001,50,val_loss,0.3435215055942535,0.89794921875,E0_strong_positive,0.9,0.3495940938591957,0.89306640625,0
src-E2_neutral__p-m0p5__lr-0p001__seed-42,42,E2_neutral,0.0,-0.5,0.001,50,val_loss,0.3435215055942535,0.89794921875,E1_weak_positive,0.5,0.3494148030877113,0.8927001953125,0
src-E2_neutral__p-m0p5__lr-0p001__seed-42,42,E2_neutral,0.0,-0.5,0.001,50,val_loss,0.3435215055942535,0.89794921875,E2_neutral,0.0,0.349719226360321,0.8922119140625,1
src-E2_neutral__p-m0p5__lr-0p001__seed-42,42,E2_neutral,0.0,-0.5,0.001,50,val_loss,0.3435215055942535,0.89794921875,E3_reversed,-0.5,0.3495203554630279,0.8927001953125,0
src-E2_neutral__p-0__lr-0p001__seed-42,42,E2_neutral,0.0,0.0,0.001,50,val_loss,0.1520828902721405,0.966796875,E0_strong_positive,0.9,0.152071326971054,0.9674072265625,0
src-E2_neutral__p-0__lr-0p001__seed-42,42,E2_neutral,0.0,0.0,0.001,50,val_loss,0.1520828902721405,0.966796875,E1_weak_positive,0.5,0.1522853374481201,0.967529296875,0
src-E2_neutral__p-0__lr-0p001__seed-42,42,E2_neutral,0.0,0.0,0.001,50,val_loss,0.1520828902721405,0.966796875,E2_neutral,0.0,0.1528367660939693,0.9677734375,1
src-E2_neutral__p-0__lr-0p001__seed-42,42,E2_neutral,0.0,0.0,0.001,50,val_loss,0.1520828902721405,0.966796875,E3_reversed,-0.5,0.1530233100056648,0.9677734375,0
src-E2_neutral__p-0p05__lr-0p001__seed-42,42,E2_neutral,0.0,0.05,0.001,50,val_loss,0.1367883086204528,0.96923828125,E0_strong_positive,0.9,0.1361424177885055,0.9725341796875,0
src-E2_neutral__p-0p05__lr-0p001__seed-42,42,E2_neutral,0.0,0.05,0.001,50,val_loss,0.1367883086204528,0.96923828125,E1_weak_positive,0.5,0.1363568939268589,0.9716796875,0
src-E2_neutral__p-0p05__lr-0p001__seed-42,42,E2_neutral,0.0,0.05,0.001,50,val_loss,0.1367883086204528,0.96923828125,E2_neutral,0.0,0.1369100250303745,0.971923828125,1
src-E2_neutral__p-0p05__lr-0p001__seed-42,42,E2_neutral,0.0,0.05,0.001,50,val_loss,0.1367883086204528,0.96923828125,E3_reversed,-0.5,0.1371276564896106,0.9715576171875,0
src-E2_neutral__p-0p1__lr-0p001__seed-42,42,E2_neutral,0.0,0.1,0.001,50,val_loss,0.1232563853263855,0.9716796875,E0_strong_positive,0.9,0.1219802051782608,0.9752197265625,0
src-E2_neutral__p-0p1__lr-0p001__seed-42,42,E2_neutral,0.0,0.1,0.001,50,val_loss,0.1232563853263855,0.9716796875,E1_weak_positive,0.5,0.1221704930067062,0.9752197265625,0
src-E2_neutral__p-0p1__lr-0p001__seed-42,42,E2_neutral,0.0,0.1,0.001,50,val_loss,0.1232563853263855,0.9716796875,E2_neutral,0.0,0.1227067820727825,0.9747314453125,1
src-E2_neutral__p-0p1__lr-0p001__seed-42,42,E2_neutral,0.0,0.1,0.001,50,val_loss,0.1232563853263855,0.9716796875,E3_reversed,-0.5,0.1229401994496584,0.9747314453125,0
src-E2_neutral__p-0p15__lr-0p001__seed-42,42,E2_neutral,0.0,0.15,0.001,50,val_loss,0.1116863340139389,0.9736328125,E0_strong_positive,0.9,0.109796455129981,0.9764404296875,0
src-E2_neutral__p-0p15__lr-0p001__seed-42,42,E2_neutral,0.0,0.15,0.001,50,val_loss,0.1116863340139389,0.9736328125,E1_weak_positive,0.5,0.1099357903003692,0.97607421875,0
src-E2_neutral__p-0p15__lr-0p001__seed-42,42,E2_neutral,0.0,0.15,0.001,50,val_loss,0.1116863340139389,0.9736328125,E2_neutral,0.0,0.1104377340525388,0.9759521484375,1
src-E2_neutral__p-0p15__lr-0p001__seed-42,42,E2_neutral,0.0,0.15,0.001,50,val_loss,0.1116863340139389,0.9736328125,E3_reversed,-0.5,0.1106714699417352,0.976318359375,0
src-E2_neutral__p-0p2__lr-0p001__seed-42,42,E2_neutral,0.0,0.2,0.001,50,val_loss,0.1022216081619262,0.97216796875,E0_strong_positive,0.9,0.0997538454830646,0.9757080078125,0
src-E2_neutral__p-0p2__lr-0p001__seed-42,42,E2_neutral,0.0,0.2,0.001,50,val_loss,0.1022216081619262,0.97216796875,E1_weak_positive,0.5,0.0998213253915309,0.9752197265625,0
src-E2_neutral__p-0p2__lr-0p001__seed-42,42,E2_neutral,0.0,0.2,0.001,50,val_loss,0.1022216081619262,0.97216796875,E2_neutral,0.0,0.1002813540399074,0.974853515625,1
src-E2_neutral__p-0p2__lr-0p001__seed-42,42,E2_neutral,0.0,0.2,0.001,50,val_loss,0.1022216081619262,0.97216796875,E3_reversed,-0.5,0.1005088984966278,0.974853515625,0
src-E2_neutral__p-0p25__lr-0p001__seed-42,42,E2_neutral,0.0,0.25,0.001,50,val_loss,0.0949883088469505,0.97265625,E0_strong_positive,0.9,0.0920034740120172,0.9739990234375,0
src-E2_neutral__p-0p25__lr-0p001__seed-42,42,E2_neutral,0.0,0.25,0.001,50,val_loss,0.0949883088469505,0.97265625,E1_weak_positive,0.5,0.0919912811368703,0.97412109375,0
src-E2_neutral__p-0p25__lr-0p001__seed-42,42,E2_neutral,0.0,0.25,0.001,50,val_loss,0.0949883088469505,0.97265625,E2_neutral,0.0,0.0924189258366823,0.974365234375,1
src-E2_neutral__p-0p25__lr-0p001__seed-42,42,E2_neutral,0.0,0.25,0.001,50,val_loss,0.0949883088469505,0.97265625,E3_reversed,-0.5,0.0926529914140701,0.9749755859375,0
src-E2_neutral__p-0p3__lr-0p001__seed-42,42,E2_neutral,0.0,0.3,0.001,50,val_loss,0.0901516824960708,0.97119140625,E0_strong_positive,0.9,0.0867376085370779,0.9725341796875,0
src-E2_neutral__p-0p3__lr-0p001__seed-42,42,E2_neutral,0.0,0.3,0.001,50,val_loss,0.0901516824960708,0.97119140625,E1_weak_positive,0.5,0.0866490416228771,0.9718017578125,0
src-E2_neutral__p-0p3__lr-0p001__seed-42,42,E2_neutral,0.0,0.3,0.001,50,val_loss,0.0901516824960708,0.97119140625,E2_neutral,0.0,0.0870670154690742,0.9716796875,1
src-E2_neutral__p-0p3__lr-0p001__seed-42,42,E2_neutral,0.0,0.3,0.001,50,val_loss,0.0901516824960708,0.97119140625,E3_reversed,-0.5,0.0873423423618078,0.9715576171875,0
src-E2_neutral__p-0p35__lr-0p001__seed-42,42,E2_neutral,0.0,0.35,0.001,50,val_loss,0.0879421755671501,0.96728515625,E0_strong_positive,0.9,0.0842107385396957,0.9705810546875,0
src-E2_neutral__p-0p35__lr-0p001__seed-42,42,E2_neutral,0.0,0.35,0.001,50,val_loss,0.0879421755671501,0.96728515625,E1_weak_positive,0.5,0.0840498637408018,0.9697265625,0
src-E2_neutral__p-0p35__lr-0p001__seed-42,42,E2_neutral,0.0,0.35,0.001,50,val_loss,0.0879421755671501,0.96728515625,E2_neutral,0.0,0.0844799540936946,0.9698486328125,1
src-E2_neutral__p-0p35__lr-0p001__seed-42,42,E2_neutral,0.0,0.35,0.001,50,val_loss,0.0879421755671501,0.96728515625,E3_reversed,-0.5,0.0848457105457782,0.969970703125,0
src-E2_neutral__p-0p4__lr-0p001__seed-42,42,E2_neutral,0.0,0.4,0.001,50,val_loss,0.0886256694793701,0.96728515625,E0_strong_positive,0.9,0.084710095077753,0.9681396484375,0
src-E2_neutral__p-0p4__lr-0p001__seed-42,42,E2_neutral,0.0,0.4,0.001,50,val_loss,0.0886256694793701,0.96728515625,E1_weak_positive,0.5,0.0844743382185697,0.968017578125,0
src-E2_neutral__p-0p4__lr-0p001__seed-42,42,E2_neutral,0.0,0.4,0.001,50,val_loss,0.0886256694793701,0.96728515625,E2_neutral,0.0,0.0849265903234481,0.9681396484375,1
src-E2_neutral__p-0p4__lr-0p001__seed-42,42,E2_neutral,0.0,0.4,0.001,50,val_loss,0.0886256694793701,0.96728515625,E3_reversed,-0.5,0.0854350533336401,0.9678955078125,0
src-E2_neutral__p-0p45__lr-0p001__seed-42,42,E2_neutral,0.0,0.45,0.001,50,val_loss,0.0924572423100471,0.96337890625,E0_strong_positive,0.9,0.0885208323597908,0.9658203125,0
src-E2_neutral__p-0p45__lr-0p001__seed-42,42,E2_neutral,0.0,0.45,0.001,50,val_loss,0.0924572423100471,0.96337890625,E1_weak_positive,0.5,0.0882026702165603,0.96630859375,0
src-E2_neutral__p-0p45__lr-0p001__seed-42,42,E2_neutral,0.0,0.45,0.001,50,val_loss,0.0924572423100471,0.96337890625,E2_neutral,0.0,0.0886744298040866,0.9661865234375,1
src-E2_neutral__p-0p45__lr-0p001__seed-42,42,E2_neutral,0.0,0.45,0.001,50,val_loss,0.0924572423100471,0.96337890625,E3_reversed,-0.5,0.089370897039771,0.96484375,0
src-E2_neutral__p-0p5__lr-0p001__seed-42,42,E2_neutral,0.0,0.5,0.001,41,val_loss,0.0991823226213455,0.96240234375,E0_strong_positive,0.9,0.0957775451242923,0.9620361328125,0
src-E2_neutral__p-0p5__lr-0p001__seed-42,42,E2_neutral,0.0,0.5,0.001,41,val_loss,0.0991823226213455,0.96240234375,E1_weak_positive,0.5,0.0954493377357721,0.962158203125,0
src-E2_neutral__p-0p5__lr-0p001__seed-42,42,E2_neutral,0.0,0.5,0.001,41,val_loss,0.0991823226213455,0.96240234375,E2_neutral,0.0,0.0959448646754026,0.962158203125,1
src-E2_neutral__p-0p5__lr-0p001__seed-42,42,E2_neutral,0.0,0.5,0.001,41,val_loss,0.0991823226213455,0.96240234375,E3_reversed,-0.5,0.0967534948140382,0.9619140625,0
src-E2_neutral__p-m0p05__lr-0p003__seed-42,42,E2_neutral,0.0,-0.05,0.003,50,val_loss,0.1052602380514144,0.9775390625,E0_strong_positive,0.9,0.1037455722689628,0.977783203125,0
src-E2_neutral__p-m0p05__lr-0p003__seed-42,42,E2_neutral,0.0,-0.05,0.003,50,val_loss,0.1052602380514144,0.9775390625,E1_weak_positive,0.5,0.1038831081241369,0.9781494140625,0
src-E2_neutral__p-m0p05__lr-0p003__seed-42,42,E2_neutral,0.0,-0.05,0.003,50,val_loss,0.1052602380514144,0.9775390625,E2_neutral,0.0,0.1043314505368471,0.977783203125,1
src-E2_neutral__p-m0p05__lr-0p003__seed-42,42,E2_neutral,0.0,-0.05,0.003,50,val_loss,0.1052602380514144,0.9775390625,E3_reversed,-0.5,0.1044733356684446,0.977783203125,0
src-E2_neutral__p-m0p1__lr-0p003__seed-42,42,E2_neutral,0.0,-0.1,0.003,50,val_loss,0.1161148846149444,0.97412109375,E0_strong_positive,0.9,0.1151936668902635,0.97607421875,0
src-E2_neutral__p-m0p1__lr-0p003__seed-42,42,E2_neutral,0.0,-0.1,0.003,50,val_loss,0.1161148846149444,0.97412109375,E1_weak_positive,0.5,0.1153438743203878,0.9761962890625,0
src-E2_neutral__p-m0p1__lr-0p003__seed-42,42,E2_neutral,0.0,-0.1,0.003,50,val_loss,0.1161148846149444,0.97412109375,E2_neutral,0.0,0.1158002726733684,0.975341796875,1
src-E2_neutral__p-m0p1__lr-0p003__seed-42,42,E2_neutral,0.0,-0.1,0.003,50,val_loss,0.1161148846149444,0.97412109375,E3_reversed,-0.5,0.1159187592566013,0.974853515625,0
src-E2_neutral__p-m0p15__lr-0p003__seed-42,42,E2_neutral,0.0,-0.15,0.003,50,val_loss,0.1283984780311584,0.970703125,E0_strong_positive,0.9,0.1280382666736841,0.9737548828125,0
src-E2_neutral__p-m0p15__lr-0p003__seed-42,42,E2_neutral,0.0,-0.15,0.003,50,val_loss,0.1283984780311584,0.970703125,E1_weak_positive,0.5,0.1281844154000282,0.973388671875,0
src-E2_neutral__p-m0p15__lr-0p003__seed-42,42,E2_neutral,0.0,-0.15,0.003,50,val_loss,0.1283984780311584,0.970703125,E2_neutral,0.0,0.1286357194185257,0.9725341796875,1
src-E2_neutral__p-m0p15__lr-0p003__seed-42,42,E2_neutral,0.0,-0.15,0.003,50,val_loss,0.1283984780311584,0.970703125,E3_reversed,-0.5,0.1287216991186142,0.9722900390625,0
src-E2_neutral__p-m0p2__lr-0p003__seed-42,42,E2_neutral,0.0,-0.2,0.003,50,val_loss,0.1419249325990677,0.9658203125,E0_strong_positive,0.9,0.1420893967151641,0.97021484375,0
src-E2_neutral__p-m0p2__lr-0p003__seed-42,42,E2_neutral,0.0,-0.2,0.003,50,val_loss,0.1419249325990677,0.9658203125,E1_weak_positive,0.5,0.1422195620834827,0.970703125,0
src-E2_neutral__p-m0p2__lr-0p003__seed-42,42,E2_neutral,0.0,-0.2,0.003,50,val_loss,0.1419249325990677,0.9658203125,E2_neutral,0.0,0.1426563486456871,0.9696044921875,1
src-E2_neutral__p-m0p2__lr-0p003__seed-42,42,E2_neutral,0.0,-0.2,0.003,50,val_loss,0.1419249325990677,0.9658203125,E3_reversed,-0.5,0.1427045278251171,0.9696044921875,0
src-E2_neutral__p-m0p25__lr-0p003__seed-42,42,E2_neutral,0.0,-0.25,0.003,50,val_loss,0.1564800441265106,0.96044921875,E0_strong_positive,0.9,0.1571389958262443,0.965576171875,0
src-E2_neutral__p-m0p25__lr-0p003__seed-42,42,E2_neutral,0.0,-0.25,0.003,50,val_loss,0.1564800441265106,0.96044921875,E1_weak_positive,0.5,0.1572454422712326,0.9656982421875,0
src-E2_neutral__p-m0p25__lr-0p003__seed-42,42,E2_neutral,0.0,-0.25,0.003,50,val_loss,0.1564800441265106,0.96044921875,E2_neutral,0.0,0.1576618030667305,0.96533203125,1
src-E2_neutral__p-m0p25__lr-0p003__seed-42,42,E2_neutral,0.0,-0.25,0.003,50,val_loss,0.1564800441265106,0.96044921875,E3_reversed,-0.5,0.1576701328158378,0.965087890625,0
src-E2_neutral__p-m0p3__lr-0p003__seed-42,42,E2_neutral,0.0,-0.3,0.003,50,val_loss,0.1718436777591705,0.95703125,E0_strong_positive,0.9,0.1729775369167328,0.95947265625,0
src-E2_neutral__p-m0p3__lr-0p003__seed-42,42,E2_neutral,0.0,-0.3,0.003,50,val_loss,0.1718436777591705,0.95703125,E1_weak_positive,0.5,0.1730556488037109,0.9598388671875,0
src-E2_neutral__p-m0p3__lr-0p003__seed-42,42,E2_neutral,0.0,-0.3,0.003,50,val_loss,0.1718436777591705,0.95703125,E2_neutral,0.0,0.1734484434127807,0.958984375,1
src-E2_neutral__p-m0p3__lr-0p003__seed-42,42,E2_neutral,0.0,-0.3,0.003,50,val_loss,0.1718436777591705,0.95703125,E3_reversed,-0.5,0.1734172999858856,0.95947265625,0
src-E2_neutral__p-m0p35__lr-0p003__seed-42,42,E2_neutral,0.0,-0.35,0.003,50,val_loss,0.1878086626529693,0.95458984375,E0_strong_positive,0.9,0.1894080638885498,0.9549560546875,0
src-E2_neutral__p-m0p35__lr-0p003__seed-42,42,E2_neutral,0.0,-0.35,0.003,50,val_loss,0.1878086626529693,0.95458984375,E1_weak_positive,0.5,0.1894553788006305,0.9547119140625,0
src-E2_neutral__p-m0p35__lr-0p003__seed-42,42,E2_neutral,0.0,-0.35,0.003,50,val_loss,0.1878086626529693,0.95458984375,E2_neutral,0.0,0.1898236237466335,0.9552001953125,1
src-E2_neutral__p-m0p35__lr-0p003__seed-42,42,E2_neutral,0.0,-0.35,0.003,50,val_loss,0.1878086626529693,0.95458984375,E3_reversed,-0.5,0.1897550523281097,0.9554443359375,0
src-E2_neutral__p-m0p4__lr-0p003__seed-42,42,E2_neutral,0.0,-0.4,0.003,50,val_loss,0.204193115234375,0.95068359375,E0_strong_positive,0.9,0.2062559947371482,0.94921875,0
src-E2_neutral__p-m0p4__lr-0p003__seed-42,42,E2_neutral,0.0,-0.4,0.003,50,val_loss,0.204193115234375,0.95068359375,E1_weak_positive,0.5,0.2062714658677578,0.94921875,0
src-E2_neutral__p-m0p4__lr-0p003__seed-42,42,E2_neutral,0.0,-0.4,0.003,50,val_loss,0.204193115234375,0.95068359375,E2_neutral,0.0,0.2066158205270767,0.9493408203125,1
src-E2_neutral__p-m0p4__lr-0p003__seed-42,42,E2_neutral,0.0,-0.4,0.003,50,val_loss,0.204193115234375,0.95068359375,E3_reversed,-0.5,0.2065129540860653,0.94970703125,0
src-E2_neutral__p-m0p45__lr-0p003__seed-42,42,E2_neutral,0.0,-0.45,0.003,50,val_loss,0.2208460867404937,0.943359375,E0_strong_positive,0.9,0.2233740650117397,0.9423828125,0
src-E2_neutral__p-m0p45__lr-0p003__seed-42,42,E2_neutral,0.0,-0.45,0.003,50,val_loss,0.2208460867404937,0.943359375,E1_weak_positive,0.5,0.2233575880527496,0.9429931640625,0
src-E2_neutral__p-m0p45__lr-0p003__seed-42,42,E2_neutral,0.0,-0.45,0.003,50,val_loss,0.2208460867404937,0.943359375,E2_neutral,0.0,0.2236798144876957,0.9427490234375,1
src-E2_neutral__p-m0p45__lr-0p003__seed-42,42,E2_neutral,0.0,-0.45,0.003,50,val_loss,0.2208460867404937,0.943359375,E3_reversed,-0.5,0.2235463410615921,0.9422607421875,0
src-E2_neutral__p-m0p5__lr-0p003__seed-42,42,E2_neutral,0.0,-0.5,0.003,50,val_loss,0.2376469373703003,0.93359375,E0_strong_positive,0.9,0.2406425215303897,0.936279296875,0
src-E2_neutral__p-m0p5__lr-0p003__seed-42,42,E2_neutral,0.0,-0.5,0.003,50,val_loss,0.2376469373703003,0.93359375,E1_weak_positive,0.5,0.2405945286154747,0.9364013671875,0
src-E2_neutral__p-m0p5__lr-0p003__seed-42,42,E2_neutral,0.0,-0.5,0.003,50,val_loss,0.2376469373703003,0.93359375,E2_neutral,0.0,0.2408971115946769,0.9365234375,1
src-E2_neutral__p-m0p5__lr-0p003__seed-42,42,E2_neutral,0.0,-0.5,0.003,50,val_loss,0.2376469373703003,0.93359375,E3_reversed,-0.5,0.2407369017601013,0.936279296875,0
src-E2_neutral__p-0__lr-0p003__seed-42,42,E2_neutral,0.0,0.0,0.003,50,val_loss,0.0959748476743698,0.978515625,E0_strong_positive,0.9,0.0938510578125715,0.97900390625,0
src-E2_neutral__p-0__lr-0p003__seed-42,42,E2_neutral,0.0,0.0,0.003,50,val_loss,0.0959748476743698,0.978515625,E1_weak_positive,0.5,0.0939559619873762,0.9791259765625,0
src-E2_neutral__p-0__lr-0p003__seed-42,42,E2_neutral,0.0,0.0,0.003,50,val_loss,0.0959748476743698,0.978515625,E2_neutral,0.0,0.0943812225013971,0.9788818359375,1
src-E2_neutral__p-0__lr-0p003__seed-42,42,E2_neutral,0.0,0.0,0.003,50,val_loss,0.0959748476743698,0.978515625,E3_reversed,-0.5,0.0945349670946598,0.9786376953125,0
src-E2_neutral__p-0p05__lr-0p003__seed-42,42,E2_neutral,0.0,0.05,0.003,50,val_loss,0.0883477628231048,0.97802734375,E0_strong_positive,0.9,0.0856272522360086,0.97998046875,0
src-E2_neutral__p-0p05__lr-0p003__seed-42,42,E2_neutral,0.0,0.05,0.003,50,val_loss,0.0883477628231048,0.97802734375,E1_weak_positive,0.5,0.0856814477592706,0.980224609375,0
src-E2_neutral__p-0p05__lr-0p003__seed-42,42,E2_neutral,0.0,0.05,0.003,50,val_loss,0.0883477628231048,0.97802734375,E2_neutral,0.0,0.0860724579542875,0.9794921875,1
src-E2_neutral__p-0p05__lr-0p003__seed-42,42,E2_neutral,0.0,0.05,0.003,50,val_loss,0.0883477628231048,0.97802734375,E3_reversed,-0.5,0.0862292032688856,0.9796142578125,0
src-E2_neutral__p-0p1__lr-0p003__seed-42,42,E2_neutral,0.0,0.1,0.003,50,val_loss,0.082437053322792,0.9755859375,E0_strong_positive,0.9,0.0791650768369436,0.9798583984375,0
src-E2_neutral__p-0p1__lr-0p003__seed-42,42,E2_neutral,0.0,0.1,0.003,50,val_loss,0.082437053322792,0.9755859375,E1_weak_positive,0.5,0.0791591685265302,0.9788818359375,0
src-E2_neutral__p-0p1__lr-0p003__seed-42,42,E2_neutral,0.0,0.1,0.003,50,val_loss,0.082437053322792,0.9755859375,E2_neutral,0.0,0.0795161221176385,0.9786376953125,1
src-E2_neutral__p-0p1__lr-0p003__seed-42,42,E2_neutral,0.0,0.1,0.003,50,val_loss,0.082437053322792,0.9755859375,E3_reversed,-0.5,0.0796777568757534,0.9794921875,0
src-E2_neutral__p-0p15__lr-0p003__seed-42,42,E2_neutral,0.0,0.15,0.003,50,val_loss,0.078313872218132,0.9736328125,E0_strong_positive,0.9,0.0745653603225946,0.9786376953125,0
src-E2_neutral__p-0p15__lr-0p003__seed-42,42,E2_neutral,0.0,0.15,0.003,50,val_loss,0.078313872218132,0.9736328125,E1_weak_positive,0.5,0.0745007246732711,0.9779052734375,0
src-E2_neutral__p-0p15__lr-0p003__seed-42,42,E2_neutral,0.0,0.15,0.003,50,val_loss,0.078313872218132,0.9736328125,E2_neutral,0.0,0.0748376343399286,0.9779052734375,1
src-E2_neutral__p-0p15__lr-0p003__seed-42,42,E2_neutral,0.0,0.15,0.003,50,val_loss,0.078313872218132,0.9736328125,E3_reversed,-0.5,0.075022654607892,0.978515625,0
src-E2_neutral__p-0p2__lr-0p003__seed-42,42,E2_neutral,0.0,0.2,0.003,50,val_loss,0.0760969221591949,0.97509765625,E0_strong_positive,0.9,0.0719692502170801,0.9764404296875,0
src-E2_neutral__p-0p2__lr-0p003__seed-42,42,E2_neutral,0.0,0.2,0.003,50,val_loss,0.0760969221591949,0.97509765625,E1_weak_positive,0.5,0.0718520507216453,0.975830078125,0
src-E2_neutral__p-0p2__lr-0p003__seed-42,42,E2_neutral,0.0,0.2,0.003,50,val_loss,0.0760969221591949,0.97509765625,E2_neutral,0.0,0.0721902381628751,0.9757080078125,1
src-E2_neutral__p-0p2__lr-0p003__seed-42,42,E2_neutral,0.0,0.2,0.003,50,val_loss,0.0760969221591949,0.97509765625,E3_reversed,-0.5,0.0724334381520748,0.9759521484375,0
src-E2_neutral__p-0p25__lr-0p003__seed-42,42,E2_neutral,0.0,0.25,0.003,50,val_loss,0.075940653681755,0.97265625,E0_strong_positive,0.9,0.0715471263974905,0.974609375,0
src-E2_neutral__p-0p25__lr-0p003__seed-42,42,E2_neutral,0.0,0.25,0.003,50,val_loss,0.075940653681755,0.97265625,E1_weak_positive,0.5,0.0713794473558664,0.974365234375,0
src-E2_neutral__p-0p25__lr-0p003__seed-42,42,E2_neutral,0.0,0.25,0.003,50,val_loss,0.075940653681755,0.97265625,E2_neutral,0.0,0.0717376843094825,0.9742431640625,1
src-E2_neutral__p-0p25__lr-0p003__seed-42,42,E2_neutral,0.0,0.25,0.003,50,val_loss,0.075940653681755,0.97265625,E3_reversed,-0.5,0.07208570279181,0.9736328125,0
src-E2_neutral__p-0p3__lr-0p003__seed-42,42,E2_neutral,0.0,0.3,0.003,50,val_loss,0.0779922902584075,0.96826171875,E0_strong_positive,0.9,0.0734620783478021,0.9716796875,0
src-E2_neutral__p-0p3__lr-0p003__seed-42,42,E2_neutral,0.0,0.3,0.003,50,val_loss,0.0779922902584075,0.96826171875,E1_weak_positive,0.5,0.0732366908341646,0.971435546875,0
src-E2_neutral__p-0p3__lr-0p003__seed-42,42,E2_neutral,0.0,0.3,0.003,50,val_loss,0.0779922902584075,0.96826171875,E2_neutral,0.0,0.0736255757510662,0.9715576171875,1
src-E2_neutral__p-0p3__lr-0p003__seed-42,42,E2_neutral,0.0,0.3,0.003,50,val_loss,0.0779922902584075,0.96826171875,E3_reversed,-0.5,0.0741314310580492,0.9713134765625,0
src-E2_neutral__p-0p35__lr-0p003__seed-42,42,E2_neutral,0.0,0.35,0.003,48,val_loss,0.0822890847921371,0.9677734375,E0_strong_positive,0.9,0.0778759941458702,0.9700927734375,0
src-E2_neutral__p-0p35__lr-0p003__seed-42,42,E2_neutral,0.0,0.35,0.003,48,val_loss,0.0822890847921371,0.9677734375,E1_weak_positive,0.5,0.0775862857699394,0.9700927734375,0
src-E2_neutral__p-0p35__lr-0p003__seed-42,42,E2_neutral,0.0,0.35,0.003,48,val_loss,0.0822890847921371,0.9677734375,E2_neutral,0.0,0.0780166126787662,0.9696044921875,1
src-E2_neutral__p-0p35__lr-0p003__seed-42,42,E2_neutral,0.0,0.35,0.003,48,val_loss,0.0822890847921371,0.9677734375,E3_reversed,-0.5,0.0787247773259878,0.96923828125,0
src-E2_neutral__p-0p4__lr-0p003__seed-42,42,E2_neutral,0.0,0.4,0.003,32,val_loss,0.0876859724521637,0.96533203125,E0_strong_positive,0.9,0.0834469143301248,0.9674072265625,0
src-E2_neutral__p-0p4__lr-0p003__seed-42,42,E2_neutral,0.0,0.4,0.003,32,val_loss,0.0876859724521637,0.96533203125,E1_weak_positive,0.5,0.0831556189805269,0.96826171875,0
src-E2_neutral__p-0p4__lr-0p003__seed-42,42,E2_neutral,0.0,0.4,0.003,32,val_loss,0.0876859724521637,0.96533203125,E2_neutral,0.0,0.0836283229291439,0.9676513671875,1
src-E2_neutral__p-0p4__lr-0p003__seed-42,42,E2_neutral,0.0,0.4,0.003,32,val_loss,0.0876859724521637,0.96533203125,E3_reversed,-0.5,0.0844030752778053,0.96728515625,0
src-E2_neutral__p-0p45__lr-0p003__seed-42,42,E2_neutral,0.0,0.45,0.003,25,val_loss,0.0933437719941139,0.962890625,E0_strong_positive,0.9,0.0895791202783584,0.964599609375,0
src-E2_neutral__p-0p45__lr-0p003__seed-42,42,E2_neutral,0.0,0.45,0.003,25,val_loss,0.0933437719941139,0.962890625,E1_weak_positive,0.5,0.0892499089241027,0.9658203125,0
src-E2_neutral__p-0p45__lr-0p003__seed-42,42,E2_neutral,0.0,0.45,0.003,25,val_loss,0.0933437719941139,0.962890625,E2_neutral,0.0,0.0897236932069063,0.9652099609375,1
src-E2_neutral__p-0p45__lr-0p003__seed-42,42,E2_neutral,0.0,0.45,0.003,25,val_loss,0.0933437719941139,0.962890625,E3_reversed,-0.5,0.090586420148611,0.9647216796875,0
src-E2_neutral__p-0p5__lr-0p003__seed-42,42,E2_neutral,0.0,0.5,0.003,16,val_loss,0.0993657335639,0.96337890625,E0_strong_positive,0.9,0.0956512689590454,0.9620361328125,0
src-E2_neutral__p-0p5__lr-0p003__seed-42,42,E2_neutral,0.0,0.5,0.003,16,val_loss,0.0993657335639,0.96337890625,E1_weak_positive,0.5,0.095429515466094,0.961669921875,0
src-E2_neutral__p-0p5__lr-0p003__seed-42,42,E2_neutral,0.0,0.5,0.003,16,val_loss,0.0993657335639,0.96337890625,E2_neutral,0.0,0.0959986820816993,0.9617919921875,1
src-E2_neutral__p-0p5__lr-0p003__seed-42,42,E2_neutral,0.0,0.5,0.003,16,val_loss,0.0993657335639,0.96337890625,E3_reversed,-0.5,0.0969508979469537,0.9620361328125,0
src-E2_neutral__p-m0p05__lr-0p01__seed-42,42,E2_neutral,0.0,-0.05,0.01,50,val_loss,0.0736276358366012,0.9794921875,E0_strong_positive,0.9,0.070168312638998,0.9813232421875,0
src-E2_neutral__p-m0p05__lr-0p01__seed-42,42,E2_neutral,0.0,-0.05,0.01,50,val_loss,0.0736276358366012,0.9794921875,E1_weak_positive,0.5,0.070141403004527,0.9815673828125,0
src-E2_neutral__p-m0p05__lr-0p01__seed-42,42,E2_neutral,0.0,-0.05,0.01,50,val_loss,0.0736276358366012,0.9794921875,E2_neutral,0.0,0.0704145990312099,0.981201171875,1
src-E2_neutral__p-m0p05__lr-0p01__seed-42,42,E2_neutral,0.0,-0.05,0.01,50,val_loss,0.0736276358366012,0.9794921875,E3_reversed,-0.5,0.0704770665615797,0.9810791015625,0
src-E2_neutral__p-m0p1__lr-0p01__seed-42,42,E2_neutral,0.0,-0.1,0.01,50,val_loss,0.0785958543419838,0.9794921875,E0_strong_positive,0.9,0.0756634064018726,0.9810791015625,0
src-E2_neutral__p-m0p1__lr-0p01__seed-42,42,E2_neutral,0.0,-0.1,0.01,50,val_loss,0.0785958543419838,0.9794921875,E1_weak_positive,0.5,0.0756857190281152,0.9813232421875,0
src-E2_neutral__p-m0p1__lr-0p01__seed-42,42,E2_neutral,0.0,-0.1,0.01,50,val_loss,0.0785958543419838,0.9794921875,E2_neutral,0.0,0.0759962517768144,0.981201171875,1
src-E2_neutral__p-m0p1__lr-0p01__seed-42,42,E2_neutral,0.0,-0.1,0.01,50,val_loss,0.0785958543419838,0.9794921875,E3_reversed,-0.5,0.0760581847280263,0.981689453125,0
src-E2_neutral__p-m0p15__lr-0p01__seed-42,42,E2_neutral,0.0,-0.15,0.01,50,val_loss,0.0848847478628158,0.9794921875,E0_strong_positive,0.9,0.0825170408934354,0.980224609375,0
src-E2_neutral__p-m0p15__lr-0p01__seed-42,42,E2_neutral,0.0,-0.15,0.01,50,val_loss,0.0848847478628158,0.9794921875,E1_weak_positive,0.5,0.0825783107429742,0.9805908203125,0
src-E2_neutral__p-m0p15__lr-0p01__seed-42,42,E2_neutral,0.0,-0.15,0.01,50,val_loss,0.0848847478628158,0.9794921875,E2_neutral,0.0,0.0829200390726327,0.980224609375,1
src-E2_neutral__p-m0p15__lr-0p01__seed-42,42,E2_neutral,0.0,-0.15,0.01,50,val_loss,0.0848847478628158,0.9794921875,E3_reversed,-0.5,0.0829772688448429,0.9808349609375,0
src-E2_neutral__p-m0p2__lr-0p01__seed-42,42,E2_neutral,0.0,-0.2,0.01,50,val_loss,0.0924665108323097,0.97802734375,E0_strong_positive,0.9,0.0906676035374403,0.97998046875,0
src-E2_neutral__p-m0p2__lr-0p01__seed-42,42,E2_neutral,0.0,-0.2,0.01,50,val_loss,0.0924665108323097,0.97802734375,E1_weak_positive,0.5,0.0907521564513444,0.9801025390625,0
src-E2_neutral__p-m0p2__lr-0p01__seed-42,42,E2_neutral,0.0,-0.2,0.01,50,val_loss,0.0924665108323097,0.97802734375,E2_neutral,0.0,0.0911124572157859,0.979736328125,1
src-E2_neutral__p-m0p2__lr-0p01__seed-42,42,E2_neutral,0.0,-0.2,0.01,50,val_loss,0.0924665108323097,0.97802734375,E3_reversed,-0.5,0.091155644506216,0.9798583984375,0
src-E2_neutral__p-m0p25__lr-0p01__seed-42,42,E2_neutral,0.0,-0.25,0.01,50,val_loss,0.1012823432683944,0.97705078125,E0_strong_positive,0.9,0.1000254712998867,0.9783935546875,0
src-E2_neutral__p-m0p25__lr-0p01__seed-42,42,E2_neutral,0.0,-0.25,0.01,50,val_loss,0.1012823432683944,0.97705078125,E1_weak_positive,0.5,0.1001178044825792,0.978271484375,0
src-E2_neutral__p-m0p25__lr-0p01__seed-42,42,E2_neutral,0.0,-0.25,0.01,50,val_loss,0.1012823432683944,0.97705078125,E2_neutral,0.0,0.1004837229847908,0.9779052734375,1
src-E2_neutral__p-m0p25__lr-0p01__seed-42,42,E2_neutral,0.0,-0.25,0.01,50,val_loss,0.1012823432683944,0.97705078125,E3_reversed,-0.5,0.1005039885640144,0.9783935546875,0
src-E2_neutral__p-m0p3__lr-0p01__seed-42,42,E2_neutral,0.0,-0.3,0.01,50,val_loss,0.111231230199337,0.97314453125,E0_strong_positive,0.9,0.110470499843359,0.976318359375,0
src-E2_neutral__p-m0p3__lr-0p01__seed-42,42,E2_neutral,0.0,-0.3,0.01,50,val_loss,0.111231230199337,0.97314453125,E1_weak_positive,0.5,0.1105586159974336,0.97607421875,0
src-E2_neutral__p-m0p3__lr-0p01__seed-42,42,E2_neutral,0.0,-0.3,0.01,50,val_loss,0.111231230199337,0.97314453125,E2_neutral,0.0,0.1109203528612852,0.9752197265625,1
src-E2_neutral__p-m0p3__lr-0p01__seed-42,42,E2_neutral,0.0,-0.3,0.01,50,val_loss,0.111231230199337,0.97314453125,E3_reversed,-0.5,0.1109120026230812,0.9754638671875,0
src-E2_neutral__p-m0p35__lr-0p01__seed-42,42,E2_neutral,0.0,-0.35,0.01,50,val_loss,0.122177317738533,0.96875,E0_strong_positive,0.9,0.1218617986887693,0.9735107421875,0
src-E2_neutral__p-m0p35__lr-0p01__seed-42,42,E2_neutral,0.0,-0.35,0.01,50,val_loss,0.122177317738533,0.96875,E1_weak_positive,0.5,0.1219376735389232,0.9735107421875,0
src-E2_neutral__p-m0p35__lr-0p01__seed-42,42,E2_neutral,0.0,-0.35,0.01,50,val_loss,0.122177317738533,0.96875,E2_neutral,0.0,0.1222889870405197,0.972412109375,1
src-E2_neutral__p-m0p35__lr-0p01__seed-42,42,E2_neutral,0.0,-0.35,0.01,50,val_loss,0.122177317738533,0.96875,E3_reversed,-0.5,0.1222495250403881,0.9730224609375,0
src-E2_neutral__p-m0p4__lr-0p01__seed-42,42,E2_neutral,0.0,-0.4,0.01,50,val_loss,0.1339654326438903,0.96630859375,E0_strong_positive,0.9,0.1340503022074699,0.970458984375,0
src-E2_neutral__p-m0p4__lr-0p01__seed-42,42,E2_neutral,0.0,-0.4,0.01,50,val_loss,0.1339654326438903,0.96630859375,E1_weak_positive,0.5,0.1341090463101863,0.970458984375,0
src-E2_neutral__p-m0p4__lr-0p01__seed-42,42,E2_neutral,0.0,-0.4,0.01,50,val_loss,0.1339654326438903,0.96630859375,E2_neutral,0.0,0.1344463601708412,0.96923828125,1
src-E2_neutral__p-m0p4__lr-0p01__seed-42,42,E2_neutral,0.0,-0.4,0.01,50,val_loss,0.1339654326438903,0.96630859375,E3_reversed,-0.5,0.1343755647540092,0.96923828125,0
src-E2_neutral__p-m0p45__lr-0p01__seed-42,42,E2_neutral,0.0,-0.45,0.01,50,val_loss,0.1464368402957916,0.96142578125,E0_strong_positive,0.9,0.1468893103301525,0.9661865234375,0
src-E2_neutral__p-m0p45__lr-0p01__seed-42,42,E2_neutral,0.0,-0.45,0.01,50,val_loss,0.1464368402957916,0.96142578125,E1_weak_positive,0.5,0.1469281315803527,0.9658203125,0
src-E2_neutral__p-m0p45__lr-0p01__seed-42,42,E2_neutral,0.0,-0.45,0.01,50,val_loss,0.1464368402957916,0.96142578125,E2_neutral,0.0,0.1472496874630451,0.965087890625,1
src-E2_neutral__p-m0p45__lr-0p01__seed-42,42,E2_neutral,0.0,-0.45,0.01,50,val_loss,0.1464368402957916,0.96142578125,E3_reversed,-0.5,0.1471487432718277,0.9652099609375,0
src-E2_neutral__p-m0p5__lr-0p01__seed-42,42,E2_neutral,0.0,-0.5,0.01,50,val_loss,0.1594419479370117,0.958984375,E0_strong_positive,0.9,0.1602424345910549,0.9620361328125,0
src-E2_neutral__p-m0p5__lr-0p01__seed-42,42,E2_neutral,0.0,-0.5,0.01,50,val_loss,0.1594419479370117,0.958984375,E1_weak_positive,0.5,0.1602599173784256,0.9617919921875,0
src-E2_neutral__p-m0p5__lr-0p01__seed-42,42,E2_neutral,0.0,-0.5,0.01,50,val_loss,0.1594419479370117,0.958984375,E2_neutral,0.0,0.1605651713907718,0.961181640625,1
src-E2_neutral__p-m0p5__lr-0p01__seed-42,42,E2_neutral,0.0,-0.5,0.01,50,val_loss,0.1594419479370117,0.958984375,E3_reversed,-0.5,0.1604361049830913,0.9619140625,0
src-E2_neutral__p-0__lr-0p01__seed-42,42,E2_neutral,0.0,0.0,0.01,50,val_loss,0.0700107514858245,0.9775390625,E0_strong_positive,0.9,0.0660876724869012,0.9808349609375,0
src-E2_neutral__p-0__lr-0p01__seed-42,42,E2_neutral,0.0,0.0,0.01,50,val_loss,0.0700107514858245,0.9775390625,E1_weak_positive,0.5,0.0660106763243675,0.9805908203125,0
src-E2_neutral__p-0__lr-0p01__seed-42,42,E2_neutral,0.0,0.0,0.01,50,val_loss,0.0700107514858245,0.9775390625,E2_neutral,0.0,0.0662517827004194,0.9805908203125,1
src-E2_neutral__p-0__lr-0p01__seed-42,42,E2_neutral,0.0,0.0,0.01,50,val_loss,0.0700107514858245,0.9775390625,E3_reversed,-0.5,0.0663214996457099,0.981201171875,0
src-E2_neutral__p-0p05__lr-0p01__seed-42,42,E2_neutral,0.0,0.05,0.01,50,val_loss,0.067813292145729,0.9755859375,E0_strong_positive,0.9,0.0635018656030297,0.9794921875,0
src-E2_neutral__p-0p05__lr-0p01__seed-42,42,E2_neutral,0.0,0.05,0.01,50,val_loss,0.067813292145729,0.9755859375,E1_weak_positive,0.5,0.0633819159120321,0.9791259765625,0
src-E2_neutral__p-0p05__lr-0p01__seed-42,42,E2_neutral,0.0,0.05,0.01,50,val_loss,0.067813292145729,0.9755859375,E2_neutral,0.0,0.0636070650070905,0.97900390625,1
src-E2_neutral__p-0p05__lr-0p01__seed-42,42,E2_neutral,0.0,0.05,0.01,50,val_loss,0.067813292145729,0.9755859375,E3_reversed,-0.5,0.0637044236063957,0.979736328125,0
src-E2_neutral__p-0p1__lr-0p01__seed-42,42,E2_neutral,0.0,0.1,0.01,50,val_loss,0.0671434625983238,0.97412109375,E0_strong_positive,0.9,0.062524146400392,0.9779052734375,0
src-E2_neutral__p-0p1__lr-0p01__seed-42,42,E2_neutral,0.0,0.1,0.01,50,val_loss,0.0671434625983238,0.97412109375,E1_weak_positive,0.5,0.0623706122860312,0.9779052734375,0
src-E2_neutral__p-0p1__lr-0p01__seed-42,42,E2_neutral,0.0,0.1,0.01,50,val_loss,0.0671434625983238,0.97412109375,E2_neutral,0.0,0.0626014797016978,0.9776611328125,1
src-E2_neutral__p-0p1__lr-0p01__seed-42,42,E2_neutral,0.0,0.1,0.01,50,val_loss,0.0671434625983238,0.97412109375,E3_reversed,-0.5,0.0627604173496365,0.9783935546875,0
src-E2_neutral__p-0p15__lr-0p01__seed-42,42,E2_neutral,0.0,0.15,0.01,50,val_loss,0.068117469549179,0.9736328125,E0_strong_positive,0.9,0.063276782631874,0.9755859375,0
src-E2_neutral__p-0p15__lr-0p01__seed-42,42,E2_neutral,0.0,0.15,0.01,50,val_loss,0.068117469549179,0.9736328125,E1_weak_positive,0.5,0.0630949344485998,0.975830078125,0
src-E2_neutral__p-0p15__lr-0p01__seed-42,42,E2_neutral,0.0,0.15,0.01,50,val_loss,0.068117469549179,0.9736328125,E2_neutral,0.0,0.0633515883237123,0.9755859375,1
src-E2_neutral__p-0p15__lr-0p01__seed-42,42,E2_neutral,0.0,0.15,0.01,50,val_loss,0.068117469549179,0.9736328125,E3_reversed,-0.5,0.0636177649721503,0.9759521484375,0
src-E2_neutral__p-0p2__lr-0p01__seed-42,42,E2_neutral,0.0,0.2,0.01,48,val_loss,0.0707980394363403,0.97119140625,E0_strong_positive,0.9,0.06590536236763,0.9736328125,0
src-E2_neutral__p-0p2__lr-0p01__seed-42,42,E2_neutral,0.0,0.2,0.01,48,val_loss,0.0707980394363403,0.97119140625,E1_weak_positive,0.5,0.0656952653080225,0.9736328125,0
src-E2_neutral__p-0p2__lr-0p01__seed-42,42,E2_neutral,0.0,0.2,0.01,48,val_loss,0.0707980394363403,0.97119140625,E2_neutral,0.0,0.0659941807389259,0.9739990234375,1
src-E2_neutral__p-0p2__lr-0p01__seed-42,42,E2_neutral,0.0,0.2,0.01,48,val_loss,0.0707980394363403,0.97119140625,E3_reversed,-0.5,0.0664166957139968,0.9739990234375,0
src-E2_neutral__p-0p25__lr-0p01__seed-42,42,E2_neutral,0.0,0.25,0.01,32,val_loss,0.0744073092937469,0.97021484375,E0_strong_positive,0.9,0.0696118734776973,0.972900390625,0
src-E2_neutral__p-0p25__lr-0p01__seed-42,42,E2_neutral,0.0,0.25,0.01,32,val_loss,0.0744073092937469,0.97021484375,E1_weak_positive,0.5,0.0694007351994514,0.9727783203125,0
src-E2_neutral__p-0p25__lr-0p01__seed-42,42,E2_neutral,0.0,0.25,0.01,32,val_loss,0.0744073092937469,0.97021484375,E2_neutral,0.0,0.0697431936860084,0.972412109375,1
src-E2_neutral__p-0p25__lr-0p01__seed-42,42,E2_neutral,0.0,0.25,0.01,32,val_loss,0.0744073092937469,0.97021484375,E3_reversed,-0.5,0.070276491343975,0.97216796875,0
src-E2_neutral__p-0p3__lr-0p01__seed-42,42,E2_neutral,0.0,0.3,0.01,25,val_loss,0.0782749503850936,0.9677734375,E0_strong_positive,0.9,0.0737692266702652,0.97119140625,0
src-E2_neutral__p-0p3__lr-0p01__seed-42,42,E2_neutral,0.0,0.3,0.01,25,val_loss,0.0782749503850936,0.9677734375,E1_weak_positive,0.5,0.0735164079815149,0.970947265625,0
src-E2_neutral__p-0p3__lr-0p01__seed-42,42,E2_neutral,0.0,0.3,0.01,25,val_loss,0.0782749503850936,0.9677734375,E2_neutral,0.0,0.0738701596856117,0.9715576171875,1
src-E2_neutral__p-0p3__lr-0p01__seed-42,42,E2_neutral,0.0,0.3,0.01,25,val_loss,0.0782749503850936,0.9677734375,E3_reversed,-0.5,0.0745231732726097,0.9710693359375,0
src-E2_neutral__p-0p35__lr-0p01__seed-42,42,E2_neutral,0.0,0.35,0.01,16,val_loss,0.0823330953717231,0.9677734375,E0_strong_positive,0.9,0.0779466293752193,0.9688720703125,0
src-E2_neutral__p-0p35__lr-0p01__seed-42,42,E2_neutral,0.0,0.35,0.01,16,val_loss,0.0823330953717231,0.9677734375,E1_weak_positive,0.5,0.07771747559309,0.96923828125,0
src-E2_neutral__p-0p35__lr-0p01__seed-42,42,E2_neutral,0.0,0.35,0.01,16,val_loss,0.0823330953717231,0.9677734375,E2_neutral,0.0,0.0781210456043481,0.96875,1
src-E2_neutral__p-0p35__lr-0p01__seed-42,42,E2_neutral,0.0,0.35,0.01,16,val_loss,0.0823330953717231,0.9677734375,E3_reversed,-0.5,0.0788661688566207,0.9688720703125,0
src-E2_neutral__p-0p4__lr-0p01__seed-42,42,E2_neutral,0.0,0.4,0.01,12,val_loss,0.086909607052803,0.9658203125,E0_strong_positive,0.9,0.0828933734446764,0.967041015625,0
src-E2_neutral__p-0p4__lr-0p01__seed-42,42,E2_neutral,0.0,0.4,0.01,12,val_loss,0.086909607052803,0.9658203125,E1_weak_positive,0.5,0.082590265199542,0.9676513671875,0
src-E2_neutral__p-0p4__lr-0p01__seed-42,42,E2_neutral,0.0,0.4,0.01,12,val_loss,0.086909607052803,0.9658203125,E2_neutral,0.0,0.0829585585743188,0.96728515625,1
src-E2_neutral__p-0p4__lr-0p01__seed-42,42,E2_neutral,0.0,0.4,0.01,12,val_loss,0.086909607052803,0.9658203125,E3_reversed,-0.5,0.0837508831173181,0.9674072265625,0
src-E2_neutral__p-0p45__lr-0p01__seed-42,42,E2_neutral,0.0,0.45,0.01,9,val_loss,0.092311330139637,0.96435546875,E0_strong_positive,0.9,0.0885501131415367,0.9654541015625,0
src-E2_neutral__p-0p45__lr-0p01__seed-42,42,E2_neutral,0.0,0.45,0.01,9,val_loss,0.092311330139637,0.96435546875,E1_weak_positive,0.5,0.0880235731601715,0.966064453125,0
src-E2_neutral__p-0p45__lr-0p01__seed-42,42,E2_neutral,0.0,0.45,0.01,9,val_loss,0.092311330139637,0.96435546875,E2_neutral,0.0,0.0882541984319686,0.9656982421875,1
src-E2_neutral__p-0p45__lr-0p01__seed-42,42,E2_neutral,0.0,0.45,0.01,9,val_loss,0.092311330139637,0.96435546875,E3_reversed,-0.5,0.088900651782751,0.9654541015625,0
src-E2_neutral__p-0p5__lr-0p01__seed-42,42,E2_neutral,0.0,0.5,0.01,9,val_loss,0.1009337604045867,0.96240234375,E0_strong_positive,0.9,0.0958891473710537,0.9630126953125,0
src-E2_neutral__p-0p5__lr-0p01__seed-42,42,E2_neutral,0.0,0.5,0.01,9,val_loss,0.1009337604045867,0.96240234375,E1_weak_positive,0.5,0.0951203927397728,0.963623046875,0
src-E2_neutral__p-0p5__lr-0p01__seed-42,42,E2_neutral,0.0,0.5,0.01,9,val_loss,0.1009337604045867,0.96240234375,E2_neutral,0.0,0.0952787455171346,0.9632568359375,1
src-E2_neutral__p-0p5__lr-0p01__seed-42,42,E2_neutral,0.0,0.5,0.01,9,val_loss,0.1009337604045867,0.96240234375,E3_reversed,-0.5,0.0958975255489349,0.9630126953125,0
src-E3_reversed__p-m0p05__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.05,0.0001,50,val_loss,0.4212632477283478,0.87353515625,E0_strong_positive,0.9,0.5496437102556229,0.7315673828125,0
src-E3_reversed__p-m0p05__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.05,0.0001,50,val_loss,0.4212632477283478,0.87353515625,E1_weak_positive,0.5,0.5131464451551437,0.777099609375,0
src-E3_reversed__p-m0p05__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.05,0.0001,50,val_loss,0.4212632477283478,0.87353515625,E2_neutral,0.0,0.4708133265376091,0.8243408203125,0
src-E3_reversed__p-m0p05__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.05,0.0001,50,val_loss,0.4212632477283478,0.87353515625,E3_reversed,-0.5,0.4302181676030159,0.864501953125,1
src-E3_reversed__p-m0p1__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.1,0.0001,50,val_loss,0.4466961324214935,0.85400390625,E0_strong_positive,0.9,0.5593253970146179,0.72412109375,0
src-E3_reversed__p-m0p1__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.1,0.0001,50,val_loss,0.4466961324214935,0.85400390625,E1_weak_positive,0.5,0.5280861854553223,0.76220703125,0
src-E3_reversed__p-m0p1__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.1,0.0001,50,val_loss,0.4466961324214935,0.85400390625,E2_neutral,0.0,0.4916112795472145,0.802001953125,0
src-E3_reversed__p-m0p1__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.1,0.0001,50,val_loss,0.4466961324214935,0.85400390625,E3_reversed,-0.5,0.4561422392725944,0.8416748046875,1
src-E3_reversed__p-m0p15__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.15,0.0001,50,val_loss,0.4704560041427612,0.82958984375,E0_strong_positive,0.9,0.5691551566123962,0.713623046875,0
src-E3_reversed__p-m0p15__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.15,0.0001,50,val_loss,0.4704560041427612,0.82958984375,E1_weak_positive,0.5,0.5424510687589645,0.7471923828125,0
src-E3_reversed__p-m0p15__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.15,0.0001,50,val_loss,0.4704560041427612,0.82958984375,E2_neutral,0.0,0.5111462324857712,0.780517578125,0
src-E3_reversed__p-m0p15__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.15,0.0001,50,val_loss,0.4704560041427612,0.82958984375,E3_reversed,-0.5,0.4803234115242958,0.817626953125,1
src-E3_reversed__p-m0p2__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.2,0.0001,50,val_loss,0.4925146996974945,0.80859375,E0_strong_positive,0.9,0.5789764225482941,0.7030029296875,0
src-E3_reversed__p-m0p2__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.2,0.0001,50,val_loss,0.4925146996974945,0.80859375,E1_weak_positive,0.5,0.5561745911836624,0.732177734375,0
src-E3_reversed__p-m0p2__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.2,0.0001,50,val_loss,0.4925146996974945,0.80859375,E2_neutral,0.0,0.529404953122139,0.7640380859375,0
src-E3_reversed__p-m0p2__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.2,0.0001,50,val_loss,0.4925146996974945,0.80859375,E3_reversed,-0.5,0.5027447491884232,0.796875,1
src-E3_reversed__p-m0p25__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.25,0.0001,50,val_loss,0.5128904581069946,0.78125,E0_strong_positive,0.9,0.5886669605970383,0.6915283203125,0
src-E3_reversed__p-m0p25__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.25,0.0001,50,val_loss,0.5128904581069946,0.78125,E1_weak_positive,0.5,0.5692147016525269,0.717529296875,0
src-E3_reversed__p-m0p25__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.25,0.0001,50,val_loss,0.5128904581069946,0.78125,E2_neutral,0.0,0.54640132188797,0.7442626953125,0
src-E3_reversed__p-m0p25__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.25,0.0001,50,val_loss,0.5128904581069946,0.78125,E3_reversed,-0.5,0.523433730006218,0.77392578125,1
src-E3_reversed__p-m0p3__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.3,0.0001,50,val_loss,0.5316336154937744,0.76171875,E0_strong_positive,0.9,0.5981309860944748,0.6798095703125,0
src-E3_reversed__p-m0p3__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.3,0.0001,50,val_loss,0.5316336154937744,0.76171875,E1_weak_positive,0.5,0.5815469473600388,0.702392578125,0
src-E3_reversed__p-m0p3__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.3,0.0001,50,val_loss,0.5316336154937744,0.76171875,E2_neutral,0.0,0.5621678680181503,0.7261962890625,0
src-E3_reversed__p-m0p3__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.3,0.0001,50,val_loss,0.5316336154937744,0.76171875,E3_reversed,-0.5,0.542448490858078,0.7523193359375,1
src-E3_reversed__p-m0p35__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.35,0.0001,50,val_loss,0.5488162636756897,0.74267578125,E0_strong_positive,0.9,0.6072946637868881,0.6690673828125,0
src-E3_reversed__p-m0p35__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.35,0.0001,50,val_loss,0.5488162636756897,0.74267578125,E1_weak_positive,0.5,0.5931608378887177,0.68798828125,0
src-E3_reversed__p-m0p35__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.35,0.0001,50,val_loss,0.5488162636756897,0.74267578125,E2_neutral,0.0,0.576749712228775,0.7086181640625,0
src-E3_reversed__p-m0p35__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.35,0.0001,50,val_loss,0.5488162636756897,0.74267578125,E3_reversed,-0.5,0.5598673522472382,0.735107421875,1
src-E3_reversed__p-m0p4__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.4,0.0001,50,val_loss,0.5645237565040588,0.724609375,E0_strong_positive,0.9,0.6161024123430252,0.657958984375,0
src-E3_reversed__p-m0p4__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.4,0.0001,50,val_loss,0.5645237565040588,0.724609375,E1_weak_positive,0.5,0.6040569245815277,0.6734619140625,0
src-E3_reversed__p-m0p4__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.4,0.0001,50,val_loss,0.5645237565040588,0.724609375,E2_neutral,0.0,0.5902005434036255,0.6903076171875,0
src-E3_reversed__p-m0p4__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.4,0.0001,50,val_loss,0.5645237565040588,0.724609375,E3_reversed,-0.5,0.575780838727951,0.7122802734375,1
src-E3_reversed__p-m0p45__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.45,0.0001,50,val_loss,0.5788489580154419,0.7109375,E0_strong_positive,0.9,0.6245139837265015,0.6470947265625,0
src-E3_reversed__p-m0p45__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.45,0.0001,50,val_loss,0.5788489580154419,0.7109375,E1_weak_positive,0.5,0.6142445206642151,0.662109375,0
src-E3_reversed__p-m0p45__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.45,0.0001,50,val_loss,0.5788489580154419,0.7109375,E2_neutral,0.0,0.6025794297456741,0.675048828125,0
src-E3_reversed__p-m0p45__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.45,0.0001,50,val_loss,0.5788489580154419,0.7109375,E3_reversed,-0.5,0.590286135673523,0.69384765625,1
src-E3_reversed__p-m0p5__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.5,0.0001,50,val_loss,0.5918875932693481,0.69580078125,E0_strong_positive,0.9,0.632501631975174,0.635498046875,0
src-E3_reversed__p-m0p5__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.5,0.0001,50,val_loss,0.5918875932693481,0.69580078125,E1_weak_positive,0.5,0.6237395256757736,0.6488037109375,0
src-E3_reversed__p-m0p5__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.5,0.0001,50,val_loss,0.5918875932693481,0.69580078125,E2_neutral,0.0,0.6139480024576187,0.6602783203125,0
src-E3_reversed__p-m0p5__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.5,0.0001,50,val_loss,0.5918875932693481,0.69580078125,E3_reversed,-0.5,0.6034823805093765,0.67529296875,1
src-E3_reversed__p-0__lr-1em04__seed-42,42,E3_reversed,-0.5,0.0,0.0001,50,val_loss,0.3942486345767975,0.8916015625,E0_strong_positive,0.9,0.5403095334768295,0.7398681640625,0
src-E3_reversed__p-0__lr-1em04__seed-42,42,E3_reversed,-0.5,0.0,0.0001,50,val_loss,0.3942486345767975,0.8916015625,E1_weak_positive,0.5,0.4977296590805053,0.7899169921875,0
src-E3_reversed__p-0__lr-1em04__seed-42,42,E3_reversed,-0.5,0.0,0.0001,50,val_loss,0.3942486345767975,0.8916015625,E2_neutral,0.0,0.4488031044602394,0.841552734375,0
src-E3_reversed__p-0__lr-1em04__seed-42,42,E3_reversed,-0.5,0.0,0.0001,50,val_loss,0.3942486345767975,0.8916015625,E3_reversed,-0.5,0.4026297181844711,0.8839111328125,1
src-E3_reversed__p-0p05__lr-1em04__seed-42,42,E3_reversed,-0.5,0.05,0.0001,50,val_loss,0.3658267259597778,0.908203125,E0_strong_positive,0.9,0.5315803587436676,0.7462158203125,0
src-E3_reversed__p-0p05__lr-1em04__seed-42,42,E3_reversed,-0.5,0.05,0.0001,50,val_loss,0.3658267259597778,0.908203125,E1_weak_positive,0.5,0.4819778576493263,0.803955078125,0
src-E3_reversed__p-0p05__lr-1em04__seed-42,42,E3_reversed,-0.5,0.05,0.0001,50,val_loss,0.3658267259597778,0.908203125,E2_neutral,0.0,0.4256835952401161,0.85888671875,0
src-E3_reversed__p-0p05__lr-1em04__seed-42,42,E3_reversed,-0.5,0.05,0.0001,50,val_loss,0.3658267259597778,0.908203125,E3_reversed,-0.5,0.3735377267003059,0.90234375,1
src-E3_reversed__p-0p1__lr-1em04__seed-42,42,E3_reversed,-0.5,0.1,0.0001,50,val_loss,0.3362752199172973,0.92724609375,E0_strong_positive,0.9,0.5237916260957718,0.75146484375,0
src-E3_reversed__p-0p1__lr-1em04__seed-42,42,E3_reversed,-0.5,0.1,0.0001,50,val_loss,0.3362752199172973,0.92724609375,E1_weak_positive,0.5,0.4660931900143623,0.814208984375,0
src-E3_reversed__p-0p1__lr-1em04__seed-42,42,E3_reversed,-0.5,0.1,0.0001,50,val_loss,0.3362752199172973,0.92724609375,E2_neutral,0.0,0.4016279727220535,0.873779296875,0
src-E3_reversed__p-0p1__lr-1em04__seed-42,42,E3_reversed,-0.5,0.1,0.0001,50,val_loss,0.3362752199172973,0.92724609375,E3_reversed,-0.5,0.3432077169418335,0.918701171875,1
src-E3_reversed__p-0p15__lr-1em04__seed-42,42,E3_reversed,-0.5,0.15,0.0001,50,val_loss,0.3059915006160736,0.93408203125,E0_strong_positive,0.9,0.5173825472593307,0.7569580078125,0
src-E3_reversed__p-0p15__lr-1em04__seed-42,42,E3_reversed,-0.5,0.15,0.0001,50,val_loss,0.3059915006160736,0.93408203125,E1_weak_positive,0.5,0.4503585323691368,0.8228759765625,0
src-E3_reversed__p-0p15__lr-1em04__seed-42,42,E3_reversed,-0.5,0.15,0.0001,50,val_loss,0.3059915006160736,0.93408203125,E2_neutral,0.0,0.3768991082906723,0.8883056640625,0
src-E3_reversed__p-0p15__lr-1em04__seed-42,42,E3_reversed,-0.5,0.15,0.0001,50,val_loss,0.3059915006160736,0.93408203125,E3_reversed,-0.5,0.3120298087596893,0.935546875,1
src-E3_reversed__p-0p2__lr-1em04__seed-42,42,E3_reversed,-0.5,0.2,0.0001,50,val_loss,0.2754974961280823,0.94580078125,E0_strong_positive,0.9,0.5129284858703613,0.7567138671875,0
src-E3_reversed__p-0p2__lr-1em04__seed-42,42,E3_reversed,-0.5,0.2,0.0001,50,val_loss,0.2754974961280823,0.94580078125,E1_weak_positive,0.5,0.4351618587970733,0.8304443359375,0
src-E3_reversed__p-0p2__lr-1em04__seed-42,42,E3_reversed,-0.5,0.2,0.0001,50,val_loss,0.2754974961280823,0.94580078125,E2_neutral,0.0,0.3518684133887291,0.8983154296875,0
src-E3_reversed__p-0p2__lr-1em04__seed-42,42,E3_reversed,-0.5,0.2,0.0001,50,val_loss,0.2754974961280823,0.94580078125,E3_reversed,-0.5,0.2805301323533058,0.9471435546875,1
src-E3_reversed__p-0p25__lr-1em04__seed-42,42,E3_reversed,-0.5,0.25,0.0001,50,val_loss,0.2454242408275604,0.95263671875,E0_strong_positive,0.9,0.5111695528030396,0.7557373046875,0
src-E3_reversed__p-0p25__lr-1em04__seed-42,42,E3_reversed,-0.5,0.25,0.0001,50,val_loss,0.2454242408275604,0.95263671875,E1_weak_positive,0.5,0.4210159629583359,0.837890625,0
src-E3_reversed__p-0p25__lr-1em04__seed-42,42,E3_reversed,-0.5,0.25,0.0001,50,val_loss,0.2454242408275604,0.95263671875,E2_neutral,0.0,0.327024944126606,0.9095458984375,0
src-E3_reversed__p-0p25__lr-1em04__seed-42,42,E3_reversed,-0.5,0.25,0.0001,50,val_loss,0.2454242408275604,0.95263671875,E3_reversed,-0.5,0.2493618316948413,0.95654296875,1
src-E3_reversed__p-0p3__lr-1em04__seed-42,42,E3_reversed,-0.5,0.3,0.0001,50,val_loss,0.2164717316627502,0.95556640625,E0_strong_positive,0.9,0.5130297541618347,0.748046875,0
src-E3_reversed__p-0p3__lr-1em04__seed-42,42,E3_reversed,-0.5,0.3,0.0001,50,val_loss,0.2164717316627502,0.95556640625,E1_weak_positive,0.5,0.408569186925888,0.837890625,0
src-E3_reversed__p-0p3__lr-1em04__seed-42,42,E3_reversed,-0.5,0.3,0.0001,50,val_loss,0.2164717316627502,0.95556640625,E2_neutral,0.0,0.3029688745737076,0.916259765625,0
src-E3_reversed__p-0p3__lr-1em04__seed-42,42,E3_reversed,-0.5,0.3,0.0001,50,val_loss,0.2164717316627502,0.95556640625,E3_reversed,-0.5,0.219268299639225,0.96240234375,1
src-E3_reversed__p-0p35__lr-1em04__seed-42,42,E3_reversed,-0.5,0.35,0.0001,50,val_loss,0.1893524527549743,0.95849609375,E0_strong_positive,0.9,0.5196119844913483,0.7406005859375,0
src-E3_reversed__p-0p35__lr-1em04__seed-42,42,E3_reversed,-0.5,0.35,0.0001,50,val_loss,0.1893524527549743,0.95849609375,E1_weak_positive,0.5,0.3985976353287697,0.83837890625,0
src-E3_reversed__p-0p35__lr-1em04__seed-42,42,E3_reversed,-0.5,0.35,0.0001,50,val_loss,0.1893524527549743,0.95849609375,E2_neutral,0.0,0.2803852185606956,0.9188232421875,0
src-E3_reversed__p-0p35__lr-1em04__seed-42,42,E3_reversed,-0.5,0.35,0.0001,50,val_loss,0.1893524527549743,0.95849609375,E3_reversed,-0.5,0.1910182572901249,0.9676513671875,1
src-E3_reversed__p-0p4__lr-1em04__seed-42,42,E3_reversed,-0.5,0.4,0.0001,50,val_loss,0.1647431403398513,0.9638671875,E0_strong_positive,0.9,0.5321912318468094,0.7322998046875,0
src-E3_reversed__p-0p4__lr-1em04__seed-42,42,E3_reversed,-0.5,0.4,0.0001,50,val_loss,0.1647431403398513,0.9638671875,E1_weak_positive,0.5,0.3919991701841354,0.835693359375,0
src-E3_reversed__p-0p4__lr-1em04__seed-42,42,E3_reversed,-0.5,0.4,0.0001,50,val_loss,0.1647431403398513,0.9638671875,E2_neutral,0.0,0.2600146830081939,0.9207763671875,0
src-E3_reversed__p-0p4__lr-1em04__seed-42,42,E3_reversed,-0.5,0.4,0.0001,50,val_loss,0.1647431403398513,0.9638671875,E3_reversed,-0.5,0.1653332598507404,0.969970703125,1
src-E3_reversed__p-0p45__lr-1em04__seed-42,42,E3_reversed,-0.5,0.45,0.0001,50,val_loss,0.1432739496231079,0.9638671875,E0_strong_positive,0.9,0.5522707998752594,0.7191162109375,0
src-E3_reversed__p-0p45__lr-1em04__seed-42,42,E3_reversed,-0.5,0.45,0.0001,50,val_loss,0.1432739496231079,0.9638671875,E1_weak_positive,0.5,0.3898388221859932,0.826904296875,0
src-E3_reversed__p-0p45__lr-1em04__seed-42,42,E3_reversed,-0.5,0.45,0.0001,50,val_loss,0.1432739496231079,0.9638671875,E2_neutral,0.0,0.2426585182547569,0.920166015625,0
src-E3_reversed__p-0p45__lr-1em04__seed-42,42,E3_reversed,-0.5,0.45,0.0001,50,val_loss,0.1432739496231079,0.9638671875,E3_reversed,-0.5,0.1428436264395713,0.97265625,1
src-E3_reversed__p-0p5__lr-1em04__seed-42,42,E3_reversed,-0.5,0.5,0.0001,50,val_loss,0.1255570203065872,0.96533203125,E0_strong_positive,0.9,0.581828847527504,0.7052001953125,0
src-E3_reversed__p-0p5__lr-1em04__seed-42,42,E3_reversed,-0.5,0.5,0.0001,50,val_loss,0.1255570203065872,0.96533203125,E1_weak_positive,0.5,0.3935272097587585,0.8193359375,0
src-E3_reversed__p-0p5__lr-1em04__seed-42,42,E3_reversed,-0.5,0.5,0.0001,50,val_loss,0.1255570203065872,0.96533203125,E2_neutral,0.0,0.2292607948184013,0.9178466796875,0
src-E3_reversed__p-0p5__lr-1em04__seed-42,42,E3_reversed,-0.5,0.5,0.0001,50,val_loss,0.1255570203065872,0.96533203125,E3_reversed,-0.5,0.1241017039865255,0.9725341796875,1
src-E3_reversed__p-m0p05__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.05,0.0003,50,val_loss,0.2586216926574707,0.94384765625,E0_strong_positive,0.9,0.4465110972523689,0.807861328125,0
src-E3_reversed__p-m0p05__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.05,0.0003,50,val_loss,0.2586216926574707,0.94384765625,E1_weak_positive,0.5,0.3866181671619415,0.8612060546875,0
src-E3_reversed__p-m0p05__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.05,0.0003,50,val_loss,0.2586216926574707,0.94384765625,E2_neutral,0.0,0.3211822956800461,0.9102783203125,0
src-E3_reversed__p-m0p05__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.05,0.0003,50,val_loss,0.2586216926574707,0.94384765625,E3_reversed,-0.5,0.2637672126293182,0.9459228515625,1
src-E3_reversed__p-m0p1__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.1,0.0003,50,val_loss,0.2843177914619446,0.9345703125,E0_strong_positive,0.9,0.4544313251972198,0.8055419921875,0
src-E3_reversed__p-m0p1__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.1,0.0003,50,val_loss,0.2843177914619446,0.9345703125,E1_weak_positive,0.5,0.4016874432563782,0.85400390625,0
src-E3_reversed__p-m0p1__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.1,0.0003,50,val_loss,0.2843177914619446,0.9345703125,E2_neutral,0.0,0.3429643884301185,0.899658203125,0
src-E3_reversed__p-m0p1__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.1,0.0003,50,val_loss,0.2843177914619446,0.9345703125,E3_reversed,-0.5,0.2901778668165207,0.93701171875,1
src-E3_reversed__p-m0p15__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.15,0.0003,50,val_loss,0.3099357187747955,0.92724609375,E0_strong_positive,0.9,0.4633861109614372,0.8021240234375,0
src-E3_reversed__p-m0p15__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.15,0.0003,50,val_loss,0.3099357187747955,0.92724609375,E1_weak_positive,0.5,0.4170247390866279,0.8475341796875,0
src-E3_reversed__p-m0p15__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.15,0.0003,50,val_loss,0.3099357187747955,0.92724609375,E2_neutral,0.0,0.3645804449915886,0.8887939453125,0
src-E3_reversed__p-m0p15__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.15,0.0003,50,val_loss,0.3099357187747955,0.92724609375,E3_reversed,-0.5,0.3164413049817085,0.9239501953125,1
src-E3_reversed__p-m0p2__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.2,0.0003,50,val_loss,0.3351897597312927,0.91796875,E0_strong_positive,0.9,0.4731353297829628,0.79638671875,0
src-E3_reversed__p-m0p2__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.2,0.0003,50,val_loss,0.3351897597312927,0.91796875,E1_weak_positive,0.5,0.4324641525745392,0.837890625,0
src-E3_reversed__p-m0p2__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.2,0.0003,50,val_loss,0.3351897597312927,0.91796875,E2_neutral,0.0,0.3858489096164703,0.8770751953125,0
src-E3_reversed__p-m0p2__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.2,0.0003,50,val_loss,0.3351897597312927,0.91796875,E3_reversed,-0.5,0.3422770202159881,0.9117431640625,1
src-E3_reversed__p-m0p25__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.25,0.0003,50,val_loss,0.3598514795303345,0.900390625,E0_strong_positive,0.9,0.4834812879562378,0.79052734375,0
src-E3_reversed__p-m0p25__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.25,0.0003,50,val_loss,0.3598514795303345,0.900390625,E1_weak_positive,0.5,0.4478737264871597,0.8277587890625,0
src-E3_reversed__p-m0p25__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.25,0.0003,50,val_loss,0.3598514795303345,0.900390625,E2_neutral,0.0,0.4066298529505729,0.8643798828125,0
src-E3_reversed__p-m0p25__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.25,0.0003,50,val_loss,0.3598514795303345,0.900390625,E3_reversed,-0.5,0.3674637079238891,0.897216796875,1
src-E3_reversed__p-m0p3__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.3,0.0003,50,val_loss,0.3837435245513916,0.8896484375,E0_strong_positive,0.9,0.4942575395107269,0.783203125,0
src-E3_reversed__p-m0p3__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.3,0.0003,50,val_loss,0.3837435245513916,0.8896484375,E1_weak_positive,0.5,0.463145911693573,0.8179931640625,0
src-E3_reversed__p-m0p3__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.3,0.0003,50,val_loss,0.3837435245513916,0.8896484375,E2_neutral,0.0,0.4268159344792366,0.8521728515625,0
src-E3_reversed__p-m0p3__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.3,0.0003,50,val_loss,0.3837435245513916,0.8896484375,E3_reversed,-0.5,0.3918318003416061,0.8831787109375,1
src-E3_reversed__p-m0p35__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.35,0.0003,50,val_loss,0.4067336320877075,0.8779296875,E0_strong_positive,0.9,0.5053202584385872,0.7747802734375,0
src-E3_reversed__p-m0p35__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.35,0.0003,50,val_loss,0.4067336320877075,0.8779296875,E1_weak_positive,0.5,0.4781904816627502,0.804443359375,0
src-E3_reversed__p-m0p35__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.35,0.0003,50,val_loss,0.4067336320877075,0.8779296875,E2_neutral,0.0,0.4463251233100891,0.8355712890625,0
src-E3_reversed__p-m0p35__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.35,0.0003,50,val_loss,0.4067336320877075,0.8779296875,E3_reversed,-0.5,0.4152556806802749,0.8671875,1
src-E3_reversed__p-m0p4__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.4,0.0003,50,val_loss,0.4287275075912475,0.86279296875,E0_strong_positive,0.9,0.5165437608957291,0.7640380859375,0
src-E3_reversed__p-m0p4__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.4,0.0003,50,val_loss,0.4287275075912475,0.86279296875,E1_weak_positive,0.5,0.4929309338331222,0.7930908203125,0
src-E3_reversed__p-m0p4__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.4,0.0003,50,val_loss,0.4287275075912475,0.86279296875,E2_neutral,0.0,0.4650958850979805,0.8211669921875,0
src-E3_reversed__p-m0p4__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.4,0.0003,50,val_loss,0.4287275075912475,0.86279296875,E3_reversed,-0.5,0.4376465976238251,0.848876953125,1
src-E3_reversed__p-m0p45__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.45,0.0003,50,val_loss,0.4496630728244781,0.84033203125,E0_strong_positive,0.9,0.5278180092573166,0.7540283203125,0
src-E3_reversed__p-m0p45__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.45,0.0003,50,val_loss,0.4496630728244781,0.84033203125,E1_weak_positive,0.5,0.5073025077581406,0.779052734375,0
src-E3_reversed__p-m0p45__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.45,0.0003,50,val_loss,0.4496630728244781,0.84033203125,E2_neutral,0.0,0.4830836877226829,0.8048095703125,0
src-E3_reversed__p-m0p45__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.45,0.0003,50,val_loss,0.4496630728244781,0.84033203125,E3_reversed,-0.5,0.4589467570185661,0.829345703125,1
src-E3_reversed__p-m0p5__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.5,0.0003,50,val_loss,0.46950364112854,0.8232421875,E0_strong_positive,0.9,0.5390453785657883,0.74462890625,0
src-E3_reversed__p-m0p5__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.5,0.0003,50,val_loss,0.46950364112854,0.8232421875,E1_weak_positive,0.5,0.5212495028972626,0.765380859375,0
src-E3_reversed__p-m0p5__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.5,0.0003,50,val_loss,0.46950364112854,0.8232421875,E2_neutral,0.0,0.5002571120858192,0.7891845703125,0
src-E3_reversed__p-m0p5__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.5,0.0003,50,val_loss,0.46950364112854,0.8232421875,E3_reversed,-0.5,0.4791226163506508,0.81298828125,1
src-E3_reversed__p-0__lr-3em04__seed-42,42,E3_reversed,-0.5,0.0,0.0003,50,val_loss,0.233190506696701,0.95068359375,E0_strong_positive,0.9,0.4399235770106315,0.81005859375,0
src-E3_reversed__p-0__lr-3em04__seed-42,42,E3_reversed,-0.5,0.0,0.0003,50,val_loss,0.233190506696701,0.95068359375,E1_weak_positive,0.5,0.3720296248793602,0.867919921875,0
src-E3_reversed__p-0__lr-3em04__seed-42,42,E3_reversed,-0.5,0.0,0.0003,50,val_loss,0.233190506696701,0.95068359375,E2_neutral,0.0,0.2994667813181877,0.919921875,0
src-E3_reversed__p-0__lr-3em04__seed-42,42,E3_reversed,-0.5,0.0,0.0003,50,val_loss,0.233190506696701,0.95068359375,E3_reversed,-0.5,0.2375528439879417,0.9552001953125,1
src-E3_reversed__p-0p05__lr-3em04__seed-42,42,E3_reversed,-0.5,0.05,0.0003,50,val_loss,0.2084202170372009,0.9609375,E0_strong_positive,0.9,0.435045450925827,0.81005859375,0
src-E3_reversed__p-0p05__lr-3em04__seed-42,42,E3_reversed,-0.5,0.05,0.0003,50,val_loss,0.2084202170372009,0.9609375,E1_weak_positive,0.5,0.3581982627511024,0.873779296875,0
src-E3_reversed__p-0p05__lr-3em04__seed-42,42,E3_reversed,-0.5,0.05,0.0003,50,val_loss,0.2084202170372009,0.9609375,E2_neutral,0.0,0.2781114354729652,0.9288330078125,0
src-E3_reversed__p-0p05__lr-3em04__seed-42,42,E3_reversed,-0.5,0.05,0.0003,50,val_loss,0.2084202170372009,0.9609375,E3_reversed,-0.5,0.2119399681687355,0.962646484375,1
src-E3_reversed__p-0p1__lr-3em04__seed-42,42,E3_reversed,-0.5,0.1,0.0003,50,val_loss,0.1847436875104904,0.96435546875,E0_strong_positive,0.9,0.4323517084121704,0.80810546875,0
src-E3_reversed__p-0p1__lr-3em04__seed-42,42,E3_reversed,-0.5,0.1,0.0003,50,val_loss,0.1847436875104904,0.96435546875,E1_weak_positive,0.5,0.345479778945446,0.87744140625,0
src-E3_reversed__p-0p1__lr-3em04__seed-42,42,E3_reversed,-0.5,0.1,0.0003,50,val_loss,0.1847436875104904,0.96435546875,E2_neutral,0.0,0.2574748024344444,0.9326171875,0
src-E3_reversed__p-0p1__lr-3em04__seed-42,42,E3_reversed,-0.5,0.1,0.0003,50,val_loss,0.1847436875104904,0.96435546875,E3_reversed,-0.5,0.1873815916478634,0.9683837890625,1
src-E3_reversed__p-0p15__lr-3em04__seed-42,42,E3_reversed,-0.5,0.15,0.0003,50,val_loss,0.1626047492027282,0.9677734375,E0_strong_positive,0.9,0.4324380233883858,0.805419921875,0
src-E3_reversed__p-0p15__lr-3em04__seed-42,42,E3_reversed,-0.5,0.15,0.0003,50,val_loss,0.1626047492027282,0.9677734375,E1_weak_positive,0.5,0.3343240618705749,0.8782958984375,0
src-E3_reversed__p-0p15__lr-3em04__seed-42,42,E3_reversed,-0.5,0.15,0.0003,50,val_loss,0.1626047492027282,0.9677734375,E2_neutral,0.0,0.2379777505993843,0.93701171875,0
src-E3_reversed__p-0p15__lr-3em04__seed-42,42,E3_reversed,-0.5,0.15,0.0003,50,val_loss,0.1626047492027282,0.9677734375,E3_reversed,-0.5,0.1643506735563278,0.9722900390625,1
src-E3_reversed__p-0p2__lr-3em04__seed-42,42,E3_reversed,-0.5,0.2,0.0003,50,val_loss,0.142425075173378,0.97216796875,E0_strong_positive,0.9,0.4360434487462044,0.799560546875,0
src-E3_reversed__p-0p2__lr-3em04__seed-42,42,E3_reversed,-0.5,0.2,0.0003,50,val_loss,0.142425075173378,0.97216796875,E1_weak_positive,0.5,0.3252855986356735,0.877685546875,0
src-E3_reversed__p-0p2__lr-3em04__seed-42,42,E3_reversed,-0.5,0.2,0.0003,50,val_loss,0.142425075173378,0.97216796875,E2_neutral,0.0,0.2200902327895164,0.939697265625,0
src-E3_reversed__p-0p2__lr-3em04__seed-42,42,E3_reversed,-0.5,0.2,0.0003,50,val_loss,0.142425075173378,0.97216796875,E3_reversed,-0.5,0.1432979144155979,0.9752197265625,1
src-E3_reversed__p-0p25__lr-3em04__seed-42,42,E3_reversed,-0.5,0.25,0.0003,50,val_loss,0.1245757788419723,0.97607421875,E0_strong_positive,0.9,0.4440935626626014,0.7926025390625,0
src-E3_reversed__p-0p25__lr-3em04__seed-42,42,E3_reversed,-0.5,0.25,0.0003,50,val_loss,0.1245757788419723,0.97607421875,E1_weak_positive,0.5,0.3190403431653976,0.873291015625,0
src-E3_reversed__p-0p25__lr-3em04__seed-42,42,E3_reversed,-0.5,0.25,0.0003,50,val_loss,0.1245757788419723,0.97607421875,E2_neutral,0.0,0.2043158188462257,0.94140625,0
src-E3_reversed__p-0p25__lr-3em04__seed-42,42,E3_reversed,-0.5,0.25,0.0003,50,val_loss,0.1245757788419723,0.97607421875,E3_reversed,-0.5,0.1246077362447977,0.9788818359375,1
src-E3_reversed__p-0p3__lr-3em04__seed-42,42,E3_reversed,-0.5,0.3,0.0003,50,val_loss,0.1093670576810836,0.97412109375,E0_strong_positive,0.9,0.457806259393692,0.7806396484375,0
src-E3_reversed__p-0p3__lr-3em04__seed-42,42,E3_reversed,-0.5,0.3,0.0003,50,val_loss,0.1093670576810836,0.97412109375,E1_weak_positive,0.5,0.3164344206452369,0.8681640625,0
src-E3_reversed__p-0p3__lr-3em04__seed-42,42,E3_reversed,-0.5,0.3,0.0003,50,val_loss,0.1093670576810836,0.97412109375,E2_neutral,0.0,0.1911914050579071,0.9415283203125,0
src-E3_reversed__p-0p3__lr-3em04__seed-42,42,E3_reversed,-0.5,0.3,0.0003,50,val_loss,0.1093670576810836,0.97412109375,E3_reversed,-0.5,0.1085724215954542,0.9798583984375,1
src-E3_reversed__p-0p35__lr-3em04__seed-42,42,E3_reversed,-0.5,0.35,0.0003,50,val_loss,0.0970571264624595,0.97265625,E0_strong_positive,0.9,0.4788875952363014,0.767578125,0
src-E3_reversed__p-0p35__lr-3em04__seed-42,42,E3_reversed,-0.5,0.35,0.0003,50,val_loss,0.0970571264624595,0.97265625,E1_weak_positive,0.5,0.3185811936855316,0.861083984375,0
src-E3_reversed__p-0p35__lr-3em04__seed-42,42,E3_reversed,-0.5,0.35,0.0003,50,val_loss,0.0970571264624595,0.97265625,E2_neutral,0.0,0.1813149601221084,0.939208984375,0
src-E3_reversed__p-0p35__lr-3em04__seed-42,42,E3_reversed,-0.5,0.35,0.0003,50,val_loss,0.0970571264624595,0.97265625,E3_reversed,-0.5,0.0953991916030645,0.980712890625,1
src-E3_reversed__p-0p4__lr-3em04__seed-42,42,E3_reversed,-0.5,0.4,0.0003,50,val_loss,0.0878738909959793,0.9736328125,E0_strong_positive,0.9,0.5097571834921837,0.7564697265625,0
src-E3_reversed__p-0p4__lr-3em04__seed-42,42,E3_reversed,-0.5,0.4,0.0003,50,val_loss,0.0878738909959793,0.9736328125,E1_weak_positive,0.5,0.3269823715090751,0.853271484375,0
src-E3_reversed__p-0p4__lr-3em04__seed-42,42,E3_reversed,-0.5,0.4,0.0003,50,val_loss,0.0878738909959793,0.9736328125,E2_neutral,0.0,0.1753997206687927,0.9368896484375,0
src-E3_reversed__p-0p4__lr-3em04__seed-42,42,E3_reversed,-0.5,0.4,0.0003,50,val_loss,0.0878738909959793,0.9736328125,E3_reversed,-0.5,0.0852531678974628,0.9791259765625,1
src-E3_reversed__p-0p45__lr-3em04__seed-42,42,E3_reversed,-0.5,0.45,0.0003,50,val_loss,0.082045242190361,0.97216796875,E0_strong_positive,0.9,0.5536082684993744,0.7451171875,0
src-E3_reversed__p-0p45__lr-3em04__seed-42,42,E3_reversed,-0.5,0.45,0.0003,50,val_loss,0.082045242190361,0.97216796875,E1_weak_positive,0.5,0.3435804396867752,0.8465576171875,0
src-E3_reversed__p-0p45__lr-3em04__seed-42,42,E3_reversed,-0.5,0.45,0.0003,50,val_loss,0.082045242190361,0.97216796875,E2_neutral,0.0,0.1743244081735611,0.9329833984375,0
src-E3_reversed__p-0p45__lr-3em04__seed-42,42,E3_reversed,-0.5,0.45,0.0003,50,val_loss,0.082045242190361,0.97216796875,E3_reversed,-0.5,0.0783150233328342,0.9774169921875,1
src-E3_reversed__p-0p5__lr-3em04__seed-42,42,E3_reversed,-0.5,0.5,0.0003,50,val_loss,0.0798200070858001,0.97119140625,E0_strong_positive,0.9,0.6141622215509415,0.7314453125,0
src-E3_reversed__p-0p5__lr-3em04__seed-42,42,E3_reversed,-0.5,0.5,0.0003,50,val_loss,0.0798200070858001,0.97119140625,E1_weak_positive,0.5,0.3706607744097709,0.838623046875,0
src-E3_reversed__p-0p5__lr-3em04__seed-42,42,E3_reversed,-0.5,0.5,0.0003,50,val_loss,0.0798200070858001,0.97119140625,E2_neutral,0.0,0.1791305802762508,0.9273681640625,0
src-E3_reversed__p-0p5__lr-3em04__seed-42,42,E3_reversed,-0.5,0.5,0.0003,50,val_loss,0.0798200070858001,0.97119140625,E3_reversed,-0.5,0.0748087801039218,0.9765625,1
src-E3_reversed__p-m0p05__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.05,0.001,50,val_loss,0.1381837576627731,0.97314453125,E0_strong_positive,0.9,0.3605760633945465,0.8475341796875,0
src-E3_reversed__p-m0p05__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.05,0.001,50,val_loss,0.1381837576627731,0.97314453125,E1_weak_positive,0.5,0.2800340950489044,0.9053955078125,0
src-E3_reversed__p-m0p05__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.05,0.001,50,val_loss,0.1381837576627731,0.97314453125,E2_neutral,0.0,0.2008100859820842,0.948486328125,0
src-E3_reversed__p-m0p05__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.05,0.001,50,val_loss,0.1381837576627731,0.97314453125,E3_reversed,-0.5,0.1396843940019607,0.9761962890625,1
src-E3_reversed__p-m0p1__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.1,0.001,50,val_loss,0.1558347046375274,0.970703125,E0_strong_positive,0.9,0.3632450997829437,0.8489990234375,0
src-E3_reversed__p-m0p1__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.1,0.001,50,val_loss,0.1558347046375274,0.970703125,E1_weak_positive,0.5,0.2904926165938377,0.9039306640625,0
src-E3_reversed__p-m0p1__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.1,0.001,50,val_loss,0.1558347046375274,0.970703125,E2_neutral,0.0,0.2168811745941639,0.945556640625,0
src-E3_reversed__p-m0p1__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.1,0.001,50,val_loss,0.1558347046375274,0.970703125,E3_reversed,-0.5,0.158005453646183,0.97119140625,1
src-E3_reversed__p-m0p15__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.15,0.001,50,val_loss,0.174691766500473,0.96533203125,E0_strong_positive,0.9,0.3675903901457786,0.8505859375,0
src-E3_reversed__p-m0p15__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.15,0.001,50,val_loss,0.174691766500473,0.96533203125,E1_weak_positive,0.5,0.3019642829895019,0.9010009765625,0
src-E3_reversed__p-m0p15__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.15,0.001,50,val_loss,0.174691766500473,0.96533203125,E2_neutral,0.0,0.233814213424921,0.9395751953125,0
src-E3_reversed__p-m0p15__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.15,0.001,50,val_loss,0.174691766500473,0.96533203125,E3_reversed,-0.5,0.1775187887251377,0.9658203125,1
src-E3_reversed__p-m0p2__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.2,0.001,50,val_loss,0.1944925487041473,0.958984375,E0_strong_positive,0.9,0.3733148276805877,0.8502197265625,0
src-E3_reversed__p-m0p2__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.2,0.001,50,val_loss,0.1944925487041473,0.958984375,E1_weak_positive,0.5,0.3142092898488045,0.896484375,0
src-E3_reversed__p-m0p2__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.2,0.001,50,val_loss,0.1944925487041473,0.958984375,E2_neutral,0.0,0.2513695172965526,0.9332275390625,0
src-E3_reversed__p-m0p2__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.2,0.001,50,val_loss,0.1944925487041473,0.958984375,E3_reversed,-0.5,0.1979493424296379,0.96044921875,1
src-E3_reversed__p-m0p25__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.25,0.001,50,val_loss,0.2149830013513565,0.94921875,E0_strong_positive,0.9,0.380185142159462,0.85009765625,0
src-E3_reversed__p-m0p25__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.25,0.001,50,val_loss,0.2149830013513565,0.94921875,E1_weak_positive,0.5,0.3270420357584953,0.8919677734375,0
src-E3_reversed__p-m0p25__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.25,0.001,50,val_loss,0.2149830013513565,0.94921875,E2_neutral,0.0,0.2693444564938545,0.9273681640625,0
src-E3_reversed__p-m0p25__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.25,0.001,50,val_loss,0.2149830013513565,0.94921875,E3_reversed,-0.5,0.2190346680581569,0.9537353515625,1
src-E3_reversed__p-m0p3__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.3,0.001,50,val_loss,0.2359292209148407,0.94384765625,E0_strong_positive,0.9,0.3880176469683647,0.8492431640625,0
src-E3_reversed__p-m0p3__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.3,0.001,50,val_loss,0.2359292209148407,0.94384765625,E1_weak_positive,0.5,0.3403204455971718,0.8865966796875,0
src-E3_reversed__p-m0p3__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.3,0.001,50,val_loss,0.2359292209148407,0.94384765625,E2_neutral,0.0,0.2875724360346794,0.9215087890625,0
src-E3_reversed__p-m0p3__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.3,0.001,50,val_loss,0.2359292209148407,0.94384765625,E3_reversed,-0.5,0.2405369654297828,0.9476318359375,1
src-E3_reversed__p-m0p35__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.35,0.001,50,val_loss,0.2571228146553039,0.939453125,E0_strong_positive,0.9,0.3966636210680008,0.8468017578125,0
src-E3_reversed__p-m0p35__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.35,0.001,50,val_loss,0.2571228146553039,0.939453125,E1_weak_positive,0.5,0.353933721780777,0.879638671875,0
src-E3_reversed__p-m0p35__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.35,0.001,50,val_loss,0.2571228146553039,0.939453125,E2_neutral,0.0,0.3059176728129387,0.9141845703125,0
src-E3_reversed__p-m0p35__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.35,0.001,50,val_loss,0.2571228146553039,0.939453125,E3_reversed,-0.5,0.2622480690479278,0.941162109375,1
src-E3_reversed__p-m0p4__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.4,0.001,50,val_loss,0.278382658958435,0.9306640625,E0_strong_positive,0.9,0.4059993028640747,0.84423828125,0
src-E3_reversed__p-m0p4__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.4,0.001,50,val_loss,0.278382658958435,0.9306640625,E1_weak_positive,0.5,0.3677929937839508,0.8751220703125,0
src-E3_reversed__p-m0p4__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.4,0.001,50,val_loss,0.278382658958435,0.9306640625,E2_neutral,0.0,0.3242694959044456,0.90478515625,0
src-E3_reversed__p-m0p4__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.4,0.001,50,val_loss,0.278382658958435,0.9306640625,E3_reversed,-0.5,0.2839897349476814,0.93115234375,1
src-E3_reversed__p-m0p45__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.45,0.001,50,val_loss,0.2995535731315613,0.92724609375,E0_strong_positive,0.9,0.4159179106354713,0.8385009765625,0
src-E3_reversed__p-m0p45__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.45,0.001,50,val_loss,0.2995535731315613,0.92724609375,E1_weak_positive,0.5,0.3818238377571106,0.8668212890625,0
src-E3_reversed__p-m0p45__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.45,0.001,50,val_loss,0.2995535731315613,0.92724609375,E2_neutral,0.0,0.3425365015864372,0.8946533203125,0
src-E3_reversed__p-m0p45__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.45,0.001,50,val_loss,0.2995535731315613,0.92724609375,E3_reversed,-0.5,0.3056111931800842,0.9217529296875,1
src-E3_reversed__p-m0p5__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.5,0.001,50,val_loss,0.32050421833992,0.916015625,E0_strong_positive,0.9,0.4263239577412605,0.8345947265625,0
src-E3_reversed__p-m0p5__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.5,0.001,50,val_loss,0.32050421833992,0.916015625,E1_weak_positive,0.5,0.3959608599543571,0.8599853515625,0
src-E3_reversed__p-m0p5__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.5,0.001,50,val_loss,0.32050421833992,0.916015625,E2_neutral,0.0,0.3606417253613472,0.885009765625,0
src-E3_reversed__p-m0p5__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.5,0.001,50,val_loss,0.32050421833992,0.916015625,E3_reversed,-0.5,0.3269858732819557,0.9117431640625,1
src-E3_reversed__p-0__lr-0p001__seed-42,42,E3_reversed,-0.5,0.0,0.001,50,val_loss,0.1219939440488815,0.9765625,E0_strong_positive,0.9,0.3599706515669822,0.845458984375,0
src-E3_reversed__p-0__lr-0p001__seed-42,42,E3_reversed,-0.5,0.0,0.001,50,val_loss,0.1219939440488815,0.9765625,E1_weak_positive,0.5,0.2708985060453415,0.904296875,0
src-E3_reversed__p-0__lr-0p001__seed-42,42,E3_reversed,-0.5,0.0,0.001,50,val_loss,0.1219939440488815,0.9765625,E2_neutral,0.0,0.1858768053352832,0.9517822265625,0
src-E3_reversed__p-0__lr-0p001__seed-42,42,E3_reversed,-0.5,0.0,0.001,50,val_loss,0.1219939440488815,0.9765625,E3_reversed,-0.5,0.1228245086967945,0.978759765625,1
src-E3_reversed__p-0p05__lr-0p001__seed-42,42,E3_reversed,-0.5,0.05,0.001,50,val_loss,0.1074957773089408,0.97705078125,E0_strong_positive,0.9,0.3619428426027298,0.8394775390625,0
src-E3_reversed__p-0p05__lr-0p001__seed-42,42,E3_reversed,-0.5,0.05,0.001,50,val_loss,0.1074957773089408,0.97705078125,E1_weak_positive,0.5,0.2634831368923187,0.9029541015625,0
src-E3_reversed__p-0p05__lr-0p001__seed-42,42,E3_reversed,-0.5,0.05,0.001,50,val_loss,0.1074957773089408,0.97705078125,E2_neutral,0.0,0.1723890751600265,0.9537353515625,0
src-E3_reversed__p-0p05__lr-0p001__seed-42,42,E3_reversed,-0.5,0.05,0.001,50,val_loss,0.1074957773089408,0.97705078125,E3_reversed,-0.5,0.1076656710356473,0.982177734375,1
src-E3_reversed__p-0p1__lr-0p001__seed-42,42,E3_reversed,-0.5,0.1,0.001,50,val_loss,0.0948814377188682,0.97900390625,E0_strong_positive,0.9,0.3671992197632789,0.8341064453125,0
src-E3_reversed__p-0p1__lr-0p001__seed-42,42,E3_reversed,-0.5,0.1,0.001,50,val_loss,0.0948814377188682,0.97900390625,E1_weak_positive,0.5,0.2583009302616119,0.9014892578125,0
src-E3_reversed__p-0p1__lr-0p001__seed-42,42,E3_reversed,-0.5,0.1,0.001,50,val_loss,0.0948814377188682,0.97900390625,E2_neutral,0.0,0.1606821864843368,0.9552001953125,0
src-E3_reversed__p-0p1__lr-0p001__seed-42,42,E3_reversed,-0.5,0.1,0.001,50,val_loss,0.0948814377188682,0.97900390625,E3_reversed,-0.5,0.0943969115614891,0.9835205078125,1
src-E3_reversed__p-0p15__lr-0p001__seed-42,42,E3_reversed,-0.5,0.15,0.001,50,val_loss,0.0842972993850708,0.97900390625,E0_strong_positive,0.9,0.3767403960227966,0.8248291015625,0
src-E3_reversed__p-0p15__lr-0p001__seed-42,42,E3_reversed,-0.5,0.15,0.001,50,val_loss,0.0842972993850708,0.97900390625,E1_weak_positive,0.5,0.256019115447998,0.8970947265625,0
src-E3_reversed__p-0p15__lr-0p001__seed-42,42,E3_reversed,-0.5,0.15,0.001,50,val_loss,0.0842972993850708,0.97900390625,E2_neutral,0.0,0.1511167250573635,0.955810546875,0
src-E3_reversed__p-0p15__lr-0p001__seed-42,42,E3_reversed,-0.5,0.15,0.001,50,val_loss,0.0842972993850708,0.97900390625,E3_reversed,-0.5,0.0831429734826088,0.9842529296875,1
src-E3_reversed__p-0p2__lr-0p001__seed-42,42,E3_reversed,-0.5,0.2,0.001,50,val_loss,0.0758441537618637,0.97900390625,E0_strong_positive,0.9,0.3919808715581894,0.8177490234375,0
src-E3_reversed__p-0p2__lr-0p001__seed-42,42,E3_reversed,-0.5,0.2,0.001,50,val_loss,0.0758441537618637,0.97900390625,E1_weak_positive,0.5,0.2575018405914306,0.89306640625,0
src-E3_reversed__p-0p2__lr-0p001__seed-42,42,E3_reversed,-0.5,0.2,0.001,50,val_loss,0.0758441537618637,0.97900390625,E2_neutral,0.0,0.1440811119973659,0.95361328125,0
src-E3_reversed__p-0p2__lr-0p001__seed-42,42,E3_reversed,-0.5,0.2,0.001,50,val_loss,0.0758441537618637,0.97900390625,E3_reversed,-0.5,0.0739680528640747,0.9842529296875,1
src-E3_reversed__p-0p25__lr-0p001__seed-42,42,E3_reversed,-0.5,0.25,0.001,50,val_loss,0.0695921331644058,0.9775390625,E0_strong_positive,0.9,0.4148164615035057,0.8087158203125,0
src-E3_reversed__p-0p25__lr-0p001__seed-42,42,E3_reversed,-0.5,0.25,0.001,50,val_loss,0.0695921331644058,0.9775390625,E1_weak_positive,0.5,0.2638377100229263,0.8878173828125,0
src-E3_reversed__p-0p25__lr-0p001__seed-42,42,E3_reversed,-0.5,0.25,0.001,50,val_loss,0.0695921331644058,0.9775390625,E2_neutral,0.0,0.140007272362709,0.9517822265625,0
src-E3_reversed__p-0p25__lr-0p001__seed-42,42,E3_reversed,-0.5,0.25,0.001,50,val_loss,0.0695921331644058,0.9775390625,E3_reversed,-0.5,0.0669064987450838,0.9837646484375,1
src-E3_reversed__p-0p3__lr-0p001__seed-42,42,E3_reversed,-0.5,0.3,0.001,50,val_loss,0.0656142681837081,0.9775390625,E0_strong_positive,0.9,0.4475754797458648,0.7987060546875,0
src-E3_reversed__p-0p3__lr-0p001__seed-42,42,E3_reversed,-0.5,0.3,0.001,50,val_loss,0.0656142681837081,0.9775390625,E1_weak_positive,0.5,0.2763317376375198,0.8802490234375,0
src-E3_reversed__p-0p3__lr-0p001__seed-42,42,E3_reversed,-0.5,0.3,0.001,50,val_loss,0.0656142681837081,0.9775390625,E2_neutral,0.0,0.1393964439630508,0.947998046875,0
src-E3_reversed__p-0p3__lr-0p001__seed-42,42,E3_reversed,-0.5,0.3,0.001,50,val_loss,0.0656142681837081,0.9775390625,E3_reversed,-0.5,0.0620069531723856,0.982421875,1
src-E3_reversed__p-0p35__lr-0p001__seed-42,42,E3_reversed,-0.5,0.35,0.001,50,val_loss,0.0640167891979217,0.97705078125,E0_strong_positive,0.9,0.4928662627935409,0.7852783203125,0
src-E3_reversed__p-0p35__lr-0p001__seed-42,42,E3_reversed,-0.5,0.35,0.001,50,val_loss,0.0640167891979217,0.97705078125,E1_weak_positive,0.5,0.2964500114321708,0.87255859375,0
src-E3_reversed__p-0p35__lr-0p001__seed-42,42,E3_reversed,-0.5,0.35,0.001,50,val_loss,0.0640167891979217,0.97705078125,E2_neutral,0.0,0.1428297385573387,0.94482421875,0
src-E3_reversed__p-0p35__lr-0p001__seed-42,42,E3_reversed,-0.5,0.35,0.001,50,val_loss,0.0640167891979217,0.97705078125,E3_reversed,-0.5,0.0593558838590979,0.981201171875,1
src-E3_reversed__p-0p4__lr-0p001__seed-42,42,E3_reversed,-0.5,0.4,0.001,50,val_loss,0.0649329051375389,0.9755859375,E0_strong_positive,0.9,0.5533851385116577,0.772705078125,0
src-E3_reversed__p-0p4__lr-0p001__seed-42,42,E3_reversed,-0.5,0.4,0.001,50,val_loss,0.0649329051375389,0.9755859375,E1_weak_positive,0.5,0.3257388547062874,0.86328125,0
src-E3_reversed__p-0p4__lr-0p001__seed-42,42,E3_reversed,-0.5,0.4,0.001,50,val_loss,0.0649329051375389,0.9755859375,E2_neutral,0.0,0.150954995304346,0.939208984375,0
src-E3_reversed__p-0p4__lr-0p001__seed-42,42,E3_reversed,-0.5,0.4,0.001,50,val_loss,0.0649329051375389,0.9755859375,E3_reversed,-0.5,0.0590709457173943,0.9796142578125,1
src-E3_reversed__p-0p45__lr-0p001__seed-42,42,E3_reversed,-0.5,0.45,0.001,50,val_loss,0.0684799402952194,0.9736328125,E0_strong_positive,0.9,0.6316609382629395,0.75927734375,0
src-E3_reversed__p-0p45__lr-0p001__seed-42,42,E3_reversed,-0.5,0.45,0.001,50,val_loss,0.0684799402952194,0.9736328125,E1_weak_positive,0.5,0.3657150045037269,0.854248046875,0
src-E3_reversed__p-0p45__lr-0p001__seed-42,42,E3_reversed,-0.5,0.45,0.001,50,val_loss,0.0684799402952194,0.9736328125,E2_neutral,0.0,0.1644500866532325,0.9337158203125,0
src-E3_reversed__p-0p45__lr-0p001__seed-42,42,E3_reversed,-0.5,0.45,0.001,50,val_loss,0.0684799402952194,0.9736328125,E3_reversed,-0.5,0.0612837187945842,0.9781494140625,1
src-E3_reversed__p-0p5__lr-0p001__seed-42,42,E3_reversed,-0.5,0.5,0.001,41,val_loss,0.0742467120289802,0.970703125,E0_strong_positive,0.9,0.7003424912691116,0.7418212890625,0
src-E3_reversed__p-0p5__lr-0p001__seed-42,42,E3_reversed,-0.5,0.5,0.001,41,val_loss,0.0742467120289802,0.970703125,E1_weak_positive,0.5,0.4042373150587082,0.84326171875,0
src-E3_reversed__p-0p5__lr-0p001__seed-42,42,E3_reversed,-0.5,0.5,0.001,41,val_loss,0.0742467120289802,0.970703125,E2_neutral,0.0,0.1806507594883442,0.9283447265625,0
src-E3_reversed__p-0p5__lr-0p001__seed-42,42,E3_reversed,-0.5,0.5,0.001,41,val_loss,0.0742467120289802,0.970703125,E3_reversed,-0.5,0.0665808282792568,0.9757080078125,1
src-E3_reversed__p-m0p05__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.05,0.003,50,val_loss,0.0821104645729065,0.982421875,E0_strong_positive,0.9,0.3139086961746216,0.8616943359375,0
src-E3_reversed__p-m0p05__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.05,0.003,50,val_loss,0.0821104645729065,0.982421875,E1_weak_positive,0.5,0.22128227353096,0.9173583984375,0
src-E3_reversed__p-m0p05__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.05,0.003,50,val_loss,0.0821104645729065,0.982421875,E2_neutral,0.0,0.1383614987134933,0.962158203125,0
src-E3_reversed__p-m0p05__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.05,0.003,50,val_loss,0.0821104645729065,0.982421875,E3_reversed,-0.5,0.0815023314207792,0.9854736328125,1
src-E3_reversed__p-m0p1__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.1,0.003,50,val_loss,0.0923729538917541,0.98095703125,E0_strong_positive,0.9,0.3113760203123092,0.865966796875,0
src-E3_reversed__p-m0p1__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.1,0.003,50,val_loss,0.0923729538917541,0.98095703125,E1_weak_positive,0.5,0.2264514528214931,0.9183349609375,0
src-E3_reversed__p-m0p1__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.1,0.003,50,val_loss,0.0923729538917541,0.98095703125,E2_neutral,0.0,0.1481880322098732,0.9613037109375,0
src-E3_reversed__p-m0p1__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.1,0.003,50,val_loss,0.0923729538917541,0.98095703125,E3_reversed,-0.5,0.0922988969832658,0.9853515625,1
src-E3_reversed__p-m0p15__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.15,0.003,50,val_loss,0.1040775030851364,0.97900390625,E0_strong_positive,0.9,0.3110797181725502,0.8707275390625,0
src-E3_reversed__p-m0p15__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.15,0.003,50,val_loss,0.1040775030851364,0.97900390625,E1_weak_positive,0.5,0.2332073263823986,0.9185791015625,0
src-E3_reversed__p-m0p15__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.15,0.003,50,val_loss,0.1040775030851364,0.97900390625,E2_neutral,0.0,0.1593490950763225,0.9591064453125,0
src-E3_reversed__p-m0p15__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.15,0.003,50,val_loss,0.1040775030851364,0.97900390625,E3_reversed,-0.5,0.1045336127281189,0.9832763671875,1
src-E3_reversed__p-m0p2__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.2,0.003,50,val_loss,0.117094799876213,0.97705078125,E0_strong_positive,0.9,0.31253831833601,0.872314453125,0
src-E3_reversed__p-m0p2__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.2,0.003,50,val_loss,0.117094799876213,0.97705078125,E1_weak_positive,0.5,0.2411914058029651,0.9176025390625,0
src-E3_reversed__p-m0p2__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.2,0.003,50,val_loss,0.117094799876213,0.97705078125,E2_neutral,0.0,0.1716092601418495,0.9560546875,0
src-E3_reversed__p-m0p2__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.2,0.003,50,val_loss,0.117094799876213,0.97705078125,E3_reversed,-0.5,0.1180786602199077,0.980224609375,1
src-E3_reversed__p-m0p25__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.25,0.003,50,val_loss,0.1312727928161621,0.97314453125,E0_strong_positive,0.9,0.3154200315475464,0.873779296875,0
src-E3_reversed__p-m0p25__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.25,0.003,50,val_loss,0.1312727928161621,0.97314453125,E1_weak_positive,0.5,0.2501371391117573,0.9169921875,0
src-E3_reversed__p-m0p25__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.25,0.003,50,val_loss,0.1312727928161621,0.97314453125,E2_neutral,0.0,0.1847601793706417,0.953857421875,0
src-E3_reversed__p-m0p25__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.25,0.003,50,val_loss,0.1312727928161621,0.97314453125,E3_reversed,-0.5,0.1327776834368705,0.9771728515625,1
src-E3_reversed__p-m0p3__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.3,0.003,50,val_loss,0.1464454531669616,0.97021484375,E0_strong_positive,0.9,0.3194885402917862,0.8740234375,0
src-E3_reversed__p-m0p3__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.3,0.003,50,val_loss,0.1464454531669616,0.97021484375,E1_weak_positive,0.5,0.2598452493548393,0.913330078125,0
src-E3_reversed__p-m0p3__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.3,0.003,50,val_loss,0.1464454531669616,0.97021484375,E2_neutral,0.0,0.1986206695437431,0.94873046875,0
src-E3_reversed__p-m0p3__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.3,0.003,50,val_loss,0.1464454531669616,0.97021484375,E3_reversed,-0.5,0.1484588831663131,0.97216796875,1
src-E3_reversed__p-m0p35__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.35,0.003,50,val_loss,0.162442922592163,0.9658203125,E0_strong_positive,0.9,0.3245697990059852,0.8739013671875,0
src-E3_reversed__p-m0p35__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.35,0.003,50,val_loss,0.162442922592163,0.9658203125,E1_weak_positive,0.5,0.2701663076877594,0.910400390625,0
src-E3_reversed__p-m0p35__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.35,0.003,50,val_loss,0.162442922592163,0.9658203125,E2_neutral,0.0,0.2130360566079616,0.9437255859375,0
src-E3_reversed__p-m0p35__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.35,0.003,50,val_loss,0.162442922592163,0.9658203125,E3_reversed,-0.5,0.1649473197758197,0.9664306640625,1
src-E3_reversed__p-m0p4__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.4,0.003,50,val_loss,0.179099828004837,0.96044921875,E0_strong_positive,0.9,0.3305300623178482,0.8739013671875,0
src-E3_reversed__p-m0p4__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.4,0.003,50,val_loss,0.179099828004837,0.96044921875,E1_weak_positive,0.5,0.2809871360659599,0.908935546875,0
src-E3_reversed__p-m0p4__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.4,0.003,50,val_loss,0.179099828004837,0.96044921875,E2_neutral,0.0,0.2278760746121406,0.9388427734375,0
src-E3_reversed__p-m0p4__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.4,0.003,50,val_loss,0.179099828004837,0.96044921875,E3_reversed,-0.5,0.1820744909346103,0.9617919921875,1
src-E3_reversed__p-m0p45__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.45,0.003,50,val_loss,0.1962614953517913,0.95361328125,E0_strong_positive,0.9,0.3372635543346405,0.872802734375,0
src-E3_reversed__p-m0p45__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.45,0.003,50,val_loss,0.1962614953517913,0.95361328125,E1_weak_positive,0.5,0.2922211289405823,0.9049072265625,0
src-E3_reversed__p-m0p45__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.45,0.003,50,val_loss,0.1962614953517913,0.95361328125,E2_neutral,0.0,0.2430322356522083,0.9337158203125,0
src-E3_reversed__p-m0p45__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.45,0.003,50,val_loss,0.1962614953517913,0.95361328125,E3_reversed,-0.5,0.1996843554079532,0.9564208984375,1
src-E3_reversed__p-m0p5__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.5,0.003,50,val_loss,0.2137888222932815,0.94873046875,E0_strong_positive,0.9,0.3446847423911094,0.8719482421875,0
src-E3_reversed__p-m0p5__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.5,0.003,50,val_loss,0.2137888222932815,0.94873046875,E1_weak_positive,0.5,0.3038020506501198,0.9014892578125,0
src-E3_reversed__p-m0p5__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.5,0.003,50,val_loss,0.2137888222932815,0.94873046875,E2_neutral,0.0,0.258415900170803,0.9290771484375,0
src-E3_reversed__p-m0p5__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.5,0.003,50,val_loss,0.2137888222932815,0.94873046875,E3_reversed,-0.5,0.2176379412412643,0.9517822265625,1
src-E3_reversed__p-0__lr-0p003__seed-42,42,E3_reversed,-0.5,0.0,0.003,50,val_loss,0.0733886510133743,0.98193359375,E0_strong_positive,0.9,0.3193844258785248,0.8564453125,0
src-E3_reversed__p-0__lr-0p003__seed-42,42,E3_reversed,-0.5,0.0,0.003,50,val_loss,0.0733886510133743,0.98193359375,E1_weak_positive,0.5,0.2181782349944114,0.9158935546875,0
src-E3_reversed__p-0__lr-0p003__seed-42,42,E3_reversed,-0.5,0.0,0.003,50,val_loss,0.0733886510133743,0.98193359375,E2_neutral,0.0,0.1301285028457641,0.962158203125,0
src-E3_reversed__p-0__lr-0p003__seed-42,42,E3_reversed,-0.5,0.0,0.003,50,val_loss,0.0733886510133743,0.98193359375,E3_reversed,-0.5,0.0722309052944183,0.9866943359375,1
src-E3_reversed__p-0p05__lr-0p003__seed-42,42,E3_reversed,-0.5,0.05,0.003,50,val_loss,0.066269002854824,0.982421875,E0_strong_positive,0.9,0.3288104608654976,0.8502197265625,0
src-E3_reversed__p-0p05__lr-0p003__seed-42,42,E3_reversed,-0.5,0.05,0.003,50,val_loss,0.066269002854824,0.982421875,E1_weak_positive,0.5,0.2177573181688785,0.91259765625,0
src-E3_reversed__p-0p05__lr-0p003__seed-42,42,E3_reversed,-0.5,0.05,0.003,50,val_loss,0.066269002854824,0.982421875,E2_neutral,0.0,0.1237635109573602,0.961669921875,0
src-E3_reversed__p-0p05__lr-0p003__seed-42,42,E3_reversed,-0.5,0.05,0.003,50,val_loss,0.066269002854824,0.982421875,E3_reversed,-0.5,0.0645247194916009,0.9866943359375,1
src-E3_reversed__p-0p1__lr-0p003__seed-42,42,E3_reversed,-0.5,0.1,0.003,50,val_loss,0.0607803799211978,0.982421875,E0_strong_positive,0.9,0.3435249030590057,0.8447265625,0
src-E3_reversed__p-0p1__lr-0p003__seed-42,42,E3_reversed,-0.5,0.1,0.003,50,val_loss,0.0607803799211978,0.982421875,E1_weak_positive,0.5,0.2207789905369281,0.9097900390625,0
src-E3_reversed__p-0p1__lr-0p003__seed-42,42,E3_reversed,-0.5,0.1,0.003,50,val_loss,0.0607803799211978,0.982421875,E2_neutral,0.0,0.1195538826286792,0.9608154296875,0
src-E3_reversed__p-0p1__lr-0p003__seed-42,42,E3_reversed,-0.5,0.1,0.003,50,val_loss,0.0607803799211978,0.982421875,E3_reversed,-0.5,0.0583905940875411,0.986572265625,1
src-E3_reversed__p-0p15__lr-0p003__seed-42,42,E3_reversed,-0.5,0.15,0.003,50,val_loss,0.0569415614008903,0.982421875,E0_strong_positive,0.9,0.3651479929685592,0.8369140625,0
src-E3_reversed__p-0p15__lr-0p003__seed-42,42,E3_reversed,-0.5,0.15,0.003,50,val_loss,0.0569415614008903,0.982421875,E1_weak_positive,0.5,0.2281263880431652,0.905517578125,0
src-E3_reversed__p-0p15__lr-0p003__seed-42,42,E3_reversed,-0.5,0.15,0.003,50,val_loss,0.0569415614008903,0.982421875,E2_neutral,0.0,0.1178104802966117,0.9591064453125,0
src-E3_reversed__p-0p15__lr-0p003__seed-42,42,E3_reversed,-0.5,0.15,0.003,50,val_loss,0.0569415614008903,0.982421875,E3_reversed,-0.5,0.0538337128236889,0.985595703125,1
src-E3_reversed__p-0p2__lr-0p003__seed-42,42,E3_reversed,-0.5,0.2,0.003,50,val_loss,0.0547919198870658,0.97998046875,E0_strong_positive,0.9,0.3955051377415657,0.828369140625,0
src-E3_reversed__p-0p2__lr-0p003__seed-42,42,E3_reversed,-0.5,0.2,0.003,50,val_loss,0.0547919198870658,0.97998046875,E1_weak_positive,0.5,0.2407866343855857,0.8990478515625,0
src-E3_reversed__p-0p2__lr-0p003__seed-42,42,E3_reversed,-0.5,0.2,0.003,50,val_loss,0.0547919198870658,0.97998046875,E2_neutral,0.0,0.1188850253820419,0.95751953125,0
src-E3_reversed__p-0p2__lr-0p003__seed-42,42,E3_reversed,-0.5,0.2,0.003,50,val_loss,0.0547919198870658,0.97998046875,E3_reversed,-0.5,0.0508842067793011,0.9849853515625,1
src-E3_reversed__p-0p25__lr-0p003__seed-42,42,E3_reversed,-0.5,0.25,0.003,50,val_loss,0.0544063001871109,0.978515625,E0_strong_positive,0.9,0.4365520775318146,0.8172607421875,0
src-E3_reversed__p-0p25__lr-0p003__seed-42,42,E3_reversed,-0.5,0.25,0.003,50,val_loss,0.0544063001871109,0.978515625,E1_weak_positive,0.5,0.2598252967000007,0.8917236328125,0
src-E3_reversed__p-0p25__lr-0p003__seed-42,42,E3_reversed,-0.5,0.25,0.003,50,val_loss,0.0544063001871109,0.978515625,E2_neutral,0.0,0.1231735814362764,0.952392578125,0
src-E3_reversed__p-0p25__lr-0p003__seed-42,42,E3_reversed,-0.5,0.25,0.003,50,val_loss,0.0544063001871109,0.978515625,E3_reversed,-0.5,0.0495989033952355,0.9827880859375,1
src-E3_reversed__p-0p3__lr-0p003__seed-42,42,E3_reversed,-0.5,0.3,0.003,50,val_loss,0.0558791607618331,0.978515625,E0_strong_positive,0.9,0.4902668595314026,0.8040771484375,0
src-E3_reversed__p-0p3__lr-0p003__seed-42,42,E3_reversed,-0.5,0.3,0.003,50,val_loss,0.0558791607618331,0.978515625,E1_weak_positive,0.5,0.2863357365131378,0.8834228515625,0
src-E3_reversed__p-0p3__lr-0p003__seed-42,42,E3_reversed,-0.5,0.3,0.003,50,val_loss,0.0558791607618331,0.978515625,E2_neutral,0.0,0.1311026737093925,0.9483642578125,0
src-E3_reversed__p-0p3__lr-0p003__seed-42,42,E3_reversed,-0.5,0.3,0.003,50,val_loss,0.0558791607618331,0.978515625,E3_reversed,-0.5,0.0500471675768494,0.9814453125,1
src-E3_reversed__p-0p35__lr-0p003__seed-42,42,E3_reversed,-0.5,0.35,0.003,46,val_loss,0.0592556595802307,0.97802734375,E0_strong_positive,0.9,0.551037460565567,0.7926025390625,0
src-E3_reversed__p-0p35__lr-0p003__seed-42,42,E3_reversed,-0.5,0.35,0.003,46,val_loss,0.0592556595802307,0.97802734375,E1_weak_positive,0.5,0.3180783316493034,0.873046875,0
src-E3_reversed__p-0p35__lr-0p003__seed-42,42,E3_reversed,-0.5,0.35,0.003,46,val_loss,0.0592556595802307,0.97802734375,E2_neutral,0.0,0.1424702070653438,0.94287109375,0
src-E3_reversed__p-0p35__lr-0p003__seed-42,42,E3_reversed,-0.5,0.35,0.003,46,val_loss,0.0592556595802307,0.97802734375,E3_reversed,-0.5,0.0525626800954341,0.980224609375,1
src-E3_reversed__p-0p4__lr-0p003__seed-42,42,E3_reversed,-0.5,0.4,0.003,34,val_loss,0.0636656507849693,0.97607421875,E0_strong_positive,0.9,0.6004573851823807,0.7789306640625,0
src-E3_reversed__p-0p4__lr-0p003__seed-42,42,E3_reversed,-0.5,0.4,0.003,34,val_loss,0.0636656507849693,0.97607421875,E1_weak_positive,0.5,0.3460441008210182,0.864501953125,0
src-E3_reversed__p-0p4__lr-0p003__seed-42,42,E3_reversed,-0.5,0.4,0.003,34,val_loss,0.0636656507849693,0.97607421875,E2_neutral,0.0,0.154370728880167,0.9381103515625,0
src-E3_reversed__p-0p4__lr-0p003__seed-42,42,E3_reversed,-0.5,0.4,0.003,34,val_loss,0.0636656507849693,0.97607421875,E3_reversed,-0.5,0.0566315660253167,0.978515625,1
src-E3_reversed__p-0p45__lr-0p003__seed-42,42,E3_reversed,-0.5,0.45,0.003,25,val_loss,0.0683251544833183,0.97265625,E0_strong_positive,0.9,0.6533064246177673,0.7608642578125,0
src-E3_reversed__p-0p45__lr-0p003__seed-42,42,E3_reversed,-0.5,0.45,0.003,25,val_loss,0.0683251544833183,0.97265625,E1_weak_positive,0.5,0.3760354369878769,0.85400390625,0
src-E3_reversed__p-0p45__lr-0p003__seed-42,42,E3_reversed,-0.5,0.45,0.003,25,val_loss,0.0683251544833183,0.97265625,E2_neutral,0.0,0.1672666817903518,0.9337158203125,0
src-E3_reversed__p-0p45__lr-0p003__seed-42,42,E3_reversed,-0.5,0.45,0.003,25,val_loss,0.0683251544833183,0.97265625,E3_reversed,-0.5,0.0611276654526591,0.977294921875,1
src-E3_reversed__p-0p5__lr-0p003__seed-42,42,E3_reversed,-0.5,0.5,0.003,16,val_loss,0.0730449631810188,0.9697265625,E0_strong_positive,0.9,0.6925721615552902,0.743896484375,0
src-E3_reversed__p-0p5__lr-0p003__seed-42,42,E3_reversed,-0.5,0.5,0.003,16,val_loss,0.0730449631810188,0.9697265625,E1_weak_positive,0.5,0.4001733288168907,0.843505859375,0
src-E3_reversed__p-0p5__lr-0p003__seed-42,42,E3_reversed,-0.5,0.5,0.003,16,val_loss,0.0730449631810188,0.9697265625,E2_neutral,0.0,0.1791194230318069,0.92724609375,0
src-E3_reversed__p-0p5__lr-0p003__seed-42,42,E3_reversed,-0.5,0.5,0.003,16,val_loss,0.0730449631810188,0.9697265625,E3_reversed,-0.5,0.0660447925329208,0.976318359375,1
src-E3_reversed__p-m0p05__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.05,0.01,50,val_loss,0.0544363856315612,0.98486328125,E0_strong_positive,0.9,0.2932934239506721,0.8670654296875,0
src-E3_reversed__p-m0p05__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.05,0.01,50,val_loss,0.0544363856315612,0.98486328125,E1_weak_positive,0.5,0.1903575845062732,0.9224853515625,0
src-E3_reversed__p-m0p05__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.05,0.01,50,val_loss,0.0544363856315612,0.98486328125,E2_neutral,0.0,0.1050477027893066,0.96533203125,0
src-E3_reversed__p-m0p05__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.05,0.01,50,val_loss,0.0544363856315612,0.98486328125,E3_reversed,-0.5,0.0522075435146689,0.9879150390625,1
src-E3_reversed__p-m0p1__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.1,0.01,50,val_loss,0.0592799820005893,0.98388671875,E0_strong_positive,0.9,0.2837564200162887,0.871826171875,0
src-E3_reversed__p-m0p1__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.1,0.01,50,val_loss,0.0592799820005893,0.98388671875,E1_weak_positive,0.5,0.1893175132572651,0.92578125,0
src-E3_reversed__p-m0p1__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.1,0.01,50,val_loss,0.0592799820005893,0.98388671875,E2_neutral,0.0,0.1091322340071201,0.9661865234375,0
src-E3_reversed__p-m0p1__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.1,0.01,50,val_loss,0.0592799820005893,0.98388671875,E3_reversed,-0.5,0.0575668709352612,0.98828125,1
src-E3_reversed__p-m0p15__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.15,0.01,50,val_loss,0.0653483495116233,0.98486328125,E0_strong_positive,0.9,0.2778901979327202,0.87646484375,0
src-E3_reversed__p-m0p15__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.15,0.01,50,val_loss,0.0653483495116233,0.98486328125,E1_weak_positive,0.5,0.1907191798090934,0.9271240234375,0
src-E3_reversed__p-m0p15__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.15,0.01,50,val_loss,0.0653483495116233,0.98486328125,E2_neutral,0.0,0.1148021109402179,0.9658203125,0
src-E3_reversed__p-m0p15__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.15,0.01,50,val_loss,0.0653483495116233,0.98486328125,E3_reversed,-0.5,0.0641130190342664,0.9879150390625,1
src-E3_reversed__p-m0p2__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.2,0.01,50,val_loss,0.0726291462779045,0.984375,E0_strong_positive,0.9,0.2747485265135765,0.87890625,0
src-E3_reversed__p-m0p2__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.2,0.01,50,val_loss,0.0726291462779045,0.984375,E1_weak_positive,0.5,0.1940250508487224,0.9276123046875,0
src-E3_reversed__p-m0p2__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.2,0.01,50,val_loss,0.0726291462779045,0.984375,E2_neutral,0.0,0.1218553930521011,0.965576171875,0
src-E3_reversed__p-m0p2__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.2,0.01,50,val_loss,0.0726291462779045,0.984375,E3_reversed,-0.5,0.0718461461365223,0.9869384765625,1
src-E3_reversed__p-m0p25__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.25,0.01,50,val_loss,0.0810813084244728,0.98388671875,E0_strong_positive,0.9,0.2736205458641052,0.882568359375,0
src-E3_reversed__p-m0p25__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.25,0.01,50,val_loss,0.0810813084244728,0.98388671875,E1_weak_positive,0.5,0.1987938284873962,0.9276123046875,0
src-E3_reversed__p-m0p25__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.25,0.01,50,val_loss,0.0810813084244728,0.98388671875,E2_neutral,0.0,0.1300926841795444,0.964599609375,0
src-E3_reversed__p-m0p25__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.25,0.01,50,val_loss,0.0810813084244728,0.98388671875,E3_reversed,-0.5,0.080736294388771,0.9857177734375,1
src-E3_reversed__p-m0p3__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.3,0.01,50,val_loss,0.0906350910663604,0.98291015625,E0_strong_positive,0.9,0.2740164026618004,0.885986328125,0
src-E3_reversed__p-m0p3__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.3,0.01,50,val_loss,0.0906350910663604,0.98291015625,E1_weak_positive,0.5,0.2046862803399562,0.9276123046875,0
src-E3_reversed__p-m0p3__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.3,0.01,50,val_loss,0.0906350910663604,0.98291015625,E2_neutral,0.0,0.1393255218863487,0.9625244140625,0
src-E3_reversed__p-m0p3__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.3,0.01,50,val_loss,0.0906350910663604,0.98291015625,E3_reversed,-0.5,0.0907187443226575,0.9849853515625,1
src-E3_reversed__p-m0p35__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.35,0.01,50,val_loss,0.1011989712715148,0.98095703125,E0_strong_positive,0.9,0.2756112664937973,0.8868408203125,0
src-E3_reversed__p-m0p35__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.35,0.01,50,val_loss,0.1011989712715148,0.98095703125,E1_weak_positive,0.5,0.2114515975117683,0.927001953125,0
src-E3_reversed__p-m0p35__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.35,0.01,50,val_loss,0.1011989712715148,0.98095703125,E2_neutral,0.0,0.1493845507502555,0.9598388671875,0
src-E3_reversed__p-m0p35__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.35,0.01,50,val_loss,0.1011989712715148,0.98095703125,E3_reversed,-0.5,0.1017017345875501,0.9822998046875,1
src-E3_reversed__p-m0p4__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.4,0.01,50,val_loss,0.1126674115657806,0.97802734375,E0_strong_positive,0.9,0.278190866112709,0.888427734375,0
src-E3_reversed__p-m0p4__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.4,0.01,50,val_loss,0.1126674115657806,0.97802734375,E1_weak_positive,0.5,0.2189082466065883,0.9248046875,0
src-E3_reversed__p-m0p4__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.4,0.01,50,val_loss,0.1126674115657806,0.97802734375,E2_neutral,0.0,0.1601234078407287,0.957275390625,0
src-E3_reversed__p-m0p4__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.4,0.01,50,val_loss,0.1126674115657806,0.97802734375,E3_reversed,-0.5,0.1135771330446004,0.9788818359375,1
src-E3_reversed__p-m0p45__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.45,0.01,50,val_loss,0.1249274760484695,0.97314453125,E0_strong_positive,0.9,0.2816108614206314,0.8890380859375,0
src-E3_reversed__p-m0p45__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.45,0.01,50,val_loss,0.1249274760484695,0.97314453125,E1_weak_positive,0.5,0.2269255220890045,0.9234619140625,0
src-E3_reversed__p-m0p45__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.45,0.01,50,val_loss,0.1249274760484695,0.97314453125,E2_neutral,0.0,0.17141854763031,0.955810546875,0
src-E3_reversed__p-m0p45__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.45,0.01,50,val_loss,0.1249274760484695,0.97314453125,E3_reversed,-0.5,0.1262297220528125,0.976318359375,1
src-E3_reversed__p-m0p5__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.5,0.01,50,val_loss,0.1378641724586486,0.970703125,E0_strong_positive,0.9,0.2857694029808044,0.888916015625,0
src-E3_reversed__p-m0p5__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.5,0.01,50,val_loss,0.1378641724586486,0.970703125,E1_weak_positive,0.5,0.235408253967762,0.921875,0
src-E3_reversed__p-m0p5__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.5,0.01,50,val_loss,0.1378641724586486,0.970703125,E2_neutral,0.0,0.1831663250923156,0.9520263671875,0
src-E3_reversed__p-m0p5__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.5,0.01,50,val_loss,0.1378641724586486,0.970703125,E3_reversed,-0.5,0.1395434699952602,0.971923828125,1
src-E3_reversed__p-0__lr-0p01__seed-42,42,E3_reversed,-0.5,0.0,0.01,50,val_loss,0.0508157759904861,0.98486328125,E0_strong_positive,0.9,0.3076391443610191,0.8642578125,0
src-E3_reversed__p-0__lr-0p01__seed-42,42,E3_reversed,-0.5,0.0,0.01,50,val_loss,0.0508157759904861,0.98486328125,E1_weak_positive,0.5,0.1944537609815597,0.92138671875,0
src-E3_reversed__p-0__lr-0p01__seed-42,42,E3_reversed,-0.5,0.0,0.01,50,val_loss,0.0508157759904861,0.98486328125,E2_neutral,0.0,0.102756381034851,0.9644775390625,0
src-E3_reversed__p-0__lr-0p01__seed-42,42,E3_reversed,-0.5,0.0,0.01,50,val_loss,0.0508157759904861,0.98486328125,E3_reversed,-0.5,0.0480270525440573,0.9879150390625,1
src-E3_reversed__p-0p05__lr-0p01__seed-42,42,E3_reversed,-0.5,0.05,0.01,50,val_loss,0.0484256148338317,0.98486328125,E0_strong_positive,0.9,0.3280687555670738,0.857666015625,0
src-E3_reversed__p-0p05__lr-0p01__seed-42,42,E3_reversed,-0.5,0.05,0.01,50,val_loss,0.0484256148338317,0.98486328125,E1_weak_positive,0.5,0.2022834047675132,0.91796875,0
src-E3_reversed__p-0p05__lr-0p01__seed-42,42,E3_reversed,-0.5,0.05,0.01,50,val_loss,0.0484256148338317,0.98486328125,E2_neutral,0.0,0.1024861894547939,0.96337890625,0
src-E3_reversed__p-0p05__lr-0p01__seed-42,42,E3_reversed,-0.5,0.05,0.01,50,val_loss,0.0484256148338317,0.98486328125,E3_reversed,-0.5,0.0450335070490837,0.9876708984375,1
src-E3_reversed__p-0p1__lr-0p01__seed-42,42,E3_reversed,-0.5,0.1,0.01,50,val_loss,0.0472980812191963,0.982421875,E0_strong_positive,0.9,0.3559660911560058,0.8497314453125,0
src-E3_reversed__p-0p1__lr-0p01__seed-42,42,E3_reversed,-0.5,0.1,0.01,50,val_loss,0.0472980812191963,0.982421875,E1_weak_positive,0.5,0.2145820632576942,0.91259765625,0
src-E3_reversed__p-0p1__lr-0p01__seed-42,42,E3_reversed,-0.5,0.1,0.01,50,val_loss,0.0472980812191963,0.982421875,E2_neutral,0.0,0.1044940408319234,0.961669921875,0
src-E3_reversed__p-0p1__lr-0p01__seed-42,42,E3_reversed,-0.5,0.1,0.01,50,val_loss,0.0472980812191963,0.982421875,E3_reversed,-0.5,0.0432582944631576,0.9862060546875,1
src-E3_reversed__p-0p15__lr-0p01__seed-42,42,E3_reversed,-0.5,0.15,0.01,50,val_loss,0.047490619122982,0.98095703125,E0_strong_positive,0.9,0.3927886635065079,0.8416748046875,0
src-E3_reversed__p-0p15__lr-0p01__seed-42,42,E3_reversed,-0.5,0.15,0.01,50,val_loss,0.047490619122982,0.98095703125,E1_weak_positive,0.5,0.2321281805634498,0.9061279296875,0
src-E3_reversed__p-0p15__lr-0p01__seed-42,42,E3_reversed,-0.5,0.15,0.01,50,val_loss,0.047490619122982,0.98095703125,E2_neutral,0.0,0.1090587135404348,0.9593505859375,0
src-E3_reversed__p-0p15__lr-0p01__seed-42,42,E3_reversed,-0.5,0.15,0.01,50,val_loss,0.047490619122982,0.98095703125,E3_reversed,-0.5,0.0427452074363827,0.9849853515625,1
src-E3_reversed__p-0p2__lr-0p01__seed-42,42,E3_reversed,-0.5,0.2,0.01,50,val_loss,0.049068484455347,0.97998046875,E0_strong_positive,0.9,0.4399577900767326,0.8306884765625,0
src-E3_reversed__p-0p2__lr-0p01__seed-42,42,E3_reversed,-0.5,0.2,0.01,50,val_loss,0.049068484455347,0.97998046875,E1_weak_positive,0.5,0.2556873187422752,0.9005126953125,0
src-E3_reversed__p-0p2__lr-0p01__seed-42,42,E3_reversed,-0.5,0.2,0.01,50,val_loss,0.049068484455347,0.97998046875,E2_neutral,0.0,0.1164543982595205,0.9560546875,0
src-E3_reversed__p-0p2__lr-0p01__seed-42,42,E3_reversed,-0.5,0.2,0.01,50,val_loss,0.049068484455347,0.97998046875,E3_reversed,-0.5,0.0435317186638712,0.9833984375,1
src-E3_reversed__p-0p25__lr-0p01__seed-42,42,E3_reversed,-0.5,0.25,0.01,41,val_loss,0.0518310964107513,0.9794921875,E0_strong_positive,0.9,0.4849845245480537,0.8214111328125,0
src-E3_reversed__p-0p25__lr-0p01__seed-42,42,E3_reversed,-0.5,0.25,0.01,41,val_loss,0.0518310964107513,0.9794921875,E1_weak_positive,0.5,0.2796077653765678,0.8935546875,0
src-E3_reversed__p-0p25__lr-0p01__seed-42,42,E3_reversed,-0.5,0.25,0.01,41,val_loss,0.0518310964107513,0.9794921875,E2_neutral,0.0,0.1253166440874338,0.9534912109375,0
src-E3_reversed__p-0p25__lr-0p01__seed-42,42,E3_reversed,-0.5,0.25,0.01,41,val_loss,0.0518310964107513,0.9794921875,E3_reversed,-0.5,0.0458102598786354,0.9825439453125,1
src-E3_reversed__p-0p3__lr-0p01__seed-42,42,E3_reversed,-0.5,0.3,0.01,25,val_loss,0.0549415908753871,0.97900390625,E0_strong_positive,0.9,0.5154028683900833,0.8062744140625,0
src-E3_reversed__p-0p3__lr-0p01__seed-42,42,E3_reversed,-0.5,0.3,0.01,25,val_loss,0.0549415908753871,0.97900390625,E1_weak_positive,0.5,0.2975464016199112,0.88330078125,0
src-E3_reversed__p-0p3__lr-0p01__seed-42,42,E3_reversed,-0.5,0.3,0.01,25,val_loss,0.0549415908753871,0.97900390625,E2_neutral,0.0,0.1333844382315874,0.9481201171875,0
src-E3_reversed__p-0p3__lr-0p01__seed-42,42,E3_reversed,-0.5,0.3,0.01,25,val_loss,0.0549415908753871,0.97900390625,E3_reversed,-0.5,0.0489836065098643,0.9814453125,1
src-E3_reversed__p-0p35__lr-0p01__seed-42,42,E3_reversed,-0.5,0.35,0.01,16,val_loss,0.0582243092358112,0.9775390625,E0_strong_positive,0.9,0.5513932108879089,0.7935791015625,0
src-E3_reversed__p-0p35__lr-0p01__seed-42,42,E3_reversed,-0.5,0.35,0.01,16,val_loss,0.0582243092358112,0.9775390625,E1_weak_positive,0.5,0.3183805271983146,0.8751220703125,0
src-E3_reversed__p-0p35__lr-0p01__seed-42,42,E3_reversed,-0.5,0.35,0.01,16,val_loss,0.0582243092358112,0.9775390625,E2_neutral,0.0,0.1425205469131469,0.9429931640625,0
src-E3_reversed__p-0p35__lr-0p01__seed-42,42,E3_reversed,-0.5,0.35,0.01,16,val_loss,0.0582243092358112,0.9775390625,E3_reversed,-0.5,0.052333652973175,0.9796142578125,1
src-E3_reversed__p-0p4__lr-0p01__seed-42,42,E3_reversed,-0.5,0.4,0.01,16,val_loss,0.0617380663752555,0.9736328125,E0_strong_positive,0.9,0.623855248093605,0.7822265625,0
src-E3_reversed__p-0p4__lr-0p01__seed-42,42,E3_reversed,-0.5,0.4,0.01,16,val_loss,0.0617380663752555,0.9736328125,E1_weak_positive,0.5,0.3559483364224434,0.8677978515625,0
src-E3_reversed__p-0p4__lr-0p01__seed-42,42,E3_reversed,-0.5,0.4,0.01,16,val_loss,0.0617380663752555,0.9736328125,E2_neutral,0.0,0.15583436191082,0.9395751953125,0
src-E3_reversed__p-0p4__lr-0p01__seed-42,42,E3_reversed,-0.5,0.4,0.01,16,val_loss,0.0617380663752555,0.9736328125,E3_reversed,-0.5,0.0551726063713431,0.978271484375,1
src-E3_reversed__p-0p45__lr-0p01__seed-42,42,E3_reversed,-0.5,0.45,0.01,10,val_loss,0.066001608967781,0.9716796875,E0_strong_positive,0.9,0.6752819120883942,0.767822265625,0
src-E3_reversed__p-0p45__lr-0p01__seed-42,42,E3_reversed,-0.5,0.45,0.01,10,val_loss,0.066001608967781,0.9716796875,E1_weak_positive,0.5,0.3857798501849174,0.8587646484375,0
src-E3_reversed__p-0p45__lr-0p01__seed-42,42,E3_reversed,-0.5,0.45,0.01,10,val_loss,0.066001608967781,0.9716796875,E2_neutral,0.0,0.168961402028799,0.9346923828125,0
src-E3_reversed__p-0p45__lr-0p01__seed-42,42,E3_reversed,-0.5,0.45,0.01,10,val_loss,0.066001608967781,0.9716796875,E3_reversed,-0.5,0.0598199293017387,0.9766845703125,1
src-E3_reversed__p-0p5__lr-0p01__seed-42,42,E3_reversed,-0.5,0.5,0.01,14,val_loss,0.0733839869499206,0.9697265625,E0_strong_positive,0.9,0.8053621351718903,0.7593994140625,0
src-E3_reversed__p-0p5__lr-0p01__seed-42,42,E3_reversed,-0.5,0.5,0.01,14,val_loss,0.0733839869499206,0.9697265625,E1_weak_positive,0.5,0.4533624649047851,0.8507080078125,0
src-E3_reversed__p-0p5__lr-0p01__seed-42,42,E3_reversed,-0.5,0.5,0.01,14,val_loss,0.0733839869499206,0.9697265625,E2_neutral,0.0,0.1928530968725681,0.9296875,0
src-E3_reversed__p-0p5__lr-0p01__seed-42,42,E3_reversed,-0.5,0.5,0.01,14,val_loss,0.0733839869499206,0.9697265625,E3_reversed,-0.5,0.0650481423363089,0.9737548828125,1


==> data/dataset_stats.json <==
{
  "num_runs": 420,
  "num_cross_evaluations": 1680,
  "fraction_best_at_final_epoch": 0.9238095238095239,
  "p_min": -0.5,
  "p_max": 0.5,
  "num_p": 21,
  "num_lr": 5,
  "num_source_env": 4
}

==> data/environment_config.csv <==
environment,spurious_corr
E0_strong_positive,0.9
E1_weak_positive,0.5
E2_neutral,0.0
E3_reversed,-0.5


==> data/experiment_manifest.csv <==
run_id,seed,source_env,source_spurious_corr,p,lr
src-E0_strong_positive__p-m0p05__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.05,0.0001
src-E0_strong_positive__p-m0p1__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.1,0.0001
src-E0_strong_positive__p-m0p15__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.15,0.0001
src-E0_strong_positive__p-m0p2__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.2,0.0001
src-E0_strong_positive__p-m0p25__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.25,0.0001
src-E0_strong_positive__p-m0p3__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.3,0.0001
src-E0_strong_positive__p-m0p35__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.35,0.0001
src-E0_strong_positive__p-m0p4__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.4,0.0001
src-E0_strong_positive__p-m0p45__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.45,0.0001
src-E0_strong_positive__p-m0p5__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.5,0.0001
src-E0_strong_positive__p-0__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.0,0.0001
src-E0_strong_positive__p-0p05__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.05,0.0001
src-E0_strong_positive__p-0p1__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.1,0.0001
src-E0_strong_positive__p-0p15__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.15,0.0001
src-E0_strong_positive__p-0p2__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.2,0.0001
src-E0_strong_positive__p-0p25__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.25,0.0001
src-E0_strong_positive__p-0p3__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.3,0.0001
src-E0_strong_positive__p-0p35__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.35,0.0001
src-E0_strong_positive__p-0p4__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.4,0.0001
src-E0_strong_positive__p-0p45__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.45,0.0001
src-E0_strong_positive__p-0p5__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.5,0.0001
src-E0_strong_positive__p-m0p05__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.05,0.0003
src-E0_strong_positive__p-m0p1__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.1,0.0003
src-E0_strong_positive__p-m0p15__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.15,0.0003
src-E0_strong_positive__p-m0p2__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.2,0.0003
src-E0_strong_positive__p-m0p25__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.25,0.0003
src-E0_strong_positive__p-m0p3__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.3,0.0003
src-E0_strong_positive__p-m0p35__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.35,0.0003
src-E0_strong_positive__p-m0p4__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.4,0.0003
src-E0_strong_positive__p-m0p45__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.45,0.0003
src-E0_strong_positive__p-m0p5__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.5,0.0003
src-E0_strong_positive__p-0__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.0,0.0003
src-E0_strong_positive__p-0p05__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.05,0.0003
src-E0_strong_positive__p-0p1__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.1,0.0003
src-E0_strong_positive__p-0p15__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.15,0.0003
src-E0_strong_positive__p-0p2__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.2,0.0003
src-E0_strong_positive__p-0p25__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.25,0.0003
src-E0_strong_positive__p-0p3__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.3,0.0003
src-E0_strong_positive__p-0p35__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.35,0.0003
src-E0_strong_positive__p-0p4__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.4,0.0003
src-E0_strong_positive__p-0p45__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.45,0.0003
src-E0_strong_positive__p-0p5__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.5,0.0003
src-E0_strong_positive__p-m0p05__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.05,0.001
src-E0_strong_positive__p-m0p1__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.1,0.001
src-E0_strong_positive__p-m0p15__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.15,0.001
src-E0_strong_positive__p-m0p2__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.2,0.001
src-E0_strong_positive__p-m0p25__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.25,0.001
src-E0_strong_positive__p-m0p3__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.3,0.001
src-E0_strong_positive__p-m0p35__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.35,0.001
src-E0_strong_positive__p-m0p4__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.4,0.001
src-E0_strong_positive__p-m0p45__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.45,0.001
src-E0_strong_positive__p-m0p5__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.5,0.001
src-E0_strong_positive__p-0__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.0,0.001
src-E0_strong_positive__p-0p05__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.05,0.001
src-E0_strong_positive__p-0p1__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.1,0.001
src-E0_strong_positive__p-0p15__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.15,0.001
src-E0_strong_positive__p-0p2__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.2,0.001
src-E0_strong_positive__p-0p25__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.25,0.001
src-E0_strong_positive__p-0p3__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.3,0.001
src-E0_strong_positive__p-0p35__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.35,0.001
src-E0_strong_positive__p-0p4__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.4,0.001
src-E0_strong_positive__p-0p45__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.45,0.001
src-E0_strong_positive__p-0p5__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.5,0.001
src-E0_strong_positive__p-m0p05__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.05,0.003
src-E0_strong_positive__p-m0p1__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.1,0.003
src-E0_strong_positive__p-m0p15__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.15,0.003
src-E0_strong_positive__p-m0p2__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.2,0.003
src-E0_strong_positive__p-m0p25__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.25,0.003
src-E0_strong_positive__p-m0p3__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.3,0.003
src-E0_strong_positive__p-m0p35__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.35,0.003
src-E0_strong_positive__p-m0p4__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.4,0.003
src-E0_strong_positive__p-m0p45__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.45,0.003
src-E0_strong_positive__p-m0p5__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.5,0.003
src-E0_strong_positive__p-0__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.0,0.003
src-E0_strong_positive__p-0p05__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.05,0.003
src-E0_strong_positive__p-0p1__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.1,0.003
src-E0_strong_positive__p-0p15__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.15,0.003
src-E0_strong_positive__p-0p2__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.2,0.003
src-E0_strong_positive__p-0p25__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.25,0.003
src-E0_strong_positive__p-0p3__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.3,0.003
src-E0_strong_positive__p-0p35__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.35,0.003
src-E0_strong_positive__p-0p4__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.4,0.003
src-E0_strong_positive__p-0p45__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.45,0.003
src-E0_strong_positive__p-0p5__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.5,0.003
src-E0_strong_positive__p-m0p05__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.05,0.01
src-E0_strong_positive__p-m0p1__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.1,0.01
src-E0_strong_positive__p-m0p15__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.15,0.01
src-E0_strong_positive__p-m0p2__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.2,0.01
src-E0_strong_positive__p-m0p25__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.25,0.01
src-E0_strong_positive__p-m0p3__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.3,0.01
src-E0_strong_positive__p-m0p35__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.35,0.01
src-E0_strong_positive__p-m0p4__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.4,0.01
src-E0_strong_positive__p-m0p45__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.45,0.01
src-E0_strong_positive__p-m0p5__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.5,0.01
src-E0_strong_positive__p-0__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.0,0.01
src-E0_strong_positive__p-0p05__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.05,0.01
src-E0_strong_positive__p-0p1__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.1,0.01
src-E0_strong_positive__p-0p15__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.15,0.01
src-E0_strong_positive__p-0p2__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.2,0.01
src-E0_strong_positive__p-0p25__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.25,0.01
src-E0_strong_positive__p-0p3__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.3,0.01
src-E0_strong_positive__p-0p35__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.35,0.01
src-E0_strong_positive__p-0p4__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.4,0.01
src-E0_strong_positive__p-0p45__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.45,0.01
src-E0_strong_positive__p-0p5__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.5,0.01
src-E1_weak_positive__p-m0p05__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.05,0.0001
src-E1_weak_positive__p-m0p1__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.1,0.0001
src-E1_weak_positive__p-m0p15__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.15,0.0001
src-E1_weak_positive__p-m0p2__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.2,0.0001
src-E1_weak_positive__p-m0p25__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.25,0.0001
src-E1_weak_positive__p-m0p3__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.3,0.0001
src-E1_weak_positive__p-m0p35__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.35,0.0001
src-E1_weak_positive__p-m0p4__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.4,0.0001
src-E1_weak_positive__p-m0p45__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.45,0.0001
src-E1_weak_positive__p-m0p5__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.5,0.0001
src-E1_weak_positive__p-0__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.0,0.0001
src-E1_weak_positive__p-0p05__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.05,0.0001
src-E1_weak_positive__p-0p1__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.1,0.0001
src-E1_weak_positive__p-0p15__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.15,0.0001
src-E1_weak_positive__p-0p2__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.2,0.0001
src-E1_weak_positive__p-0p25__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.25,0.0001
src-E1_weak_positive__p-0p3__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.3,0.0001
src-E1_weak_positive__p-0p35__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.35,0.0001
src-E1_weak_positive__p-0p4__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.4,0.0001
src-E1_weak_positive__p-0p45__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.45,0.0001
src-E1_weak_positive__p-0p5__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.5,0.0001
src-E1_weak_positive__p-m0p05__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.05,0.0003
src-E1_weak_positive__p-m0p1__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.1,0.0003
src-E1_weak_positive__p-m0p15__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.15,0.0003
src-E1_weak_positive__p-m0p2__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.2,0.0003
src-E1_weak_positive__p-m0p25__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.25,0.0003
src-E1_weak_positive__p-m0p3__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.3,0.0003
src-E1_weak_positive__p-m0p35__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.35,0.0003
src-E1_weak_positive__p-m0p4__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.4,0.0003
src-E1_weak_positive__p-m0p45__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.45,0.0003
src-E1_weak_positive__p-m0p5__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.5,0.0003
src-E1_weak_positive__p-0__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.0,0.0003
src-E1_weak_positive__p-0p05__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.05,0.0003
src-E1_weak_positive__p-0p1__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.1,0.0003
src-E1_weak_positive__p-0p15__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.15,0.0003
src-E1_weak_positive__p-0p2__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.2,0.0003
src-E1_weak_positive__p-0p25__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.25,0.0003
src-E1_weak_positive__p-0p3__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.3,0.0003
src-E1_weak_positive__p-0p35__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.35,0.0003
src-E1_weak_positive__p-0p4__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.4,0.0003
src-E1_weak_positive__p-0p45__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.45,0.0003
src-E1_weak_positive__p-0p5__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.5,0.0003
src-E1_weak_positive__p-m0p05__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.05,0.001
src-E1_weak_positive__p-m0p1__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.1,0.001
src-E1_weak_positive__p-m0p15__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.15,0.001
src-E1_weak_positive__p-m0p2__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.2,0.001
src-E1_weak_positive__p-m0p25__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.25,0.001
src-E1_weak_positive__p-m0p3__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.3,0.001
src-E1_weak_positive__p-m0p35__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.35,0.001
src-E1_weak_positive__p-m0p4__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.4,0.001
src-E1_weak_positive__p-m0p45__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.45,0.001
src-E1_weak_positive__p-m0p5__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.5,0.001
src-E1_weak_positive__p-0__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.0,0.001
src-E1_weak_positive__p-0p05__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.05,0.001
src-E1_weak_positive__p-0p1__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.1,0.001
src-E1_weak_positive__p-0p15__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.15,0.001
src-E1_weak_positive__p-0p2__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.2,0.001
src-E1_weak_positive__p-0p25__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.25,0.001
src-E1_weak_positive__p-0p3__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.3,0.001
src-E1_weak_positive__p-0p35__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.35,0.001
src-E1_weak_positive__p-0p4__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.4,0.001
src-E1_weak_positive__p-0p45__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.45,0.001
src-E1_weak_positive__p-0p5__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.5,0.001
src-E1_weak_positive__p-m0p05__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.05,0.003
src-E1_weak_positive__p-m0p1__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.1,0.003
src-E1_weak_positive__p-m0p15__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.15,0.003
src-E1_weak_positive__p-m0p2__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.2,0.003
src-E1_weak_positive__p-m0p25__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.25,0.003
src-E1_weak_positive__p-m0p3__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.3,0.003
src-E1_weak_positive__p-m0p35__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.35,0.003
src-E1_weak_positive__p-m0p4__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.4,0.003
src-E1_weak_positive__p-m0p45__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.45,0.003
src-E1_weak_positive__p-m0p5__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.5,0.003
src-E1_weak_positive__p-0__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.0,0.003
src-E1_weak_positive__p-0p05__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.05,0.003
src-E1_weak_positive__p-0p1__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.1,0.003
src-E1_weak_positive__p-0p15__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.15,0.003
src-E1_weak_positive__p-0p2__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.2,0.003
src-E1_weak_positive__p-0p25__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.25,0.003
src-E1_weak_positive__p-0p3__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.3,0.003
src-E1_weak_positive__p-0p35__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.35,0.003
src-E1_weak_positive__p-0p4__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.4,0.003
src-E1_weak_positive__p-0p45__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.45,0.003
src-E1_weak_positive__p-0p5__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.5,0.003
src-E1_weak_positive__p-m0p05__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.05,0.01
src-E1_weak_positive__p-m0p1__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.1,0.01
src-E1_weak_positive__p-m0p15__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.15,0.01
src-E1_weak_positive__p-m0p2__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.2,0.01
src-E1_weak_positive__p-m0p25__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.25,0.01
src-E1_weak_positive__p-m0p3__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.3,0.01
src-E1_weak_positive__p-m0p35__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.35,0.01
src-E1_weak_positive__p-m0p4__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.4,0.01
src-E1_weak_positive__p-m0p45__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.45,0.01
src-E1_weak_positive__p-m0p5__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.5,0.01
src-E1_weak_positive__p-0__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.0,0.01
src-E1_weak_positive__p-0p05__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.05,0.01
src-E1_weak_positive__p-0p1__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.1,0.01
src-E1_weak_positive__p-0p15__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.15,0.01
src-E1_weak_positive__p-0p2__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.2,0.01
src-E1_weak_positive__p-0p25__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.25,0.01
src-E1_weak_positive__p-0p3__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.3,0.01
src-E1_weak_positive__p-0p35__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.35,0.01
src-E1_weak_positive__p-0p4__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.4,0.01
src-E1_weak_positive__p-0p45__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.45,0.01
src-E1_weak_positive__p-0p5__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.5,0.01
src-E2_neutral__p-m0p05__lr-1em04__seed-42,42,E2_neutral,0.0,-0.05,0.0001
src-E2_neutral__p-m0p1__lr-1em04__seed-42,42,E2_neutral,0.0,-0.1,0.0001
src-E2_neutral__p-m0p15__lr-1em04__seed-42,42,E2_neutral,0.0,-0.15,0.0001
src-E2_neutral__p-m0p2__lr-1em04__seed-42,42,E2_neutral,0.0,-0.2,0.0001
src-E2_neutral__p-m0p25__lr-1em04__seed-42,42,E2_neutral,0.0,-0.25,0.0001
src-E2_neutral__p-m0p3__lr-1em04__seed-42,42,E2_neutral,0.0,-0.3,0.0001
src-E2_neutral__p-m0p35__lr-1em04__seed-42,42,E2_neutral,0.0,-0.35,0.0001
src-E2_neutral__p-m0p4__lr-1em04__seed-42,42,E2_neutral,0.0,-0.4,0.0001
src-E2_neutral__p-m0p45__lr-1em04__seed-42,42,E2_neutral,0.0,-0.45,0.0001
src-E2_neutral__p-m0p5__lr-1em04__seed-42,42,E2_neutral,0.0,-0.5,0.0001
src-E2_neutral__p-0__lr-1em04__seed-42,42,E2_neutral,0.0,0.0,0.0001
src-E2_neutral__p-0p05__lr-1em04__seed-42,42,E2_neutral,0.0,0.05,0.0001
src-E2_neutral__p-0p1__lr-1em04__seed-42,42,E2_neutral,0.0,0.1,0.0001
src-E2_neutral__p-0p15__lr-1em04__seed-42,42,E2_neutral,0.0,0.15,0.0001
src-E2_neutral__p-0p2__lr-1em04__seed-42,42,E2_neutral,0.0,0.2,0.0001
src-E2_neutral__p-0p25__lr-1em04__seed-42,42,E2_neutral,0.0,0.25,0.0001
src-E2_neutral__p-0p3__lr-1em04__seed-42,42,E2_neutral,0.0,0.3,0.0001
src-E2_neutral__p-0p35__lr-1em04__seed-42,42,E2_neutral,0.0,0.35,0.0001
src-E2_neutral__p-0p4__lr-1em04__seed-42,42,E2_neutral,0.0,0.4,0.0001
src-E2_neutral__p-0p45__lr-1em04__seed-42,42,E2_neutral,0.0,0.45,0.0001
src-E2_neutral__p-0p5__lr-1em04__seed-42,42,E2_neutral,0.0,0.5,0.0001
src-E2_neutral__p-m0p05__lr-3em04__seed-42,42,E2_neutral,0.0,-0.05,0.0003
src-E2_neutral__p-m0p1__lr-3em04__seed-42,42,E2_neutral,0.0,-0.1,0.0003
src-E2_neutral__p-m0p15__lr-3em04__seed-42,42,E2_neutral,0.0,-0.15,0.0003
src-E2_neutral__p-m0p2__lr-3em04__seed-42,42,E2_neutral,0.0,-0.2,0.0003
src-E2_neutral__p-m0p25__lr-3em04__seed-42,42,E2_neutral,0.0,-0.25,0.0003
src-E2_neutral__p-m0p3__lr-3em04__seed-42,42,E2_neutral,0.0,-0.3,0.0003
src-E2_neutral__p-m0p35__lr-3em04__seed-42,42,E2_neutral,0.0,-0.35,0.0003
src-E2_neutral__p-m0p4__lr-3em04__seed-42,42,E2_neutral,0.0,-0.4,0.0003
src-E2_neutral__p-m0p45__lr-3em04__seed-42,42,E2_neutral,0.0,-0.45,0.0003
src-E2_neutral__p-m0p5__lr-3em04__seed-42,42,E2_neutral,0.0,-0.5,0.0003
src-E2_neutral__p-0__lr-3em04__seed-42,42,E2_neutral,0.0,0.0,0.0003
src-E2_neutral__p-0p05__lr-3em04__seed-42,42,E2_neutral,0.0,0.05,0.0003
src-E2_neutral__p-0p1__lr-3em04__seed-42,42,E2_neutral,0.0,0.1,0.0003
src-E2_neutral__p-0p15__lr-3em04__seed-42,42,E2_neutral,0.0,0.15,0.0003
src-E2_neutral__p-0p2__lr-3em04__seed-42,42,E2_neutral,0.0,0.2,0.0003
src-E2_neutral__p-0p25__lr-3em04__seed-42,42,E2_neutral,0.0,0.25,0.0003
src-E2_neutral__p-0p3__lr-3em04__seed-42,42,E2_neutral,0.0,0.3,0.0003
src-E2_neutral__p-0p35__lr-3em04__seed-42,42,E2_neutral,0.0,0.35,0.0003
src-E2_neutral__p-0p4__lr-3em04__seed-42,42,E2_neutral,0.0,0.4,0.0003
src-E2_neutral__p-0p45__lr-3em04__seed-42,42,E2_neutral,0.0,0.45,0.0003
src-E2_neutral__p-0p5__lr-3em04__seed-42,42,E2_neutral,0.0,0.5,0.0003
src-E2_neutral__p-m0p05__lr-0p001__seed-42,42,E2_neutral,0.0,-0.05,0.001
src-E2_neutral__p-m0p1__lr-0p001__seed-42,42,E2_neutral,0.0,-0.1,0.001
src-E2_neutral__p-m0p15__lr-0p001__seed-42,42,E2_neutral,0.0,-0.15,0.001
src-E2_neutral__p-m0p2__lr-0p001__seed-42,42,E2_neutral,0.0,-0.2,0.001
src-E2_neutral__p-m0p25__lr-0p001__seed-42,42,E2_neutral,0.0,-0.25,0.001
src-E2_neutral__p-m0p3__lr-0p001__seed-42,42,E2_neutral,0.0,-0.3,0.001
src-E2_neutral__p-m0p35__lr-0p001__seed-42,42,E2_neutral,0.0,-0.35,0.001
src-E2_neutral__p-m0p4__lr-0p001__seed-42,42,E2_neutral,0.0,-0.4,0.001
src-E2_neutral__p-m0p45__lr-0p001__seed-42,42,E2_neutral,0.0,-0.45,0.001
src-E2_neutral__p-m0p5__lr-0p001__seed-42,42,E2_neutral,0.0,-0.5,0.001
src-E2_neutral__p-0__lr-0p001__seed-42,42,E2_neutral,0.0,0.0,0.001
src-E2_neutral__p-0p05__lr-0p001__seed-42,42,E2_neutral,0.0,0.05,0.001
src-E2_neutral__p-0p1__lr-0p001__seed-42,42,E2_neutral,0.0,0.1,0.001
src-E2_neutral__p-0p15__lr-0p001__seed-42,42,E2_neutral,0.0,0.15,0.001
src-E2_neutral__p-0p2__lr-0p001__seed-42,42,E2_neutral,0.0,0.2,0.001
src-E2_neutral__p-0p25__lr-0p001__seed-42,42,E2_neutral,0.0,0.25,0.001
src-E2_neutral__p-0p3__lr-0p001__seed-42,42,E2_neutral,0.0,0.3,0.001
src-E2_neutral__p-0p35__lr-0p001__seed-42,42,E2_neutral,0.0,0.35,0.001
src-E2_neutral__p-0p4__lr-0p001__seed-42,42,E2_neutral,0.0,0.4,0.001
src-E2_neutral__p-0p45__lr-0p001__seed-42,42,E2_neutral,0.0,0.45,0.001
src-E2_neutral__p-0p5__lr-0p001__seed-42,42,E2_neutral,0.0,0.5,0.001
src-E2_neutral__p-m0p05__lr-0p003__seed-42,42,E2_neutral,0.0,-0.05,0.003
src-E2_neutral__p-m0p1__lr-0p003__seed-42,42,E2_neutral,0.0,-0.1,0.003
src-E2_neutral__p-m0p15__lr-0p003__seed-42,42,E2_neutral,0.0,-0.15,0.003
src-E2_neutral__p-m0p2__lr-0p003__seed-42,42,E2_neutral,0.0,-0.2,0.003
src-E2_neutral__p-m0p25__lr-0p003__seed-42,42,E2_neutral,0.0,-0.25,0.003
src-E2_neutral__p-m0p3__lr-0p003__seed-42,42,E2_neutral,0.0,-0.3,0.003
src-E2_neutral__p-m0p35__lr-0p003__seed-42,42,E2_neutral,0.0,-0.35,0.003
src-E2_neutral__p-m0p4__lr-0p003__seed-42,42,E2_neutral,0.0,-0.4,0.003
src-E2_neutral__p-m0p45__lr-0p003__seed-42,42,E2_neutral,0.0,-0.45,0.003
src-E2_neutral__p-m0p5__lr-0p003__seed-42,42,E2_neutral,0.0,-0.5,0.003
src-E2_neutral__p-0__lr-0p003__seed-42,42,E2_neutral,0.0,0.0,0.003
src-E2_neutral__p-0p05__lr-0p003__seed-42,42,E2_neutral,0.0,0.05,0.003
src-E2_neutral__p-0p1__lr-0p003__seed-42,42,E2_neutral,0.0,0.1,0.003
src-E2_neutral__p-0p15__lr-0p003__seed-42,42,E2_neutral,0.0,0.15,0.003
src-E2_neutral__p-0p2__lr-0p003__seed-42,42,E2_neutral,0.0,0.2,0.003
src-E2_neutral__p-0p25__lr-0p003__seed-42,42,E2_neutral,0.0,0.25,0.003
src-E2_neutral__p-0p3__lr-0p003__seed-42,42,E2_neutral,0.0,0.3,0.003
src-E2_neutral__p-0p35__lr-0p003__seed-42,42,E2_neutral,0.0,0.35,0.003
src-E2_neutral__p-0p4__lr-0p003__seed-42,42,E2_neutral,0.0,0.4,0.003
src-E2_neutral__p-0p45__lr-0p003__seed-42,42,E2_neutral,0.0,0.45,0.003
src-E2_neutral__p-0p5__lr-0p003__seed-42,42,E2_neutral,0.0,0.5,0.003
src-E2_neutral__p-m0p05__lr-0p01__seed-42,42,E2_neutral,0.0,-0.05,0.01
src-E2_neutral__p-m0p1__lr-0p01__seed-42,42,E2_neutral,0.0,-0.1,0.01
src-E2_neutral__p-m0p15__lr-0p01__seed-42,42,E2_neutral,0.0,-0.15,0.01
src-E2_neutral__p-m0p2__lr-0p01__seed-42,42,E2_neutral,0.0,-0.2,0.01
src-E2_neutral__p-m0p25__lr-0p01__seed-42,42,E2_neutral,0.0,-0.25,0.01
src-E2_neutral__p-m0p3__lr-0p01__seed-42,42,E2_neutral,0.0,-0.3,0.01
src-E2_neutral__p-m0p35__lr-0p01__seed-42,42,E2_neutral,0.0,-0.35,0.01
src-E2_neutral__p-m0p4__lr-0p01__seed-42,42,E2_neutral,0.0,-0.4,0.01
src-E2_neutral__p-m0p45__lr-0p01__seed-42,42,E2_neutral,0.0,-0.45,0.01
src-E2_neutral__p-m0p5__lr-0p01__seed-42,42,E2_neutral,0.0,-0.5,0.01
src-E2_neutral__p-0__lr-0p01__seed-42,42,E2_neutral,0.0,0.0,0.01
src-E2_neutral__p-0p05__lr-0p01__seed-42,42,E2_neutral,0.0,0.05,0.01
src-E2_neutral__p-0p1__lr-0p01__seed-42,42,E2_neutral,0.0,0.1,0.01
src-E2_neutral__p-0p15__lr-0p01__seed-42,42,E2_neutral,0.0,0.15,0.01
src-E2_neutral__p-0p2__lr-0p01__seed-42,42,E2_neutral,0.0,0.2,0.01
src-E2_neutral__p-0p25__lr-0p01__seed-42,42,E2_neutral,0.0,0.25,0.01
src-E2_neutral__p-0p3__lr-0p01__seed-42,42,E2_neutral,0.0,0.3,0.01
src-E2_neutral__p-0p35__lr-0p01__seed-42,42,E2_neutral,0.0,0.35,0.01
src-E2_neutral__p-0p4__lr-0p01__seed-42,42,E2_neutral,0.0,0.4,0.01
src-E2_neutral__p-0p45__lr-0p01__seed-42,42,E2_neutral,0.0,0.45,0.01
src-E2_neutral__p-0p5__lr-0p01__seed-42,42,E2_neutral,0.0,0.5,0.01
src-E3_reversed__p-m0p05__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.05,0.0001
src-E3_reversed__p-m0p1__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.1,0.0001
src-E3_reversed__p-m0p15__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.15,0.0001
src-E3_reversed__p-m0p2__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.2,0.0001
src-E3_reversed__p-m0p25__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.25,0.0001
src-E3_reversed__p-m0p3__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.3,0.0001
src-E3_reversed__p-m0p35__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.35,0.0001
src-E3_reversed__p-m0p4__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.4,0.0001
src-E3_reversed__p-m0p45__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.45,0.0001
src-E3_reversed__p-m0p5__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.5,0.0001
src-E3_reversed__p-0__lr-1em04__seed-42,42,E3_reversed,-0.5,0.0,0.0001
src-E3_reversed__p-0p05__lr-1em04__seed-42,42,E3_reversed,-0.5,0.05,0.0001
src-E3_reversed__p-0p1__lr-1em04__seed-42,42,E3_reversed,-0.5,0.1,0.0001
src-E3_reversed__p-0p15__lr-1em04__seed-42,42,E3_reversed,-0.5,0.15,0.0001
src-E3_reversed__p-0p2__lr-1em04__seed-42,42,E3_reversed,-0.5,0.2,0.0001
src-E3_reversed__p-0p25__lr-1em04__seed-42,42,E3_reversed,-0.5,0.25,0.0001
src-E3_reversed__p-0p3__lr-1em04__seed-42,42,E3_reversed,-0.5,0.3,0.0001
src-E3_reversed__p-0p35__lr-1em04__seed-42,42,E3_reversed,-0.5,0.35,0.0001
src-E3_reversed__p-0p4__lr-1em04__seed-42,42,E3_reversed,-0.5,0.4,0.0001
src-E3_reversed__p-0p45__lr-1em04__seed-42,42,E3_reversed,-0.5,0.45,0.0001
src-E3_reversed__p-0p5__lr-1em04__seed-42,42,E3_reversed,-0.5,0.5,0.0001
src-E3_reversed__p-m0p05__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.05,0.0003
src-E3_reversed__p-m0p1__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.1,0.0003
src-E3_reversed__p-m0p15__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.15,0.0003
src-E3_reversed__p-m0p2__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.2,0.0003
src-E3_reversed__p-m0p25__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.25,0.0003
src-E3_reversed__p-m0p3__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.3,0.0003
src-E3_reversed__p-m0p35__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.35,0.0003
src-E3_reversed__p-m0p4__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.4,0.0003
src-E3_reversed__p-m0p45__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.45,0.0003
src-E3_reversed__p-m0p5__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.5,0.0003
src-E3_reversed__p-0__lr-3em04__seed-42,42,E3_reversed,-0.5,0.0,0.0003
src-E3_reversed__p-0p05__lr-3em04__seed-42,42,E3_reversed,-0.5,0.05,0.0003
src-E3_reversed__p-0p1__lr-3em04__seed-42,42,E3_reversed,-0.5,0.1,0.0003
src-E3_reversed__p-0p15__lr-3em04__seed-42,42,E3_reversed,-0.5,0.15,0.0003
src-E3_reversed__p-0p2__lr-3em04__seed-42,42,E3_reversed,-0.5,0.2,0.0003
src-E3_reversed__p-0p25__lr-3em04__seed-42,42,E3_reversed,-0.5,0.25,0.0003
src-E3_reversed__p-0p3__lr-3em04__seed-42,42,E3_reversed,-0.5,0.3,0.0003
src-E3_reversed__p-0p35__lr-3em04__seed-42,42,E3_reversed,-0.5,0.35,0.0003
src-E3_reversed__p-0p4__lr-3em04__seed-42,42,E3_reversed,-0.5,0.4,0.0003
src-E3_reversed__p-0p45__lr-3em04__seed-42,42,E3_reversed,-0.5,0.45,0.0003
src-E3_reversed__p-0p5__lr-3em04__seed-42,42,E3_reversed,-0.5,0.5,0.0003
src-E3_reversed__p-m0p05__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.05,0.001
src-E3_reversed__p-m0p1__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.1,0.001
src-E3_reversed__p-m0p15__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.15,0.001
src-E3_reversed__p-m0p2__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.2,0.001
src-E3_reversed__p-m0p25__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.25,0.001
src-E3_reversed__p-m0p3__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.3,0.001
src-E3_reversed__p-m0p35__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.35,0.001
src-E3_reversed__p-m0p4__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.4,0.001
src-E3_reversed__p-m0p45__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.45,0.001
src-E3_reversed__p-m0p5__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.5,0.001
src-E3_reversed__p-0__lr-0p001__seed-42,42,E3_reversed,-0.5,0.0,0.001
src-E3_reversed__p-0p05__lr-0p001__seed-42,42,E3_reversed,-0.5,0.05,0.001
src-E3_reversed__p-0p1__lr-0p001__seed-42,42,E3_reversed,-0.5,0.1,0.001
src-E3_reversed__p-0p15__lr-0p001__seed-42,42,E3_reversed,-0.5,0.15,0.001
src-E3_reversed__p-0p2__lr-0p001__seed-42,42,E3_reversed,-0.5,0.2,0.001
src-E3_reversed__p-0p25__lr-0p001__seed-42,42,E3_reversed,-0.5,0.25,0.001
src-E3_reversed__p-0p3__lr-0p001__seed-42,42,E3_reversed,-0.5,0.3,0.001
src-E3_reversed__p-0p35__lr-0p001__seed-42,42,E3_reversed,-0.5,0.35,0.001
src-E3_reversed__p-0p4__lr-0p001__seed-42,42,E3_reversed,-0.5,0.4,0.001
src-E3_reversed__p-0p45__lr-0p001__seed-42,42,E3_reversed,-0.5,0.45,0.001
src-E3_reversed__p-0p5__lr-0p001__seed-42,42,E3_reversed,-0.5,0.5,0.001
src-E3_reversed__p-m0p05__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.05,0.003
src-E3_reversed__p-m0p1__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.1,0.003
src-E3_reversed__p-m0p15__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.15,0.003
src-E3_reversed__p-m0p2__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.2,0.003
src-E3_reversed__p-m0p25__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.25,0.003
src-E3_reversed__p-m0p3__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.3,0.003
src-E3_reversed__p-m0p35__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.35,0.003
src-E3_reversed__p-m0p4__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.4,0.003
src-E3_reversed__p-m0p45__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.45,0.003
src-E3_reversed__p-m0p5__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.5,0.003
src-E3_reversed__p-0__lr-0p003__seed-42,42,E3_reversed,-0.5,0.0,0.003
src-E3_reversed__p-0p05__lr-0p003__seed-42,42,E3_reversed,-0.5,0.05,0.003
src-E3_reversed__p-0p1__lr-0p003__seed-42,42,E3_reversed,-0.5,0.1,0.003
src-E3_reversed__p-0p15__lr-0p003__seed-42,42,E3_reversed,-0.5,0.15,0.003
src-E3_reversed__p-0p2__lr-0p003__seed-42,42,E3_reversed,-0.5,0.2,0.003
src-E3_reversed__p-0p25__lr-0p003__seed-42,42,E3_reversed,-0.5,0.25,0.003
src-E3_reversed__p-0p3__lr-0p003__seed-42,42,E3_reversed,-0.5,0.3,0.003
src-E3_reversed__p-0p35__lr-0p003__seed-42,42,E3_reversed,-0.5,0.35,0.003
src-E3_reversed__p-0p4__lr-0p003__seed-42,42,E3_reversed,-0.5,0.4,0.003
src-E3_reversed__p-0p45__lr-0p003__seed-42,42,E3_reversed,-0.5,0.45,0.003
src-E3_reversed__p-0p5__lr-0p003__seed-42,42,E3_reversed,-0.5,0.5,0.003
src-E3_reversed__p-m0p05__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.05,0.01
src-E3_reversed__p-m0p1__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.1,0.01
src-E3_reversed__p-m0p15__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.15,0.01
src-E3_reversed__p-m0p2__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.2,0.01
src-E3_reversed__p-m0p25__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.25,0.01
src-E3_reversed__p-m0p3__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.3,0.01
src-E3_reversed__p-m0p35__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.35,0.01
src-E3_reversed__p-m0p4__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.4,0.01
src-E3_reversed__p-m0p45__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.45,0.01
src-E3_reversed__p-m0p5__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.5,0.01
src-E3_reversed__p-0__lr-0p01__seed-42,42,E3_reversed,-0.5,0.0,0.01
src-E3_reversed__p-0p05__lr-0p01__seed-42,42,E3_reversed,-0.5,0.05,0.01
src-E3_reversed__p-0p1__lr-0p01__seed-42,42,E3_reversed,-0.5,0.1,0.01
src-E3_reversed__p-0p15__lr-0p01__seed-42,42,E3_reversed,-0.5,0.15,0.01
src-E3_reversed__p-0p2__lr-0p01__seed-42,42,E3_reversed,-0.5,0.2,0.01
src-E3_reversed__p-0p25__lr-0p01__seed-42,42,E3_reversed,-0.5,0.25,0.01
src-E3_reversed__p-0p3__lr-0p01__seed-42,42,E3_reversed,-0.5,0.3,0.01
src-E3_reversed__p-0p35__lr-0p01__seed-42,42,E3_reversed,-0.5,0.35,0.01
src-E3_reversed__p-0p4__lr-0p01__seed-42,42,E3_reversed,-0.5,0.4,0.01
src-E3_reversed__p-0p45__lr-0p01__seed-42,42,E3_reversed,-0.5,0.45,0.01
src-E3_reversed__p-0p5__lr-0p01__seed-42,42,E3_reversed,-0.5,0.5,0.01


==> data/fixed_config.json <==
{
  "defaults": {
    "out": "runs/wilson_cross_distribution_single_layer",
    "device": "cuda",
    "seed": 42,
    "num_seeds": 1,
    "resume": true,
    "save_best_checkpoints": true,
    "p_values": "-0.05,-0.1,-0.15,-0.2,-0.25,-0.3,-0.35,-0.4,-0.45,-0.5,0,0.05,0.1,0.15,0.2,0.25,0.3,0.35,0.4,0.45,0.5",
    "lr_values": "1e-4,3e-4,1e-3,3e-3,1e-2",
    "beta1": 0.9,
    "beta2": 0.999,
    "eps": 1e-08,
    "weight_decay": 0.0,
    "batch_size": 128,
    "epochs": 50,
    "eval_batch_size": 2048,
    "selection_metric": "val_loss",
    "n_train": 8192,
    "n_val": 2048,
    "n_test": 8192,
    "class_prior": 0.6,
    "d_dense": 4,
    "d_stable_sparse": 60,
    "d_spurious_sparse": 60,
    "d_noise": 3000,
    "pi_values": "0.005,0.01,0.02,0.05,0.1,0.2",
    "dense_signal": 0.7,
    "dense_noise": 3.0,
    "stable_signal": 3.0,
    "stable_noise": 0.05,
    "stable_corr": 1.0,
    "spurious_signal": 3.0,
    "spurious_noise": 0.05,
    "noise_std": 1.0
  },
  "data": {
    "n_train": 8192,
    "n_val": 2048,
    "n_test": 8192,
    "class_prior": 0.6,
    "d_dense": 4,
    "d_stable_sparse": 60,
    "d_spurious_sparse": 60,
    "d_noise": 3000,
    "pi_values": [
      0.005,
      0.01,
      0.02,
      0.05,
      0.1,
      0.2
    ],
    "dense_signal": 0.7,
    "dense_noise": 3.0,
    "stable_signal": 3.0,
    "stable_noise": 0.05,
    "stable_corr": 1.0,
    "spurious_signal": 3.0,
    "spurious_noise": 0.05,
    "noise_std": 1.0
  },
  "environments": [
    {
      "environment": "E0_strong_positive",
      "spurious_corr": 0.9
    },
    {
      "environment": "E1_weak_positive",
      "spurious_corr": 0.5
    },
    {
      "environment": "E2_neutral",
      "spurious_corr": 0.0
    },
    {
      "environment": "E3_reversed",
      "spurious_corr": -0.5
    }
  ],
  "model": "single affine layer: Linear(input_dim, 1, bias=True)",
  "checkpoint_selection": "source validation split only"
}

==> data/high_lr_negative_vs_nonnegative.csv <==
source_env,source_label,lr,best_negative_p_cross,best_negative_mean_cross,best_nonnegative_p_cross,best_nonnegative_mean_cross,cross_gain_negative_vs_nonnegative,best_negative_p_worst,best_negative_worst_accuracy,best_nonnegative_p_worst,best_nonnegative_worst_accuracy,worst_gain_negative_vs_nonnegative,spurious_over_stable_at_best_negative_cross,spurious_over_stable_at_best_nonnegative_cross,noise_over_stable_at_best_negative_cross,noise_over_stable_at_best_nonnegative_cross
E0_strong_positive,Strong positive,0.01,-0.05,0.9043375651041666,0.0,0.9032389322916666,0.0010986328125,-0.1,0.8062744140625,0.0,0.8033447265625,0.0029296875,0.8757220368409419,0.882261993104187,0.06612076644479863,0.0695240693754387
E1_weak_positive,Weak positive,0.01,-0.2,0.9639078776041666,0.0,0.9603678385416666,0.0035400390625,-0.3,0.931640625,0.0,0.9224853515625,0.0091552734375,0.38120176283592205,0.435065117905198,0.05430476146562958,0.06620260585062201
E2_neutral,Neutral,0.01,-0.1,0.9813639322916666,0.0,0.9808756510416666,0.00048828125,-0.1,0.9810791015625,0.0,0.9805908203125,0.00048828125,0.04620459855109248,0.04967209027558022,0.05560971457491216,0.06399497854547989
E3_reversed,Reversed,0.01,-0.3,0.9253743489583334,0.0,0.9167073567708334,0.0086669921875,-0.45,0.8890380859375,0.0,0.8642578125,0.0247802734375,0.36752658054318726,0.4467545608563918,0.05786569405445525,0.06668463440637434


==> data/high_lr_p_curves.csv <==
run_id,seed,source_env,source_spurious_corr,p,lr,selection_metric,best_epoch,best_source_val_loss,best_source_val_accuracy,source_test_loss,source_test_accuracy,mean_cross_accuracy,worst_environment_accuracy,mean_all_environment_accuracy,std_all_environment_accuracy,source_to_cross_accuracy_drop,dense_weight_rms,dense_weight_l1_mean,dense_weight_l2,stable_weight_rms,stable_weight_l1_mean,stable_weight_l2,spurious_weight_rms,spurious_weight_l1_mean,spurious_weight_l2,noise_weight_rms,noise_weight_l1_mean,noise_weight_l2,bias_value,spurious_over_stable_rms,noise_over_stable_rms,dense_over_stable_rms,dense_weight_energy_share,stable_weight_energy_share,spurious_weight_energy_share,noise_weight_energy_share,margin_dense__E0_strong_positive,margin_stable__E0_strong_positive,margin_spurious__E0_strong_positive,margin_noise__E0_strong_positive,margin_bias__E0_strong_positive,margin_total__E0_strong_positive,margin_dense__E1_weak_positive,margin_stable__E1_weak_positive,margin_spurious__E1_weak_positive,margin_noise__E1_weak_positive,margin_bias__E1_weak_positive,margin_total__E1_weak_positive,margin_dense__E2_neutral,margin_stable__E2_neutral,margin_spurious__E2_neutral,margin_noise__E2_neutral,margin_bias__E2_neutral,margin_total__E2_neutral,margin_dense__E3_reversed,margin_stable__E3_reversed,margin_spurious__E3_reversed,margin_noise__E3_reversed,margin_bias__E3_reversed,margin_total__E3_reversed
src-E0_strong_positive__p-m0p5__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.5,0.01,val_loss,50,0.0947862267494201,0.9873046875,0.0973268132656812,0.989013671875,0.8866780598958334,0.7952880859375,0.912261962890625,0.074599263120133,0.1023356119791666,0.10208794008882259,0.10206913761794567,0.20417588017764518,0.09879151394823571,0.058308199053863065,0.7652357765362693,0.08109554440968533,0.04835813791772428,0.6281633859006706,0.009781801015194911,0.008448577423209523,0.5357713069049186,0.03941786289215088,0.8208756113625041,0.09901458763270225,1.0333675030257572,0.03184915057666229,0.44738303704993826,0.30146314033866883,0.21930467203473072,0.2704745288087813,1.6084422655535797,1.2101127697066043,0.0031016874620136557,0.007929765386506915,3.100061016917486,0.2704745288087813,1.6084422655535797,0.6735254869744032,0.0031016874620136557,0.007929765386506915,2.5634737341852847,0.2704745288087813,1.6084422655535797,-0.0013970276834009959,0.0031016874620136557,0.007929765386506915,1.8885512195274805,0.2704745288087813,1.6084422655535797,-0.6754583103362924,0.0031016874620136557,0.007929765386506915,1.2144899368745892
src-E0_strong_positive__p-m0p45__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.45,0.01,val_loss,50,0.0841050297021865,0.98974609375,0.0862221606075763,0.990966796875,0.8895263671875,0.7977294921875,0.914886474609375,0.0744577562406829,0.1014404296875,0.10244335698487612,0.10242389142513275,0.20488671396975225,0.10469766846689073,0.06265495654661209,0.8109846527180264,0.08659604906962239,0.05222529998197085,0.6707701117880156,0.009661298755047431,0.008322556960363726,0.5291711262936055,0.04535341262817383,0.8271058022367256,0.09227806976525643,0.978468369782967,0.029363252187583577,0.46004660694711846,0.31471972772241114,0.19587041314288683,0.27141153695771036,1.71390951851243,1.2994220971093278,0.002852869569529386,0.009123831056058407,3.296719853205056,0.27141153695771036,1.71390951851243,0.7229305740773038,0.002852869569529386,0.009123831056058407,2.720228330173032,0.27141153695771036,1.71390951851243,-0.001436600199859299,0.002852869569529386,0.009123831056058407,1.9958611558958688,0.27141153695771036,1.71390951851243,-0.7250655523357259,0.002852869569529386,0.009123831056058407,1.2722322037600022
src-E0_strong_positive__p-m0p4__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.4,0.01,val_loss,50,0.0740418210625648,0.990234375,0.0757579989731311,0.9931640625,0.8930257161458334,0.80029296875,0.918060302734375,0.0744277308268819,0.1001383463541666,0.10275049566132546,0.10272984020411968,0.20550099132265093,0.11111230473113501,0.0674805128131993,0.8606722115648189,0.0925895458241957,0.05658168263568465,0.7171955380200368,0.009533792350725906,0.008183682723632955,0.5221873129062783,0.05210522189736366,0.8332969606583184,0.08580320940867336,0.9247445268096715,0.02689788528186736,0.47180860443076933,0.3276162632438266,0.1736772470435367,0.2722147159490169,1.8283010675285398,1.3965192215900584,0.002546359525915898,0.010482105186383706,3.5100634697799147,0.2722147159490169,1.8283010675285398,0.7766232022220501,0.002546359525915898,0.010482105186383706,2.8901674504119064,0.2722147159490169,1.8283010675285398,-0.0014776235809265837,0.002546359525915898,0.010482105186383706,2.11206662460893,0.2722147159490169,1.8283010675285398,-0.7789749449945674,0.002546359525915898,0.010482105186383706,1.334569303195289
src-E0_strong_positive__p-m0p35__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.35,0.01,val_loss,50,0.0646609514951706,0.9912109375,0.0660084430128336,0.9945068359375,0.8950602213541666,0.800537109375,0.919921875,0.0751194261365112,0.0994466145833333,0.10311268445308396,0.1030900701880455,0.2062253689061679,0.11810454468485454,0.0728532428756201,0.9148338693517027,0.09914127014970488,0.06149185632918185,0.7679449764233149,0.009414717589494033,0.008039701319342384,0.5156653196306544,0.059759724885225296,0.8394365383165355,0.07971511692980054,0.8730627998120287,0.024510921468351196,0.4823473866880153,0.33988787161261597,0.15325382023101755,0.2731565242406373,1.9526193614453153,1.5022425020254346,0.002169894969425572,0.012021975904644933,3.742210258585458,0.2731565242406373,1.9526193614453153,0.8350637830421491,0.002169894969425572,0.012021975904644933,3.0750315396021723,0.2731565242406373,1.9526193614453153,-0.0015206739006518276,0.002169894969425572,0.012021975904644933,2.238447082659371,0.2731565242406373,1.9526193614453153,-0.8376475100111758,0.002169894969425572,0.012021975904644933,1.4023202465488473
src-E0_strong_positive__p-m0p3__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.3,0.01,val_loss,50,0.0560248792171478,0.99267578125,0.0570455593988299,0.9952392578125,0.8969319661458334,0.80078125,0.9215087890625,0.0755874022507007,0.0983072916666666,0.10367518101755928,0.10364958643913269,0.20735036203511856,0.1257554103912799,0.07892775541598288,0.9740972202818123,0.10632778011229896,0.06712887996133456,0.8236114432282761,0.00933283363918855,0.007912554977052195,0.51118035096266,0.06840188801288605,0.8455125690534259,0.07421417186067808,0.8244192491995421,0.022259464890048243,0.4912581087297175,0.3511962484119098,0.13528617796832454,0.27462107442713535,2.0879844037476314,1.6175300325379782,0.0017086655793619437,0.01376053606509231,3.995604712357199,0.27462107442713535,2.0879844037476314,0.8987675673616258,0.0017086655793619437,0.01376053606509231,3.2768422471808467,0.27462107442713535,2.0879844037476314,-0.0015664993011351921,0.0017086655793619437,0.01376053606509231,2.3765081805180857,0.27462107442713535,2.0879844037476314,-0.9015988933650312,0.0017086655793619437,0.01376053606509231,1.4764757864541898
src-E0_strong_positive__p-m0p25__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.25,0.01,val_loss,50,0.0481900051236152,0.99365234375,0.0489344280213117,0.9959716796875,0.8993733723958334,0.8037109375,0.92352294921875,0.0747967598800458,0.0965983072916666,0.104632281243397,0.10460244864225388,0.209264562486794,0.13415954175845135,0.08592483774797681,1.0391953419306013,0.11423942168153355,0.07366505476626722,0.8848947553058917,0.009335623605481519,0.007832048190663765,0.5113331637099937,0.07811065018177032,0.851519170266822,0.06958598309980753,0.7799093517461699,0.02019706411640563,0.49807099031500474,0.36114375287655137,0.1205881926920383,0.27712318890113385,2.2356322087249447,1.7434371425369084,0.0011442442508411556,0.015713665954535827,4.273050450368364,0.27712318890113385,2.2356322087249447,0.9683142874082952,0.0011442442508411556,0.015713665954535827,3.4979275952397506,0.27712318890113385,2.2356322087249447,-0.0016155106915843234,0.0011442442508411556,0.015713665954535827,2.527997797139871,0.27712318890113385,2.2356322087249447,-0.9714089330078067,0.0011442442508411556,0.015713665954535827,1.558204374823649
src-E0_strong_positive__p-m0p2__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.2,0.01,val_loss,50,0.041201114654541,0.99462890625,0.0417265454307198,0.9964599609375,0.901611328125,0.804931640625,0.925323486328125,0.0748790866499984,0.0948486328125,0.10622977906702917,0.10619428008794785,0.21245955813405834,0.1434267539095936,0.09384471670055064,1.110978858584891,0.12298444933516374,0.08108164973382373,0.9526334482351579,0.009492387103820226,0.007857865670752289,0.5199194541333471,0.08895298093557358,0.8574721659857456,0.06618282046460855,0.740655255531957,0.01836982438329707,0.5023010035152035,0.36932109014875447,0.11000808195274493,0.2813145105677952,2.396897466987904,1.8811767507447659,0.00045381260005757757,0.01789483796164859,4.577737378862171,0.2813145105677952,2.396897466987904,1.04437028949578,0.00045381260005757757,0.01789483796164859,3.7409309176131855,0.2813145105677952,2.396897466987904,-0.0016677675913487813,0.00045381260005757757,0.01789483796164859,2.6948928605260565,0.2813145105677952,2.396897466987904,-1.0477443431564555,0.00045381260005757757,0.01789483796164859,1.6488162849609498
src-E0_strong_positive__p-m0p15__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.15,0.01,val_loss,50,0.0350852645933628,0.99609375,0.0354526285082101,0.996337890625,0.9028727213541666,0.8052978515625,0.926239013671875,0.0748721709771728,0.0934651692708333,0.10874903675044646,0.10870645754039288,0.21749807350089292,0.15368280001787843,0.10294047195930034,1.1904218501355361,0.13269330984141925,0.08952030183524282,1.027837958337915,0.009890035764639841,0.008082776986144458,0.5416995682826095,0.1009807139635086,0.8634232967253499,0.0643535630759545,0.7076200898070267,0.016808950976487148,0.5035372004263535,0.37538687683669353,0.10426697176046575,0.2879405171224829,2.573169923306893,2.0321540917326564,-0.00038877898696033106,0.020314479566877708,4.913190232741949,0.2879405171224829,2.573169923306893,1.1277074803286071,-0.00038877898696033106,0.020314479566877708,4.0087436213379,0.2879405171224829,2.573169923306893,-0.0017220235493280167,-0.00038877898696033106,0.020314479566877708,2.8793141174599657,0.2879405171224829,2.573169923306893,-1.1313779457512216,-0.00038877898696033106,0.020314479566877708,1.7496581952580719
src-E0_strong_positive__p-m0p1__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.1,0.01,val_loss,50,0.0298472493886947,0.99658203125,0.0301171774044632,0.99658203125,0.904296875,0.8062744140625,0.9273681640625,0.0746470191617212,0.09228515625,0.11245293203714743,0.11240210011601448,0.22490586407429486,0.16506727554601994,0.11329916674100483,1.2786056183871322,0.14352098377778985,0.09926965179814336,1.11170876000537,0.010618497117498878,0.00857092241089352,0.5815990398057719,0.11424895375967026,0.8694696347476634,0.06432829936990445,0.6812551528773255,0.015518202261607623,0.5015486510893976,0.3791594681690355,0.10377367847995923,0.29769665311104054,2.7657815751652493,2.19795212681535,-0.0014085856346004583,0.022983676244621165,5.283005445701661,0.29769665311104054,2.7657815751652493,1.219194867948536,-0.0014085856346004583,0.022983676244621165,4.304248186834847,0.29769665311104054,2.7657815751652493,-0.001775282599993995,-0.0014085856346004583,0.022983676244621165,3.0832780362863166,0.29769665311104054,2.7657815751652493,-1.223180247684374,-0.0014085856346004583,0.022983676244621165,1.8618730712019365
src-E0_strong_positive__p-m0p05__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.05,0.01,val_loss,50,0.0254687704145908,0.99658203125,0.0256970939226448,0.9967041015625,0.9043375651041666,0.8057861328125,0.92742919921875,0.0749154518325618,0.0923665364583333,0.11750754371871187,0.11744725704193115,0.23501508743742375,0.17773071359755044,0.12544720295700246,1.376696187745746,0.15564270252084095,0.11051340768948043,1.2056031896438644,0.011751691003851029,0.009407289322709175,0.6436666251639739,0.1288568526506424,0.8757220368409419,0.06612076644479863,0.6611549649476646,0.01446506113009656,0.4963694054029453,0.3806602795329461,0.108505253934012,0.3110203501739668,2.975849447872873,2.3801722614285614,-0.00262204016250039,0.02592237465432845,5.69034239396723,0.3110203501739668,2.975849447872873,1.3197103433950002,-0.00262204016250039,0.02592237465432845,4.6298804759336685,0.3110203501739668,2.975849447872873,-0.0018216146418403162,-0.00262204016250039,0.02592237465432845,3.3083485178968277,0.3110203501739668,2.975849447872873,-1.3240297743469895,-0.00262204016250039,0.02592237465432845,1.9861403581916786
src-E0_strong_positive__p-0__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.0,0.01,val_loss,50,0.0219122618436813,0.9970703125,0.0221453662961721,0.9964599609375,0.9032389322916666,0.8033447265625,0.926544189453125,0.0758531885246859,0.0932210286458333,0.12394391117985352,0.12387160770595074,0.24788782235970705,0.19183103110919741,0.13959395935720142,1.485916777543437,0.1692452278456318,0.12366114138858393,1.3109678977424235,0.013336873915197781,0.010639389909480277,0.7304906689956067,0.14499136805534363,0.882261993104187,0.0695240693754387,0.6461098106140085,0.013589810320002423,0.48830591292325426,0.3800905959497225,0.11801368080702093,0.327988958532234,3.2040641696074648,2.5801420323290203,-0.0040289223801069736,0.02916818537050858,6.13733442345912,0.327988958532234,3.2040641696074648,1.429979525474936,-0.0040289223801069736,0.02916818537050858,4.987171916605036,0.327988958532234,3.2040641696074648,-0.0018519977882814273,-0.0040289223801069736,0.02916818537050858,3.555340393341819,0.327988958532234,3.2040641696074648,-1.4346487581193479,-0.0040289223801069736,0.02916818537050858,2.1225436330107526
src-E0_strong_positive__p-0p05__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.05,0.01,val_loss,50,0.0191259831190109,0.9970703125,0.0193974249996244,0.9964599609375,0.9027913411458334,0.8023681640625,0.92620849609375,0.0762287074595886,0.0936686197916666,0.1316841862834143,0.1315944604575634,0.2633683725668286,0.20753585361147284,0.15618587588348115,1.6075658095563494,0.1845186967583852,0.13898146808496675,1.4292756792182448,0.015396981309632634,0.012250703242072631,0.8433273980771228,0.16293928027153015,0.8890931063112691,0.07418950047280636,0.634512947964836,0.012826784490217022,0.4778901502847324,0.3777657369853,0.13151732823975051,0.3483903197712941,3.4505134003387576,2.798562420825971,-0.005613812597977438,0.03277880052337423,6.624631128861419,0.3483903197712941,3.4505134003387576,1.5503811010271762,-0.005613812597977438,0.03277880052337423,5.376449809062625,0.3483903197712941,3.4505134003387576,-0.0018542267199390151,-0.005613812597977438,0.03277880052337423,3.8242144813155097,0.3483903197712941,3.4505134003387576,-1.5554060836831436,-0.005613812597977438,0.03277880052337423,2.270662624352305
src-E0_strong_positive__p-0p1__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.1,0.01,val_loss,50,0.0170464925467968,0.99658203125,0.0173768252134323,0.9964599609375,0.9014078776041666,0.7987060546875,0.9251708984375,0.0777402942646601,0.0950520833333333,0.1405910933411083,0.14047585800290108,0.2811821866822166,0.22504116885849268,0.1754127570738395,1.7431613983999865,0.2016685845771843,0.15700238900026306,1.5621181390413135,0.017937997499035484,0.014266887729122345,0.9825045866692989,0.18306688964366913,0.8961408510279948,0.07970984860247954,0.6247349942868138,0.012120336733746689,0.46581586720127227,0.37408201475798614,0.14798178130699496,0.37185863512386685,3.7146818225230693,3.035401732878889,-0.007368292319357238,0.036827909440035,7.1514018076465025,0.37185863512386685,3.7146818225230693,1.6808883511005512,-0.007368292319357238,0.036827909440035,5.796888425868165,0.37185863512386685,3.7146818225230693,-0.0018143242337199487,-0.007368292319357238,0.036827909440035,4.114185750533894,0.37185863512386685,3.7146818225230693,-1.6862584807776329,-0.007368292319357238,0.036827909440035,2.429741593989981
src-E0_strong_positive__p-0p15__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.15,0.01,val_loss,50,0.0156019572168588,0.99560546875,0.0160019055474549,0.996337890625,0.9005126953125,0.7972412109375,0.924468994140625,0.0782218511589995,0.0958251953125,0.1505033736938365,0.15035322308540344,0.301006747387673,0.24461146861035235,0.19764814929415783,1.8947522884384658,0.2209438687965432,0.17802540982762974,1.7114238485912967,0.020953704292272193,0.016665896505573072,1.1476816504170302,0.20580105483531952,0.903244112190382,0.08566116875595013,0.6152752139907923,0.011430167260213531,0.4529027986503137,0.36950071485761715,0.16616631923185568,0.39796972999104785,3.9956587609848304,3.2899848664778,-0.009326247378863431,0.041401384078199044,7.715688494153014,0.39796972999104785,3.9956587609848304,1.82111633032448,-0.009326247378863431,0.041401384078199044,6.246819957999694,0.39796972999104785,3.9956587609848304,-0.001719493337513256,-0.009326247378863431,0.041401384078199044,4.423984134337701,0.39796972999104785,3.9956587609848304,-1.826801215039386,-0.009326247378863431,0.041401384078199044,2.598902412635828
src-E0_strong_positive__p-0p2__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.2,0.01,val_loss,50,0.0147184422239661,0.9951171875,0.0151918870396912,0.99609375,0.8977864583333334,0.79248046875,0.92236328125,0.0800657030100669,0.0983072916666666,0.1612520303100247,0.16105668246746063,0.3225040606200494,0.2666378040489633,0.2234057900806268,2.065367549101903,0.24267971962791118,0.2024198611266911,1.8797890251623706,0.02442688348235395,0.019422038511423125,1.3379155092835602,0.2316284030675888,0.910147458247696,0.0916107285292088,0.6047605698118246,0.010729890382418833,0.4400678171931849,0.3645382717516096,0.18466402067278662,0.4262785837479681,4.292441182125323,3.561281441874071,-0.011577190537180908,0.04659712014836259,8.315021137358544,0.4262785837479681,4.292441182125323,1.9704795362119305,-0.011577190537180908,0.04659712014836259,6.724219231696403,0.4262785837479681,4.292441182125323,-0.0015602166499871853,-0.011577190537180908,0.04659712014836259,4.752179478834486,0.4262785837479681,4.292441182125323,-1.9764307707735735,-0.011577190537180908,0.04659712014836259,2.777308924710899
src-E0_strong_positive__p-0p25__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.25,0.01,val_loss,50,0.0143240559846162,0.9951171875,0.0148680831771343,0.9957275390625,0.8968098958333334,0.790771484375,0.921539306640625,0.080658155275785,0.0989176432291666,0.17265316418392393,0.17240038514137268,0.34530632836784786,0.2917068738451387,0.25329912329713505,2.2595517287529003,0.26733719542336976,0.23068667308737834,2.0707850113930175,0.028326734528095976,0.02251590319248438,1.5515191481498618,0.26109057664871216,0.9164583333243415,0.09710684617988834,0.5918721143183688,0.010002913829662844,0.42831376196614224,0.3597389626176357,0.20194436158655915,0.45629246875641893,4.6042989040023485,3.848179644323225,-0.014223655223385288,0.05252408084925264,8.947071442707859,0.45629246875641893,4.6042989040023485,2.128342018192642,-0.014223655223385288,0.05252408084925264,7.227233816577277,0.45629246875641893,4.6042989040023485,-0.001331825121161881,-0.014223655223385288,0.05252408084925264,5.097559973263473,0.45629246875641893,4.6042989040023485,-2.1345003319742664,-0.014223655223385288,0.05252408084925264,2.9643914664103685
src-E0_strong_positive__p-0p3__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.3,0.01,val_loss,50,0.0143409008160233,0.99462890625,0.0149474036879837,0.9947509765625,0.8944091796875,0.7874755859375,0.91949462890625,0.0815415753456803,0.100341796875,0.18448386324364177,0.18415787443518639,0.36896772648728354,0.32064932476237346,0.288010597974062,2.4837389895546518,0.29553192076168866,0.26336483657360077,2.2891804147654202,0.032600873132954566,0.025910809250605477,1.7856233609283332,0.2947194576263428,0.9216670609885151,0.10167142300116926,0.5753446179260129,0.009239728501247298,0.41869170760271673,0.3556661165838618,0.21640244731217412,0.48740330026627454,4.93103758517603,4.149769994993601,-0.01727321380605072,0.059289265889674425,9.610226932519529,0.48740330026627454,4.93103758517603,2.2941741147398123,-0.01727321380605072,0.059289265889674425,7.754631052265741,0.48740330026627454,4.93103758517603,-0.0010330031820631434,-0.01727321380605072,0.059289265889674425,5.4594239343438655,0.48740330026627454,4.93103758517603,-2.300479677513091,-0.01727321380605072,0.059289265889674425,3.1599772600128375
src-E0_strong_positive__p-0p35__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.35,0.01,val_loss,50,0.0146629475057125,0.99365234375,0.0153319931123405,0.9940185546875,0.8926188151041666,0.785400390625,0.91796875,0.0818920316526224,0.1013997395833333,0.19648342761191884,0.19606374204158783,0.3929668552238377,0.35453138392880845,0.32821873811384045,2.7461882913282856,0.32802785226218195,0.3009832297762235,2.5408928178072356,0.03716519223994427,0.029538267196787274,2.035621414383343,0.3329077661037445,0.9252434823317404,0.1048290614728969,0.554206021014415,0.00844032016487548,0.4121997276660988,0.35287408862005315,0.22648586354897268,0.5188928377436177,5.273296458155079,4.465615459052087,-0.020490242756920362,0.06697167950915173,10.304286191703016,0.5188928377436177,5.273296458155079,2.467703548407541,-0.020490242756920362,0.06697167950915173,8.306374281058469,0.5188928377436177,5.273296458155079,-0.0006636225448583485,-0.020490242756920362,0.06697167950915173,5.83800711010607,0.5188928377436177,5.273296458155079,-2.4741043221923493,-0.020490242756920362,0.06697167950915173,3.364566410458579
src-E0_strong_positive__p-0p4__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.4,0.01,val_loss,50,0.0151460049673914,0.99365234375,0.0159155754372477,0.9932861328125,0.8900553385416666,0.781494140625,0.915863037109375,0.0831021558143843,0.1032307942708333,0.2084473869920984,0.20790909975767136,0.4168947739841968,0.3945763239314092,0.37455095077554384,3.0563750627881814,0.36566787018624863,0.3439577822883924,2.832451142948953,0.041919933249124276,0.033307760287628906,2.2960493049656194,0.3757670223712921,0.9267354577762608,0.10624036645546779,0.5282815373086948,0.007619569610869272,0.409534821252387,0.35172431609851135,0.23112129303823234,0.5501913607216613,5.633118246180428,4.796225711397876,-0.023285391410252605,0.07559375645359978,11.031843683343313,0.5501913607216613,5.633118246180428,2.6491821797247126,-0.023285391410252605,0.07559375645359978,8.884800151670149,0.5501913607216613,5.633118246180428,-0.00023370211285386744,-0.023285391410252605,0.07559375645359978,6.235384269832582,0.5501913607216613,5.633118246180428,-2.6556314709280704,-0.023285391410252605,0.07559375645359978,3.5799865010173657
src-E0_strong_positive__p-0p45__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.45,0.01,val_loss,50,0.0157125182449817,0.99365234375,0.0166595014743506,0.992919921875,0.8876546223958334,0.7774658203125,0.913970947265625,0.0843969181961845,0.1052652994791666,0.22049121380619063,0.21981292217969894,0.44098242761238127,0.4421884192065644,0.42777399271726607,3.4251767669456155,0.409357154278885,0.3926077574491501,3.170866882345964,0.046875413416216226,0.037218116556785086,2.567472132044192,0.42312484979629517,0.9257527707609581,0.10600778170610296,0.4986363374278921,0.006806010808057868,0.41059725879298364,0.3518893206056127,0.23070740979334584,0.581611216366869,6.015858901810166,5.145067207051284,-0.024824513061432178,0.08512081939261407,11.802833631559501,0.581611216366869,6.015858901810166,2.8404913727285144,-0.024824513061432178,0.08512081939261407,9.49825779723673,0.581611216366869,6.015858901810166,0.0002053546121033034,-0.024824513061432178,0.08512081939261407,6.65797177912032,0.581611216366869,6.015858901810166,-2.846941894093714,-0.024824513061432178,0.08512081939261407,3.8108245304145028
src-E0_strong_positive__p-0p5__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.5,0.01,val_loss,50,0.0168256405740976,0.9912109375,0.0178340249694883,0.9927978515625,0.8853759765625,0.773193359375,0.9122314453125,0.0860708675679984,0.107421875,0.23390955015246845,0.23307831212878227,0.4678191003049369,0.5002181269023197,0.49029063830773034,3.874672949927505,0.46098576864922475,0.44822232201695444,3.5707804096341453,0.05256949825701711,0.041644108516096824,2.8793500032096784,0.4745713472366333,0.9215694990982283,0.10509314922784203,0.4676151014378278,0.006033530780223268,0.4138907643242447,0.35151342864623336,0.22856227624929862,0.6166165558810945,6.441216256967023,5.528542547940143,-0.024104167708900053,0.09547040774486959,12.65774160082423,0.6166165558810945,6.441216256967023,3.0505990381325527,-0.024104167708900053,0.09547040774486959,10.17979809101664,0.6166165558810945,6.441216256967023,0.00046891280928385015,-0.024104167708900053,0.09547040774486959,7.12966796569337,0.6166165558810945,6.441216256967023,-3.057083943785113,-0.024104167708900053,0.09547040774486959,4.072115109098974
src-E1_weak_positive__p-m0p5__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.5,0.01,val_loss,50,0.1398088037967682,0.970703125,0.1403911784291267,0.9718017578125,0.9523518880208334,0.922119140625,0.95721435546875,0.0235925157489422,0.0194498697916666,0.11076917013649136,0.11073930375277996,0.22153834027298272,0.12805256197340123,0.07546066883951426,0.9918908799243522,0.03851596588793526,0.02516634886172445,0.2983433888941325,0.009653388631710261,0.008309786013288809,0.5287378709951641,0.05410303547978401,0.300782470060503,0.07538614208839835,0.8650289258523391,0.03501909514917016,0.7019964549927563,0.06350968547843995,0.19947476437963366,0.29363963548086014,2.0970530225041655,0.5638966106596665,0.002296728285659168,0.010884009090659674,2.967770006021011,0.29363963548086014,2.0970530225041655,0.3142437881112684,0.002296728285659168,0.010884009090659674,2.718117183472613,0.29363963548086014,2.0970530225041655,-0.001101298471591783,0.002296728285659168,0.010884009090659674,2.402772096889753,0.29363963548086014,2.0970530225041655,-0.3148574660563602,0.002296728285659168,0.010884009090659674,2.0890159293049844
src-E1_weak_positive__p-m0p45__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.45,0.01,val_loss,50,0.1266928762197494,0.974609375,0.1270361728966236,0.9765625,0.95654296875,0.9261474609375,0.9615478515625,0.0234614885273747,0.02001953125,0.11060425704918903,0.11057419702410698,0.22120851409837805,0.13599132915159173,0.08136429817338163,1.053384306065452,0.04271747449879035,0.02803175028335924,0.3308881346517101,0.009530189624551723,0.008168735900843481,0.5219899834668669,0.06215457618236542,0.3141191042494517,0.07007939170833653,0.8133184500748328,0.03176424477486484,0.720291922236828,0.07107178859527191,0.17687204439303522,0.29323166192337213,2.2382204689875023,0.6320481694081576,0.0018263001985319809,0.012503752630436793,3.1778303531480008,0.29323166192337213,2.2382204689875023,0.35194342377206245,0.0018263001985319809,0.012503752630436793,2.8977256075119056,0.29323166192337213,2.2382204689875023,-0.001177008159878562,0.0018263001985319809,0.012503752630436793,2.5446051755799646,0.29323166192337213,2.2382204689875023,-0.3527277042688431,0.0018263001985319809,0.012503752630436793,2.1930544794710003
src-E1_weak_positive__p-m0p4__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.4,0.01,val_loss,50,0.1142211854457855,0.9775390625,0.1143300104886293,0.979248046875,0.9591878255208334,0.9285888671875,0.964202880859375,0.0234229320710027,0.0200602213541666,0.11051850067442592,0.1104873288422823,0.22103700134885185,0.1445971436671367,0.08790270099901439,1.1200446586639632,0.047378243433637376,0.03129385818610899,0.36699029558207696,0.009423776163224835,0.008029188747296152,0.5161614781477729,0.07121121138334274,0.32765684184400157,0.0651726301379674,0.764320081791104,0.028664386550997904,0.7360094153655813,0.07901723924557821,0.15630895883784257,0.29302994965124896,2.3908875427112313,0.7071514613782311,0.0012509460213215497,0.014325692915008403,3.4066455926770414,0.29302994965124896,2.3908875427112313,0.39346389988589425,0.0012509460213215497,0.014325692915008403,3.0929580311847045,0.29302994965124896,2.3908875427112313,-0.001262933462417428,0.0012509460213215497,0.014325692915008403,2.698231197836393,0.29302994965124896,2.3908875427112313,-0.394436423528201,0.0012509460213215497,0.014325692915008403,2.3050577077706094
src-E1_weak_positive__p-m0p35__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.35,0.01,val_loss,50,0.1025144755840301,0.97998046875,0.1023880466818809,0.9818115234375,0.9608561197916666,0.929931640625,0.966094970703125,0.0236881483122646,0.0209554036458333,0.11069153019609607,0.11065816320478916,0.22138306039219213,0.15397450497699416,0.09529636814483335,1.1926813870328588,0.05254343783279789,0.03496710743578054,0.406999719357822,0.00936984364689855,0.00790432492389804,0.5132074725702805,0.08135532587766647,0.3412476490224702,0.06085321494164588,0.7188951847101885,0.025787784779481616,0.7484695675029959,0.08715924967258037,0.13858339804494207,0.2935087310481057,2.5565370530531117,0.7897157340461967,0.000552858609488451,0.016366403448046185,3.656680780204949,0.2935087310481057,2.5565370530531117,0.4390805178679829,0.000552858609488451,0.016366403448046185,3.306045564026735,0.2935087310481057,2.5565370530531117,-0.0013614679759591528,0.000552858609488451,0.016366403448046185,2.865603578182793,0.2935087310481057,2.5565370530531117,-0.4402601726393733,0.000552858609488451,0.016366403448046185,2.426704873519379
src-E1_weak_positive__p-m0p3__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.3,0.01,val_loss,50,0.0916901230812072,0.98193359375,0.091325307264924,0.9840087890625,0.9630940755208334,0.931640625,0.96832275390625,0.0238431945426106,0.0209147135416666,0.11133874318714132,0.11130236461758614,0.22267748637428264,0.16425367972788402,0.10372168874018825,1.2723035322787632,0.0582697894863588,0.03922270162317242,0.45135584853535937,0.009426272646748782,0.007839425290693574,0.5162982161818233,0.09267080575227737,0.35475484983285166,0.057388502116756904,0.6778462642151708,0.023185553885089902,0.7569136209506931,0.09525833874427142,0.12464248641994544,0.29523837090376004,2.7369762056628884,0.8803215196874772,-0.000289540450967676,0.018642759750946425,3.9308893155541043,0.29523837090376004,2.7369762056628884,0.48910718197439895,-0.000289540450967676,0.018642759750946425,3.539674977841026,0.29523837090376004,2.7369762056628884,-0.0014754010384842135,-0.000289540450967676,0.018642759750946425,3.049092394828143,0.29523837090376004,2.7369762056628884,-0.49051443348280577,-0.000289540450967676,0.018642759750946425,2.5600533623838215
src-E1_weak_positive__p-m0p25__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.25,0.01,val_loss,50,0.0818513259291648,0.98388671875,0.0812501385807991,0.9859619140625,0.9637858072916666,0.931640625,0.969329833984375,0.0244154929695675,0.0221761067708333,0.11270445102290673,0.11266505718231201,0.22540890204581346,0.17559794716351756,0.11322586170016015,1.360175849985027,0.06463417480586682,0.044142752214005064,0.5006541652379625,0.009676014851456189,0.007929531625601916,0.5299771600897553,0.10524658113718033,0.3680804693330452,0.05510323444980733,0.6418323952156221,0.02088834041807617,0.760592307491964,0.10304750398066301,0.11547184810929674,0.2988679921218682,2.934424295845985,0.9797304398417589,-0.0013045667399655394,0.0211726520647062,4.232890813134353,0.2988679921218682,2.934424295845985,0.5439575849360629,-0.0013045667399655394,0.0211726520647062,3.797117958228657,0.2988679921218682,2.934424295845985,-0.0016076669000669253,-0.0013045667399655394,0.0211726520647062,3.251552706392527,0.2988679921218682,2.934424295845985,-0.5456151427639002,-0.0013045667399655394,0.0211726520647062,2.7075452305286936
src-E1_weak_positive__p-m0p2__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.2,0.01,val_loss,50,0.0730754882097244,0.984375,0.0722570847719907,0.9866943359375,0.9639078776041666,0.9312744140625,0.9696044921875,0.0246865892845889,0.0227864583333333,0.11505086908638326,0.11500969342887402,0.23010173817276652,0.18821099198861085,0.1241387645713985,1.4578760750901347,0.07174636193115606,0.04991691047731971,0.5557449298206745,0.010220753025151031,0.008266979239404464,0.5598136986564385,0.11918064206838608,0.38120176283592205,0.05430476146562958,0.6112866622229232,0.018905569252816664,0.7589115768061102,0.11028107185049413,0.11190178209057906,0.3050963159781248,3.1515880185241936,1.0890684588330624,-0.0025293368737736893,0.023975793228601106,4.5671992496902085,0.3050963159781248,3.1515880185241936,0.6042474812862983,-0.0025293368737736893,0.023975793228601106,4.082378272143444,0.3050963159781248,3.1515880185241936,-0.001760402314699214,-0.0025293368737736893,0.023975793228601106,3.4763703885424464,0.3050963159781248,3.1515880185241936,-0.6061814582450222,-0.0025293368737736893,0.023975793228601106,2.8719493326121235
src-E1_weak_positive__p-m0p15__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.15,0.01,val_loss,50,0.0654051229357719,0.98486328125,0.0644202101975679,0.9869384765625,0.9638264973958334,0.9305419921875,0.9696044921875,0.0249577821459484,0.0231119791666666,0.1186359964688854,0.11859545297920704,0.2372719929377708,0.2023410750709633,0.13664818625111366,1.5673272280070913,0.0797647662587564,0.05668938644133353,0.6178552226685817,0.011162183421327097,0.008954126840879022,0.6113779650871042,0.13459400832653046,0.3942094615775962,0.05516518787602761,0.586316922687489,0.017225253812912057,0.7516091014041474,0.11680088082554174,0.11436476395739885,0.314611516077846,3.391660046574037,1.2100709380531391,-0.004006263295737061,0.027076529018813744,4.939412766428099,0.314611516077846,3.391660046574037,0.670931132826538,-0.004006263295737061,0.027076529018813744,4.400272961201497,0.314611516077846,3.391660046574037,-0.0019338085928898088,-0.004006263295737061,0.027076529018813744,3.72740801978207,0.314611516077846,3.391660046574037,-0.6731729839563424,-0.004006263295737061,0.027076529018813744,3.0561688444186172
src-E1_weak_positive__p-m0p1__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.1,0.01,val_loss,50,0.0588479936122894,0.986328125,0.0577894067391753,0.987548828125,0.9636637369791666,0.9296875,0.969635009765625,0.025456764203401,0.0238850911458333,0.1236760794479069,0.1236388199031353,0.2473521588958138,0.21827821959026886,0.15141151778710385,1.6907758186258335,0.08890927647381307,0.0645481445331825,0.6886882942128578,0.012579370459734887,0.010044836192634951,0.6890004960010928,0.15164780616760254,0.4073208799334405,0.057629984720178155,0.5665983517735296,0.015814000551162055,0.7388944338454428,0.12259019661849585,0.12270136898489914,0.32798807975723676,3.6581645270394607,1.3452912803235155,-0.005772186673597183,0.030507273506373167,5.356178973952989,0.32798807975723676,3.6581645270394607,0.7454172323300402,-0.005772186673597183,0.030507273506373167,4.756304925959514,0.32798807975723676,3.6581645270394607,-0.0021253650023052226,-0.005772186673597183,0.030507273506373167,4.008762328627168,0.32798807975723676,3.6581645270394607,-0.748006057206998,-0.005772186673597183,0.030507273506373167,3.2628816364224753
src-E1_weak_positive__p-m0p05__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.05,0.01,val_loss,50,0.0533932223916053,0.986328125,0.052393346093595,0.9876708984375,0.9621175130208334,0.926513671875,0.968505859375,0.0270292726796811,0.0255533854166666,0.13030650545449451,0.13027334958314896,0.26061301090898903,0.23633926218948675,0.1687642016642106,1.8306760530296609,0.09946077901555987,0.07383428058043744,0.770419881456159,0.014518817552642239,0.011544011977799149,0.7952283881884102,0.17056924104690552,0.4208390010789509,0.06143210153969961,0.5513536102605766,0.014621268918061441,0.7214660154570905,0.12777557402594775,0.13613714159890025,0.3455794880173091,3.9545501836908428,1.4980762510626422,-0.007849024417928516,0.034313734038732946,5.824670632391599,0.3455794880173091,3.9545501836908428,0.8295541302812846,-0.007849024417928516,0.034313734038732946,5.156148511610241,0.3455794880173091,3.9545501836908428,-0.002330455075534133,-0.007849024417928516,0.034313734038732946,4.324263926253423,0.3455794880173091,3.9545501836908428,-0.8325384034919664,-0.007849024417928516,0.034313734038732946,3.49405597783699
src-E1_weak_positive__p-0__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.0,0.01,val_loss,50,0.0490393936634063,0.986328125,0.0482507422566413,0.9874267578125,0.9603678385416666,0.9224853515625,0.967132568359375,0.0284997418992167,0.0270589192708333,0.1385773911948131,0.13854490593075752,0.2771547823896262,0.25683826633019474,0.18917489323454598,1.9894606563312585,0.11174137062351282,0.08481364610391513,0.8655449350145117,0.017003362513214965,0.013504495980543955,0.9313125201925567,0.19164124131202698,0.435065117905198,0.06620260585062201,0.5395511859461632,0.013592456913887035,0.7003641720747591,0.1325660908661819,0.15347728014517195,0.36750814155219746,4.28346955936051,1.6721619726791384,-0.010254489100067193,0.03855282784206793,6.351438012333847,0.36750814155219746,4.28346955936051,0.9254046271833646,-0.010254489100067193,0.03855282784206793,5.604680666838073,0.36750814155219746,4.28346955936051,-0.0025426844969908442,-0.010254489100067193,0.03855282784206793,4.676733355157717,0.36750814155219746,4.28346955936051,-0.9288407337174425,-0.010254489100067193,0.03855282784206793,3.7504353059372657
src-E1_weak_positive__p-0p05__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.05,0.01,val_loss,50,0.0458155684173107,0.98583984375,0.0453835912048816,0.9866943359375,0.9586588541666666,0.9190673828125,0.965667724609375,0.0297027918683052,0.0280354817708333,0.14849540518369028,0.14845478534698486,0.29699081036738056,0.2800568290349372,0.21311855590902268,2.1693108696879393,0.12608270807188335,0.09788606217674291,0.9766324572142713,0.020048496121256115,0.01593365588867755,1.09810135696668,0.21516995131969452,0.4502040121869496,0.07158724245483425,0.5302331162407234,0.012684311643169017,0.676744080572994,0.13716496211867263,0.17340664566516434,0.39378263222879273,4.645968205347274,1.8709958881905595,-0.013028862821878547,0.04328614255064167,6.941004005495389,0.39378263222879273,4.645968205347274,1.034870545748334,-0.013028862821878547,0.04328614255064167,6.104878663053164,0.39378263222879273,4.645968205347274,-0.002751828823984946,-0.013028862821878547,0.04328614255064167,5.067256288480845,0.39378263222879273,4.645968205347274,-1.0388157241137286,-0.013028862821878547,0.04328614255064167,4.031192393191102
src-E1_weak_positive__p-0p1__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.1,0.01,val_loss,50,0.0437812432646751,0.98583984375,0.0438220333307981,0.986083984375,0.9564615885416666,0.914794921875,0.9638671875,0.0313206113333372,0.0296223958333333,0.16005922532015412,0.15999653935432434,0.32011845064030825,0.30624166477315845,0.24098670659586788,2.3721377351625543,0.1428056934119668,0.11356797407885703,1.1061681446562994,0.023670997299724772,0.018840842785633867,1.2965139179703131,0.24146296083927155,0.4663169967997231,0.07729515615472678,0.5226565935719895,0.011868774245926392,0.6517248204893068,0.14171856685202142,0.1946878384127454,0.42439346730245475,5.041018600881895,2.0972115594868312,-0.016253516252215296,0.04857555657508783,7.594945667994053,0.42439346730245475,5.041018600881895,1.1594038869222523,-0.016253516252215296,0.04857555657508783,6.6571379954294745,0.42439346730245475,5.041018600881895,-0.0029419461406725786,-0.016253516252215296,0.04857555657508783,5.494792162366549,0.42439346730245475,5.041018600881895,-1.1639059694440432,-0.016253516252215296,0.04857555657508783,4.333828139063178
src-E1_weak_positive__p-0p15__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.15,0.01,val_loss,50,0.0430119484663009,0.986328125,0.0435945522040128,0.9849853515625,0.9534098307291666,0.9093017578125,0.9613037109375,0.0333112191317228,0.0315755208333333,0.1732279826829694,0.17312418669462204,0.3464559653659388,0.3356509131792731,0.2732962225253383,2.5999407937652728,0.16222305172041482,0.13225154199947914,1.256574355368222,0.0278839631911763,0.022223127893782172,1.5272675632450994,0.27084535360336304,0.4833088347171293,0.08307429563369999,0.5160956692837816,0.011123062201042502,0.6264049707071925,0.1463203270685872,0.21615164002317774,0.45922594537502626,5.465742952394546,2.3525477888920614,-0.02005404008024702,0.05448646761942655,8.311949114200813,0.45922594537502626,5.465742952394546,1.2999630554686912,-0.02005404008024702,0.05448646761942655,7.259364380777443,0.45922594537502626,5.465742952394546,-0.0030943245360487565,-0.02005404008024702,0.05448646761942655,5.956307000772703,0.45922594537502626,5.465742952394546,-1.3050550549436073,-0.02005404008024702,0.05448646761942655,4.654346270365145
src-E1_weak_positive__p-0p2__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.2,0.01,val_loss,50,0.0435860380530357,0.986328125,0.044712608680129,0.984130859375,0.9507649739583334,0.904052734375,0.9591064453125,0.0351396097432624,0.0333658854166666,0.1878479058787742,0.1876784935593605,0.3756958117575484,0.3686465212936096,0.3106181984146436,2.855523675214896,0.18464139757000694,0.15418781501551468,1.430226115618199,0.03268444385892982,0.026099333005030832,1.7902007181047055,0.3036649227142334,0.5008629863699399,0.08866065993037867,0.5095610429730929,0.010420217015604376,0.601971024389437,0.1510126972017024,0.23659606139325626,0.497862569450894,5.916263349947599,2.637930825856159,-0.02459151104435188,0.06108884187415242,9.088554076084453,0.497862569450894,5.916263349947599,1.4570593209647589,-0.02459151104435188,0.06108884187415242,7.907682571193052,0.497862569450894,5.916263349947599,-0.0031956613567807116,-0.02459151104435188,0.06108884187415242,6.447427588871513,0.497862569450894,5.916263349947599,-1.4627622123368362,-0.02459151104435188,0.06108884187415242,4.987861037891457
src-E1_weak_positive__p-0p25__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.25,0.01,val_loss,50,0.0455704629421234,0.98193359375,0.0471588857471942,0.982666015625,0.947265625,0.8966064453125,0.95611572265625,0.0376024614706552,0.035400390625,0.20362251461885703,0.20335809886455536,0.40724502923771405,0.40580069328716534,0.3536078640570243,3.1433186539612303,0.2103372669143689,0.17968836460568127,1.62926546369227,0.038042272899919856,0.03043939671355535,2.0836611006053576,0.3402264714241028,0.5183265341676573,0.09374619986910471,0.5017796124728731,0.009731494698191468,0.5797553778958221,0.1557584689322798,0.25475465847370665,0.5395041651123735,6.388694671043632,2.953350529287044,-0.030020606912504143,0.06844399718102068,9.919972755711566,0.5395041651123735,6.388694671043632,1.6306903532347874,-0.030020606912504143,0.06844399718102068,8.59731257965931,0.5395041651123735,6.388694671043632,-0.003244792476642073,-0.030020606912504143,0.06844399718102068,6.963377433947881,0.5395041651123735,6.388694671043632,-1.6370191860877874,-0.030020606912504143,0.06844399718102068,5.329603040336735
src-E1_weak_positive__p-0p3__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.3,0.01,val_loss,32,0.0486357137560844,0.98193359375,0.0503539815545082,0.9810791015625,0.943603515625,0.8895263671875,0.952972412109375,0.0400673719670768,0.0374755859375,0.1993707148464652,0.19905659556388855,0.3987414296929304,0.39682608263171715,0.3564759196092685,3.0738016187467374,0.2140623014757838,0.18659788227890506,1.6581194573330842,0.038321066806904086,0.03071080122894879,2.0989312717803834,0.34147676825523376,0.5394360674483407,0.09656892145990505,0.5024133331263294,0.009485357001442409,0.5636670233027683,0.16402218345507422,0.26282543624071514,0.5281370099380638,6.104564264030715,2.9571897753135254,-0.03236714304727261,0.06869552173884585,9.626219427973878,0.5281370099380638,6.104564264030715,1.6326314464963094,-0.03236714304727261,0.06869552173884585,8.301661099156663,0.5281370099380638,6.104564264030715,-0.002910630628530546,-0.03236714304727261,0.06869552173884585,6.666119022031822,0.5281370099380638,6.104564264030715,-1.6386795311408775,-0.03236714304727261,0.06869552173884585,5.030350121519475
src-E1_weak_positive__p-0p35__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.35,0.01,val_loss,23,0.0518995448946952,0.97802734375,0.0537587869912385,0.9793701171875,0.939697265625,0.8822021484375,0.949615478515625,0.0426216301320079,0.0396728515625,0.19953485071843272,0.19916345924139023,0.39906970143686543,0.4035265018229924,0.37304616620143255,3.1257028426275726,0.2247365804458894,0.19956640395103023,1.7408020667010662,0.039911299761889694,0.03201950480011646,2.186031917893755,0.35471096634864807,0.5569314021027311,0.09890626658121418,0.49447768564642886,0.008978070527115878,0.5507834421909575,0.1708379249473212,0.2694005623346054,0.5284623623917879,6.022578237547858,3.0457153292158905,-0.03527744137727247,0.07135787018341944,9.632836357961683,0.5284623623917879,6.022578237547858,1.681255047956863,-0.03527744137727247,0.07135787018341944,8.268376076702657,0.5284623623917879,6.022578237547858,-0.0026702003007061416,-0.03527744137727247,0.07135787018341944,6.584450828445087,0.5284623623917879,6.022578237547858,-1.687237053432707,-0.03527744137727247,0.07135787018341944,4.899883975313086
src-E1_weak_positive__p-0p4__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.4,0.01,val_loss,15,0.0552740320563316,0.9765625,0.0573294283822178,0.977783203125,0.9348958333333334,0.8731689453125,0.94561767578125,0.0459362847952451,0.0428873697916666,0.1955963379591395,0.19515080004930496,0.391192675918279,0.40403567712037,0.3829246535897255,3.12964689752166,0.23115925221514932,0.20853628095549842,1.7905518683020665,0.04041291455835534,0.03243659231402732,2.213506491814015,0.3611687123775482,0.5721258426054354,0.10002313371528218,0.48410660007350687,0.00847661041847569,0.5425396406447233,0.1775884045211657,0.27139534441563534,0.5178415235814615,5.806912849056836,3.072610221791595,-0.035909577292180514,0.07265698706032708,9.434112004198038,0.5178415235814615,5.806912849056836,1.6959768213267035,-0.035909577292180514,0.07265698706032708,8.057478603733147,0.5178415235814615,5.806912849056836,-0.002341703469557161,-0.035909577292180514,0.07265698706032708,6.3591600789368865,0.5178415235814615,5.806912849056836,-1.701608733432515,-0.035909577292180514,0.07265698706032708,4.659893048973929
src-E1_weak_positive__p-0p45__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.45,0.01,val_loss,14,0.0590930953621864,0.974609375,0.0613503037020564,0.9776611328125,0.9318440755208334,0.865966796875,0.94329833984375,0.0488864169261971,0.0458170572916666,0.20695827045060436,0.2063576504588127,0.4139165409012087,0.4500108912713557,0.4353083531061808,3.4857693750118344,0.2600380148718462,0.2377756397938356,2.0142458019589937,0.04525799047825826,0.03633206625646926,2.478882229229607,0.4013116657733917,0.5778482697100853,0.10057087807452149,0.45989613688218256,0.007606429588546877,0.539451724082133,0.18012758225909414,0.27281426407022596,0.5475277094278823,6.172170342315465,3.376399102622578,-0.03893914700909018,0.08073262026300654,10.137890627619843,0.5475277094278823,6.172170342315465,1.8632280551042824,-0.03893914700909018,0.08073262026300654,8.624719580101546,0.5475277094278823,6.172170342315465,-0.0023210869232065737,-0.03893914700909018,0.08073262026300654,6.759170438074057,0.5475277094278823,6.172170342315465,-1.8692268729924764,-0.03893914700909018,0.08073262026300654,4.892264652004788
src-E1_weak_positive__p-0p5__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.5,0.01,val_loss,14,0.0649214088916778,0.97265625,0.067734838463366,0.97509765625,0.9278157552083334,0.85888671875,0.93963623046875,0.0510087784733964,0.0472819010416666,0.22462371102297177,0.22385114803910255,0.44924742204594353,0.5201418031847733,0.5106987958153089,4.029001082801846,0.2997944353719703,0.27721117035252973,2.3221977109625933,0.052212356750435014,0.041857361881857895,2.8597885572720387,0.4583873748779297,0.5763705849757905,0.10038100462363199,0.431850909978057,0.00672617124195406,0.5409928194319732,0.17971946530629815,0.2725615440197746,0.5937892876040056,6.747526010828965,3.798162123511865,-0.04063359016779445,0.09221464768052101,11.191058479457562,0.5937892876040056,6.747526010828965,2.095351322536259,-0.04063359016779445,0.09221464768052101,9.488247678481956,0.5937892876040056,6.747526010828965,-0.0025048812796246572,-0.04063359016779445,0.09221464768052101,7.390391474666073,0.5937892876040056,6.747526010828965,-2.101974497743491,-0.04063359016779445,0.09221464768052101,5.290921858202206
src-E2_neutral__p-m0p5__lr-0p01__seed-42,42,E2_neutral,0.0,-0.5,0.01,val_loss,50,0.1594419479370117,0.958984375,0.1605651713907718,0.961181640625,0.9619140625,0.961181640625,0.96173095703125,0.0003286843754354,-0.000732421875,0.11352277296297666,0.11350321024656296,0.22704554592595333,0.13823039700472026,0.08152398506257062,1.0707280510778425,0.009470548997643503,0.00803804352908628,0.07335855709462927,0.009631043875833927,0.00827748663900502,0.5275139983116226,0.06082826480269432,0.06851278157958343,0.06967384948988498,0.8212576641814905,0.0347918242591599,0.7737659045800355,0.0036320581153917626,0.18781021304541287,0.30085319798087085,2.2675284372133024,0.000662779486960063,0.002148288055187871,0.012236936083354522,2.5834296388196756,0.30085319798087085,2.2675284372133024,0.001498332196088776,0.002148288055187871,0.012236936083354522,2.5842651915288046,0.30085319798087085,2.2675284372133024,-0.0006225269808087984,0.002148288055187871,0.012236936083354522,2.582144332351907,0.30085319798087085,2.2675284372133024,-0.0008134362682294238,0.002148288055187871,0.012236936083354522,2.581953423064486
src-E2_neutral__p-m0p45__lr-0p01__seed-42,42,E2_neutral,0.0,-0.45,0.01,val_loss,50,0.1464368402957916,0.96142578125,0.1472496874630451,0.965087890625,0.9657389322916666,0.965087890625,0.965576171875,0.0004485149675506,-0.0006510416666666,0.11326748119236284,0.113253278657794,0.22653496238472567,0.14754964769788154,0.08839558837547278,1.1429146565453334,0.009440880696424648,0.008045797411371798,0.07312874742156748,0.00951768778439778,0.008140012415990517,0.521305229480603,0.07034932076931,0.06398443401068314,0.06450498481626962,0.7676567376445799,0.0313933747988245,0.7990889625777298,0.003271476442225054,0.1662461861812207,0.30019771855952726,2.4324259809845605,0.0011335539984583583,0.0016405969777352856,0.014152304764138535,2.74955015528442,0.30019771855952726,2.4324259809845605,0.0017321514902820783,0.0016405969777352856,0.014152304764138535,2.750148752776244,0.30019771855952726,2.4324259809845605,-0.0006691371973656418,0.0016405969777352856,0.014152304764138535,2.747747464088596,0.30019771855952726,2.4324259809845605,-0.0010630972061183592,0.0016405969777352856,0.014152304764138535,2.747353504079843
src-E2_neutral__p-m0p4__lr-0p01__seed-42,42,E2_neutral,0.0,-0.4,0.01,val_loss,50,0.1339654326438903,0.96630859375,0.1344463601708412,0.96923828125,0.9700520833333334,0.96923828125,0.9698486328125,0.0006103515625,-0.0008138020833333,0.11307763567282753,0.11306856572628021,0.22615527134565505,0.1576900054958321,0.09605847264829208,1.2214615302974274,0.009424634103998443,0.008063742219625662,0.07300290185776885,0.009437443506678298,0.008006745868708094,0.5169100693788361,0.08110018074512482,0.05976684492060307,0.059848076464983954,0.717088158613935,0.028169796327310967,0.8217313649855361,0.002935286683328288,0.1471635520038247,0.2997096302748625,2.611403955486653,0.0016917502291049595,0.0010263426571990406,0.016315075423335657,2.9301467540711554,0.2997096302748625,2.611403955486653,0.0020104048004709277,0.0010263426571990406,0.016315075423335657,2.930465408642521,0.2997096302748625,2.611403955486653,-0.0007254749328766745,0.0010263426571990406,0.016315075423335657,2.9277295289091736,0.2997096302748625,2.611403955486653,-0.0013584237625478505,0.0010263426571990406,0.016315075423335657,2.9270965800795024
src-E2_neutral__p-m0p35__lr-0p01__seed-42,42,E2_neutral,0.0,-0.35,0.01,val_loss,50,0.122177317738533,0.96875,0.1222889870405197,0.972412109375,0.9733479817708334,0.972412109375,0.973114013671875,0.0004516189143966,-0.0009358723958333,0.11316025398978134,0.11315524205565453,0.22632050797956269,0.1687736867401359,0.10483230788571139,1.3073153560451478,0.009436784540638557,0.008112255191372241,0.07309701873528147,0.009437542582416934,0.007904637973295658,0.5169154959805313,0.09316955506801605,0.05591383777240439,0.055918329241382875,0.6704851696699401,0.02519676515164047,0.8407322262289803,0.0026284292945114177,0.1314425793248679,0.2999344242980424,2.806174100316711,0.002339689520413626,0.00029275411080185824,0.018743094085948542,3.1274840623319173,0.2999344242980424,2.806174100316711,0.002334712445799001,0.00029275411080185824,0.018743094085948542,3.1274790852573027,0.2999344242980424,2.806174100316711,-0.0007928472172914512,0.00029275411080185824,0.018743094085948542,3.124351525594212,0.2999344242980424,2.806174100316711,-0.0017002814025995497,0.00029275411080185824,0.018743094085948542,3.123444091408904
src-E2_neutral__p-m0p3__lr-0p01__seed-42,42,E2_neutral,0.0,-0.3,0.01,val_loss,50,0.111231230199337,0.97314453125,0.1109203528612852,0.9752197265625,0.9759521484375,0.9752197265625,0.97576904296875,0.0004443426446094,-0.000732421875,0.1137625276573095,0.11375975422561169,0.227525055314619,0.18095709515849695,0.11474221593428714,1.4016876318538591,0.009501671321742932,0.00819657196868017,0.07359962958049399,0.009590122355896303,0.00790419376924774,0.5252726343558992,0.10664708912372589,0.0525078683066867,0.05299666391912676,0.6286712745784686,0.022528987524019023,0.8550385581520261,0.0023574064879306454,0.12007504783602431,0.3015251084330557,3.018890569845348,0.0030657933485736697,-0.0005732801710944835,0.021454394882312045,3.344362586338195,0.3015251084330557,3.018890569845348,0.0026993461902254674,-0.0005732801710944835,0.021454394882312045,3.343996139179847,0.3015251084330557,3.018890569845348,-0.0008724508720322087,-0.0005732801710944835,0.021454394882312045,3.340424342117589,0.3015251084330557,3.018890569845348,-0.002082062091673491,-0.0005732801710944835,0.021454394882312045,3.339214730897948
src-E2_neutral__p-m0p25__lr-0p01__seed-42,42,E2_neutral,0.0,-0.25,0.01,val_loss,50,0.1012823432683944,0.97705078125,0.1004837229847908,0.9779052734375,0.9783528645833334,0.9779052734375,0.978240966796875,0.0002001171424652,-0.0004475911458333,0.11516334197893657,0.11516057699918747,0.23032668395787315,0.1944438509817904,0.12602585800147306,1.5061555932498216,0.009657514632516625,0.008360650734054313,0.07480678667498267,0.00999091530200646,0.008119120055403982,0.5472249681032476,0.12163642793893814,0.04966736969954914,0.051382006947301745,0.5922704235564723,0.02019731007227274,0.863663767954716,0.002130526904302863,0.11400839506870836,0.30522067798627095,3.252330509415546,0.0038305721508647677,-0.001586169853299508,0.02446982827677857,3.5842654179761606,0.30522067798627095,3.252330509415546,0.003083255265349742,-0.001586169853299508,0.02446982827677857,3.583518101090646,0.30522067798627095,3.252330509415546,-0.0009652839430086759,-0.001586169853299508,0.02446982827677857,3.5794695618822874,0.30522067798627095,3.252330509415546,-0.00248229101580672,-0.001586169853299508,0.02446982827677857,3.5779525548094893
src-E2_neutral__p-m0p2__lr-0p01__seed-42,42,E2_neutral,0.0,-0.2,0.01,val_loss,50,0.0924665108323097,0.97802734375,0.0911124572157859,0.979736328125,0.97998046875,0.979736328125,0.97991943359375,0.0001364787583923,-0.000244140625,0.11765721975593257,0.11765220947563648,0.23531443951186515,0.20949888628325633,0.13895698099028475,1.6227713952481064,0.009961415592874674,0.008617756717527906,0.07716079339170899,0.010746048504131692,0.008617208421515291,0.5885853169757574,0.1382758766412735,0.04754877588898579,0.05129406029205485,0.5616126264120194,0.018207898952783266,0.8659191956253348,0.0019577446631899287,0.11391516075869196,0.3118031992794661,3.510073669386322,0.004553410552773437,-0.0027615006172881894,0.027817217371193692,3.851485995972467,0.3118031992794661,3.510073669386322,0.003442117680583126,-0.0027615006172881894,0.027817217371193692,3.850374703100277,0.3118031992794661,3.510073669386322,-0.0010720741508448849,-0.0027615006172881894,0.027817217371193692,3.8458605112688486,0.3118031992794661,3.510073669386322,-0.002857789066050633,-0.0027615006172881894,0.027817217371193692,3.844074796353643
src-E2_neutral__p-m0p15__lr-0p01__seed-42,42,E2_neutral,0.0,-0.15,0.01,val_loss,50,0.0848847478628158,0.9794921875,0.0829200390726327,0.980224609375,0.9805501302083334,0.980224609375,0.98046875,0.0002589502372509,-0.0003255208333333,0.12152604745796389,0.12151645310223103,0.24305209491592777,0.22645941684335985,0.15394508874548288,1.7541471000523523,0.010493044802239929,0.009002174108172768,0.08127877554016709,0.0119494471470211,0.009519641535819877,0.6544981752139206,0.15675975382328033,0.04633521073445969,0.052766395469818046,0.5366349924941407,0.016542422198651027,0.8616529575066596,0.0018499273282917288,0.11995469296639762,0.32201995135337125,3.796601651585007,0.005129793405334921,-0.004112406107123543,0.031535653601167724,4.1511746438377575,0.32201995135337125,3.796601651585007,0.003716925924000817,-0.004112406107123543,0.031535653601167724,4.149761776356423,0.32201995135337125,3.796601651585007,-0.0011931832922070416,-0.004112406107123543,0.031535653601167724,4.144851667140215,0.32201995135337125,3.796601651585007,-0.003153584217252441,-0.004112406107123543,0.031535653601167724,4.1428912662151705
src-E2_neutral__p-m0p1__lr-0p01__seed-42,42,E2_neutral,0.0,-0.1,0.01,val_loss,50,0.0785958543419838,0.9794921875,0.0759962517768144,0.981201171875,0.9813639322916666,0.9810791015625,0.9813232421875,0.0002283726432357,-0.0001627604166666,0.12699627698306593,0.1269787773489952,0.25399255396613185,0.2457351280397278,0.17170358876658914,1.903456116952026,0.011354092940976931,0.00965025562812419,0.0879484257433897,0.013665260331318756,0.010852520965678044,0.7484771337643801,0.17734359204769135,0.04620459855109248,0.05560971457491216,0.5168014764357766,0.015159333711098111,0.851380857147039,0.0018175831316702546,0.13164222601019265,0.33646622242423785,4.117170820339106,0.005520554431440235,-0.005644247980663589,0.03567654293146916,4.489189892145589,0.33646622242423785,4.117170820339106,0.003882844973929658,-0.005644247980663589,0.03567654293146916,4.487552182688079,0.33646622242423785,4.117170820339106,-0.001328277170476302,-0.005644247980663589,0.03567654293146916,4.482341060543673,0.33646622242423785,4.117170820339106,-0.0033520842586906886,-0.005644247980663589,0.03567654293146916,4.480317253455459
src-E2_neutral__p-m0p05__lr-0p01__seed-42,42,E2_neutral,0.0,-0.05,0.01,val_loss,50,0.0736276358366012,0.9794921875,0.0704145990312099,0.981201171875,0.9813232421875,0.9810791015625,0.981292724609375,0.0001805444269744,-0.0001220703125,0.13420667408153,0.13417599722743034,0.26841334816306,0.26778985462293003,0.19273776764748618,2.0742912944758265,0.0126641785735686,0.010717788573432092,0.09809630541765599,0.01592808757439017,0.012644379771020188,0.8724172862411244,0.20032571256160736,0.047291480072689074,0.05947980216359659,0.5011641470529343,0.014001791244204904,0.8362090603489404,0.0018701682572649233,0.14791898014958982,0.355501645495667,4.47730728638393,0.005890338831905879,-0.007354545625451175,0.040299899206729606,4.871644624292781,0.355501645495667,4.47730728638393,0.00402712413236033,-0.007354545625451175,0.040299899206729606,4.8697814095932355,0.355501645495667,4.47730728638393,-0.0014749794000954064,-0.007354545625451175,0.040299899206729606,4.864279306060779,0.355501645495667,4.47730728638393,-0.003547942401480191,-0.007354545625451175,0.040299899206729606,4.862206343059395
src-E2_neutral__p-0__lr-0p01__seed-42,42,E2_neutral,0.0,0.0,0.01,val_loss,50,0.0700107514858245,0.9775390625,0.0662517827004194,0.9805908203125,0.9808756510416666,0.9805908203125,0.980804443359375,0.0002497971426963,-0.0002848307291666,0.14321497300434702,0.1431642509996891,0.28642994600869404,0.29310200587971474,0.21770067908801138,2.270358375024247,0.014558989296010835,0.012256848769902717,0.11277344616212401,0.018757056577909464,0.014908192617182067,1.0273663000121669,0.2260248214006424,0.04967209027558022,0.06399497854547989,0.4886181947970721,0.013012708124722496,0.8175600809306194,0.0020171795202169546,0.16741003142444122,0.37927581710990665,4.881854874169145,0.006666403984406691,-0.009246784629128153,0.04546983711770736,5.304020147752038,0.37927581710990665,4.881854874169145,0.004385475093898077,-0.009246784629128153,0.04546983711770736,5.301739218861528,0.37927581710990665,4.881854874169145,-0.0016260766145613475,-0.009246784629128153,0.04546983711770736,5.295727667153069,0.37927581710990665,4.881854874169145,-0.003976946800307977,-0.009246784629128153,0.04546983711770736,5.293376796967323
src-E2_neutral__p-0p05__lr-0p01__seed-42,42,E2_neutral,0.0,0.05,0.01,val_loss,50,0.067813292145729,0.9755859375,0.0636070650070905,0.97900390625,0.9794514973958334,0.97900390625,0.979339599609375,0.0002911191410574,-0.0004475911458333,0.1540407463673168,0.15396304801106453,0.3080814927346336,0.32212004512607123,0.24711906886659563,2.495131140505711,0.01719366518299573,0.014354324711894151,0.13318155782801752,0.022169835417573794,0.0176524412761925,1.2142918954382131,0.2547779083251953,0.05337657635142352,0.06882476192655744,0.47820912947850974,0.012148496296727172,0.7968527188084301,0.0022702803329003904,0.18872850456194243,0.4078454624535528,5.333822259557802,0.008421204224755941,-0.01135013940654607,0.05125414952635765,5.789992936355922,0.4078454624535528,5.333822259557802,0.005280951448277754,-0.01135013940654607,0.05125414952635765,5.786852683579444,0.4078454624535528,5.333822259557802,-0.001767457730236456,-0.01135013940654607,0.05125414952635765,5.77980427440093,0.4078454624535528,5.333822259557802,-0.0049475222694155,-0.01135013940654607,0.05125414952635765,5.776624209861751
src-E2_neutral__p-0p1__lr-0p01__seed-42,42,E2_neutral,0.0,0.1,0.01,val_loss,50,0.0671434625983238,0.97412109375,0.0626014797016978,0.9776611328125,0.9780680338541666,0.9776611328125,0.97796630859375,0.0002660460780969,-0.0004069010416666,0.1666822163302739,0.16657179966568947,0.3333644326605478,0.3552480096164116,0.2816800223353008,2.751739250035389,0.020745022595724718,0.017295643740605254,0.16069025405987677,0.026186969135122765,0.02087459216497867,1.4343193707998285,0.2869446277618408,0.05839588691327138,0.07371461183807569,0.4691995783741432,0.011379121203851579,0.7753267284255209,0.002643925866441724,0.21065022450418572,0.44121549103245616,5.833608239581862,0.011655733142730794,-0.01372249606435004,0.05772518878802657,6.330482156480725,0.44121549103245616,5.833608239581862,0.007003232063454401,-0.01372249606435004,0.05772518878802657,6.325829655401449,0.44121549103245616,5.833608239581862,-0.0018792401965343917,-0.01372249606435004,0.05772518878802657,6.31694718314146,0.44121549103245616,5.833608239581862,-0.006720101466268983,-0.01372249606435004,0.05772518878802657,6.312106321871726
src-E2_neutral__p-0p15__lr-0p01__seed-42,42,E2_neutral,0.0,0.15,0.01,val_loss,50,0.068117469549179,0.9736328125,0.0633515883237123,0.9755859375,0.9757893880208334,0.9755859375,0.975738525390625,0.0001585739875093,-0.0002034505208333,0.1810756776810218,0.18092811480164528,0.3621513553620436,0.39288457808291477,0.3220979040488601,3.043270855793713,0.025410163981417527,0.021336350706405938,0.19682628384885925,0.030825606171279878,0.024606006455128865,1.6883879848780443,0.3228814899921417,0.06467590075794459,0.07845970010249272,0.46088772067507167,0.010678482039067298,0.7540679902575979,0.003154245394047273,0.23209928230928756,0.47922732839733495,6.3790065274772,0.016593135605374995,-0.016437109183108506,0.06495467474451289,6.923344557041315,0.47922732839733495,6.3790065274772,0.009688742923196842,-0.016437109183108506,0.06495467474451289,6.916440164359137,0.47922732839733495,6.3790065274772,-0.0019373528701442887,-0.016437109183108506,0.06495467474451289,6.904814068565795,0.47922732839733495,6.3790065274772,-0.009394430103261095,-0.016437109183108506,0.06495467474451289,6.897356991332678
src-E2_neutral__p-0p2__lr-0p01__seed-42,42,E2_neutral,0.0,0.2,0.01,val_loss,48,0.0707980394363403,0.97119140625,0.0659941807389259,0.9739990234375,0.9737548828125,0.9736328125,0.97381591796875,0.00018310546875,0.000244140625,0.19506042227676418,0.19487682729959488,0.39012084455352836,0.4303512160222621,0.3646654656777779,3.3334861853486637,0.030989595929217954,0.026110176968116624,0.2400443778791166,0.03561056852679599,0.028455013745175773,1.9504711667709673,0.3588261008262634,0.07201001130112958,0.08274768886665317,0.4532586757386406,0.010061577477714434,0.7346239510913722,0.003809349690075362,0.2515051217408379,0.5161926196604503,6.884513044771491,0.022596271828310213,-0.0193349785856645,0.07218571950215846,7.476152677176745,0.5161926196604503,6.884513044771491,0.012992176828081722,-0.0193349785856645,0.07218571950215846,7.466548582176516,0.5161926196604503,6.884513044771491,-0.001907296825989737,-0.0193349785856645,0.07218571950215846,7.451649108522445,0.5161926196604503,6.884513044771491,-0.012607642413082222,-0.0193349785856645,0.07218571950215846,7.440948762935353
src-E2_neutral__p-0p25__lr-0p01__seed-42,42,E2_neutral,0.0,0.25,0.01,val_loss,32,0.0744073092937469,0.97021484375,0.0697431936860084,0.972412109375,0.9726155598958334,0.97216796875,0.972564697265625,0.0002911191410574,-0.0002034505208333,0.19316651403511895,0.19296948611736298,0.3863330280702379,0.4249452485751162,0.37124689631164076,3.291611741562792,0.03319686817049895,0.027891258356006195,0.25714183514117106,0.03628132311039233,0.029006580671728444,1.9872099083695374,0.3633626699447632,0.07812034204832591,0.08537881817021659,0.45456800536733977,0.009950820103135857,0.7223578627502997,0.004408396782183193,0.2632829203643814,0.511161333463038,6.67915066348192,0.024125543535955786,-0.020477540107665358,0.07309834961779416,7.267058349991043,0.511161333463038,6.67915066348192,0.013833074402003029,-0.020477540107665358,0.07309834961779416,7.25676588085709,0.511161333463038,6.67915066348192,-0.0017044987238431233,-0.020477540107665358,0.07309834961779416,7.241228307731244,0.511161333463038,6.67915066348192,-0.013312697440135565,-0.020477540107665358,0.07309834961779416,7.2296201090149514
src-E2_neutral__p-0p3__lr-0p01__seed-42,42,E2_neutral,0.0,0.3,0.01,val_loss,25,0.0782749503850936,0.9677734375,0.0738701596856117,0.9715576171875,0.9710693359375,0.970947265625,0.97119140625,0.0002283726432357,0.00048828125,0.1971685273088322,0.1969725452363491,0.3943370546176644,0.44128437745941784,0.3974336730937163,3.418174089683666,0.03783867863339549,0.03177752871221552,0.29309714437927026,0.038780367744373004,0.03102561003270178,2.124088220193882,0.38404926657676697,0.08574669887758551,0.08788067224958443,0.4468060447641035,0.00946042626658026,0.7108269487079196,0.0052263525589381936,0.2744862724665618,0.5217739409124684,6.773424816418626,0.025887815232048254,-0.02246119439129652,0.07725991104962304,7.375885289221469,0.5217739409124684,6.773424816418626,0.014778117953230363,-0.02246119439129652,0.07725991104962304,7.364775591942652,0.5217739409124684,6.773424816418626,-0.0014427507389843384,-0.02246119439129652,0.07725991104962304,7.348554723250437,0.5217739409124684,6.773424816418626,-0.014056131735950791,-0.02246119439129652,0.07725991104962304,7.335941342253471
src-E2_neutral__p-0p35__lr-0p01__seed-42,42,E2_neutral,0.0,0.35,0.01,val_loss,16,0.0823330953717231,0.9677734375,0.0781210456043481,0.96875,0.968994140625,0.96875,0.96893310546875,0.00018310546875,-0.000244140625,0.19251932949646097,0.19229426234960556,0.38503865899292194,0.43538830816882795,0.40310110077261924,3.372503333342587,0.04050108618162066,0.03378441560586604,0.31372006456945634,0.03877492623226657,0.031027850465755666,2.12379017630112,0.3867248594760895,0.09302290718821,0.08905826248607265,0.442178455149992,0.009190709453913199,0.7050909491410963,0.006101336196210604,0.27961700520877997,0.509401077668592,6.4898936034919,0.026078324915660468,-0.02298901727494714,0.07779816508991644,7.080182153891122,0.509401077668592,6.4898936034919,0.01478681096968893,-0.02298901727494714,0.07779816508991644,7.068890639945151,0.509401077668592,6.4898936034919,-0.0011120776345119056,-0.02298901727494714,0.07779816508991644,7.05299175134095,0.509401077668592,6.4898936034919,-0.013999556966021724,-0.02298901727494714,0.07779816508991644,7.04010427200944
src-E2_neutral__p-0p4__lr-0p01__seed-42,42,E2_neutral,0.0,0.4,0.01,val_loss,12,0.086909607052803,0.9658203125,0.0829585585743188,0.96728515625,0.9673665364583334,0.967041015625,0.96734619140625,0.0002200653854653,-8.138020833337034e-05,0.1939412996103728,0.1936924047768116,0.3878825992207456,0.45395838558971174,0.4307393506169319,3.5163465345203173,0.04633097952395615,0.03805976080087324,0.35887822421951804,0.0407509021900515,0.03261324581120243,2.2320188368177885,0.40735575556755066,0.10205997068160816,0.08976792473414562,0.4272226392699731,0.008535924898238243,0.7015091291497328,0.007307085778687643,0.28264786017334126,0.5130846526451949,6.519812179383068,0.025198076361616646,-0.023249696563435396,0.08194852113956586,7.11679373296601,0.5130846526451949,6.519812179383068,0.014039698707401134,-0.023249696563435396,0.08194852113956586,7.105635355311795,0.5130846526451949,6.519812179383068,-0.0008194610591979452,-0.023249696563435396,0.08194852113956586,7.090776195545196,0.5130846526451949,6.519812179383068,-0.013155522642555246,-0.023249696563435396,0.08194852113956586,7.078440133961839
src-E2_neutral__p-0p45__lr-0p01__seed-42,42,E2_neutral,0.0,0.45,0.01,val_loss,9,0.092311330139637,0.96435546875,0.0882541984319686,0.9656982421875,0.9656575520833334,0.9654541015625,0.965667724609375,0.0002497971426963,4.069010416662966e-05,0.19601077565472183,0.19568850100040436,0.39202155130944366,0.48143170893414244,0.4659806415438652,3.72915398207622,0.054176385579834424,0.04400954546484475,0.41964847821682066,0.043126559556146415,0.0345147662148623,2.3621389496491374,0.43342164158821106,0.11253181827133346,0.08957980697122284,0.4071413910161351,0.00775536488339608,0.7017832246792785,0.008886968791872656,0.2815744416454529,0.5182572008804813,6.610350182782531,0.017527645413648218,-0.024223921618339722,0.0871922443038784,7.209103351762199,0.5182572008804813,6.610350182782531,0.00954444086977943,-0.024223921618339722,0.0871922443038784,7.20112014721833,0.5182572008804813,6.610350182782531,-0.0004912664708590991,-0.024223921618339722,0.0871922443038784,7.191084439877692,0.5182572008804813,6.610350182782531,-0.008468594330566924,-0.024223921618339722,0.0871922443038784,7.183107112017984
src-E2_neutral__p-0p5__lr-0p01__seed-42,42,E2_neutral,0.0,0.5,0.01,val_loss,9,0.1009337604045867,0.96240234375,0.0952787455171346,0.9632568359375,0.9632161458333334,0.9630126953125,0.963226318359375,0.0002497971426963,4.069010416662966e-05,0.21520679183584498,0.21478236839175224,0.43041358367168997,0.565048281477256,0.5550932134191195,4.376845167929067,0.07113988809203224,0.05653152532371072,0.5510472036630004,0.05013875125817895,0.04002169887348403,2.7462125069245142,0.4974499046802521,0.12590054765947592,0.08873357003599187,0.3808644303336534,0.006814042063665208,0.7046204433378686,0.011168901937297051,0.27739661266116916,0.5687939344432937,7.35124535306665,0.014890549121138824,-0.027065284002760308,0.10007293004309759,8.00793748267142,0.5687939344432937,7.35124535306665,0.007950164274600009,-0.027065284002760308,0.10007293004309759,8.00099709782488,0.5687939344432937,7.35124535306665,-0.00011345528473442586,-0.027065284002760308,0.10007293004309759,7.992933478265547,0.5687939344432937,7.35124535306665,-0.006406345581913178,-0.027065284002760308,0.10007293004309759,7.986640587968368
src-E3_reversed__p-m0p5__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.5,0.01,val_loss,50,0.1378641724586486,0.970703125,0.1395434699952602,0.971923828125,0.9209391276041666,0.888916015625,0.933685302734375,0.0313940750312952,0.0509847005208333,0.10942784187170058,0.1093652993440628,0.21885568374340117,0.1276590619953562,0.07524647261016071,0.9888428422009495,0.03975809130494066,0.026426588847728756,0.30796485100205817,0.009668209120836673,0.00832243095371147,0.5295496226159435,0.05426586791872978,0.31143963212252745,0.07573460880660685,0.8571882023986765,0.034188957168685155,0.6979506931509258,0.0676974793304222,0.20016287034996683,0.2898888054628652,2.090585701021422,-0.5859829707705355,0.0025370356727552456,0.010916766397713218,1.8079453377842203,0.2898888054628652,2.090585701021422,-0.32481632272529565,0.0025370356727552456,0.010916766397713218,2.06911198582946,0.2898888054628652,2.090585701021422,-0.00046294564194356534,0.0025370356727552456,0.010916766397713218,2.393465362912812,0.2898888054628652,2.090585701021422,0.3267525305790562,0.0025370356727552456,0.010916766397713218,2.720680839133812
src-E3_reversed__p-m0p45__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.45,0.01,val_loss,50,0.1249274760484695,0.97314453125,0.1262297220528125,0.976318359375,0.9227701822916666,0.8890380859375,0.9361572265625,0.0330928767289887,0.0535481770833333,0.1089883045683805,0.10892479494214058,0.217976609136761,0.1355568931289317,0.0811215107057554,1.0500191791039422,0.04411536486369371,0.029340898166659222,0.3417161468578992,0.009550504102462706,0.008188799425311723,0.5231026532464453,0.06236620992422104,0.3254380049986424,0.07045384326844206,0.8040041494955101,0.030843897353953816,0.7157212765871636,0.07580196532239271,0.1776328607364899,0.28872055024100485,2.2310127625538194,-0.6560998125727706,0.002182089913664094,0.012546327387099154,1.878361917522817,0.28872055024100485,2.2310127625538194,-0.3636799048529417,0.002182089913664094,0.012546327387099154,2.1707818252426456,0.28872055024100485,2.2310127625538194,-0.0004705099192231282,0.002182089913664094,0.012546327387099154,2.5339912201763646,0.28872055024100485,2.2310127625538194,0.3657835402255015,0.002182089913664094,0.012546327387099154,2.900245270321089
src-E3_reversed__p-m0p4__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.4,0.01,val_loss,50,0.1126674115657806,0.97802734375,0.1135771330446004,0.9788818359375,0.9235026041666666,0.888427734375,0.937347412109375,0.0341785294472833,0.0553792317708333,0.10857271514558961,0.10850823856890202,0.21714543029117922,0.14411763298608382,0.08762789757262605,1.1163303848998707,0.04893716797457881,0.03265516755442756,0.37906567315219736,0.009450998477974206,0.008057608439671942,0.5176525057333464,0.0714782178401947,0.3395640558383598,0.06557836318951205,0.7533617704925359,0.027655203639144154,0.7309050519261945,0.08427609193194019,0.15716365250272116,0.2876039469769638,2.3828638792778705,-0.7333649059824285,0.001773445293461129,0.014379407104570419,1.9532557726704374,0.2876039469769638,2.3828638792778705,-0.4064798690306413,0.001773445293461129,0.014379407104570419,2.2801408096222247,0.2876039469769638,2.3828638792778705,-0.0004852949562719512,0.001773445293461129,0.014379407104570419,2.6861353836965938,0.2876039469769638,2.3828638792778705,0.40876915208346665,0.001773445293461129,0.014379407104570419,3.0953898307363326
src-E3_reversed__p-m0p35__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.35,0.01,val_loss,50,0.1011989712715148,0.98095703125,0.1017017345875501,0.9822998046875,0.924560546875,0.8868408203125,0.938995361328125,0.0359640950812487,0.0577392578125,0.10835813403497253,0.10829155705869198,0.21671626806994507,0.1534450288725194,0.09500094168737026,1.1885800827631676,0.05426549011800204,0.036385825100781706,0.4203386790016101,0.009405274496635146,0.007940553416211363,0.5151481001335116,0.0816793218255043,0.35364775592101627,0.06129409708312515,0.7061690745615187,0.024696160359193108,0.7428537269480723,0.09290629041103997,0.13954382228169462,0.28700103446966807,2.547613840685181,-0.8183042737135626,0.0013135557500965945,0.016431582320365123,2.0340557395117482,0.28700103446966807,2.547613840685181,-0.4535020599404088,0.0013135557500965945,0.016431582320365123,2.398857953284902,0.28700103446966807,2.547613840685181,-0.0005102358680784923,0.0013135557500965945,0.016431582320365123,2.8518497773572324,0.28700103446966807,2.547613840685181,0.4559964758974004,0.0013135557500965945,0.016431582320365123,3.3083564891227115
src-E3_reversed__p-m0p3__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.3,0.01,val_loss,50,0.0906350910663604,0.98291015625,0.0907187443226575,0.9849853515625,0.9253743489583334,0.885986328125,0.940277099609375,0.0374221047372475,0.0596110026041666,0.108564378548472,0.10849259421229362,0.217128757096944,0.16366885864807662,0.10339260899151365,1.2677735276735531,0.06015265596033386,0.040595359622966495,0.46594046952903473,0.009470812100771483,0.007887984120174527,0.5187377425485431,0.09304646402597427,0.36752658054318726,0.05786569405445525,0.6633172580613448,0.022024315593282336,0.7508463725307924,0.10142116499036134,0.12570814688556387,0.28748492132048886,2.7270688659490276,-0.9115158407058521,0.0008081300721403062,0.018718331630225293,2.12256440826603,0.28748492132048886,2.7270688659490276,-0.5050718434514598,0.0008081300721403062,0.018718331630225293,2.5290084055204223,0.28748492132048886,2.7270688659490276,-0.0005486487398415445,0.0008081300721403062,0.018718331630225293,3.0335316002320405,0.28748492132048886,2.7270688659490276,0.5077923277327142,0.0008081300721403062,0.018718331630225293,3.541872576704596
src-E3_reversed__p-m0p25__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.25,0.01,val_loss,50,0.0810813084244728,0.98388671875,0.080736294388771,0.9857177734375,0.9249267578125,0.882568359375,0.94012451171875,0.0392015366945201,0.060791015625,0.10945510630020339,0.10937212221324444,0.21891021260040677,0.17495155731672102,0.11288095402608936,1.3551689357614258,0.0666690499014201,0.045349462805703906,0.5164162399513426,0.009730014161203731,0.007971311987938861,0.5329348240935992,0.1056588888168335,0.381071485866952,0.055615476137712457,0.6256309345223656,0.019679474605627387,0.7541683974891953,0.10951692383677483,0.11663520406840247,0.28974378040734994,2.9234429277631104,-1.0137652265400374,0.0002650042745177653,0.021255596773698926,2.2209420826786395,0.28974378040734994,2.9234429277631104,-0.5616075544403862,0.0002650042745177653,0.021255596773698926,2.6730997547782906,0.28974378040734994,2.9234429277631104,-0.000603560832380853,0.0002650042745177653,0.021255596773698926,3.234103748386296,0.28974378040734994,2.9234429277631104,0.5645768988788848,0.0002650042745177653,0.021255596773698926,3.799284208097562
src-E3_reversed__p-m0p2__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.2,0.01,val_loss,50,0.0726291462779045,0.984375,0.0718461461365223,0.9869384765625,0.9240315755208334,0.87890625,0.93975830078125,0.0410579735251155,0.0629069010416666,0.11133617312498126,0.11123251914978027,0.22267234624996252,0.1874960535601721,0.12377094437057773,1.4523381858363207,0.07391651343678282,0.05076718291481181,0.5725548511007533,0.010284118025948178,0.008296838719506771,0.5632843426857315,0.11960629373788834,0.39422970261644036,0.054849783932373546,0.5938054215591836,0.01768308554389526,0.7522479103425962,0.11691215743183483,0.11315684668167368,0.294578655935263,3.1394368090788856,-1.1261691350549627,-0.00030705944939943497,0.024061422373051755,2.331600692882838,0.294578655935263,3.1394368090788856,-0.6237224573043783,-0.00030705944939943497,0.024061422373051755,2.8340473706334226,0.294578655935263,3.1394368090788856,-0.0006767310748767054,-0.00030705944939943497,0.024061422373051755,3.4570930968629243,0.294578655935263,3.1394368090788856,0.6269660561291552,-0.00030705944939943497,0.024061422373051755,4.084735884066956
src-E3_reversed__p-m0p15__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.15,0.01,val_loss,50,0.0653483495116233,0.98486328125,0.0641130190342664,0.9879150390625,0.9231363932291666,0.87646484375,0.9393310546875,0.0423180115517732,0.0647786458333333,0.11453056473931132,0.11439300701022148,0.22906112947862264,0.2015500381103736,0.1362421806314766,1.5611998820578945,0.08204683549123787,0.05714672939442001,0.6355320549331677,0.01123413870807639,0.00894605244009972,0.6153191184555383,0.13500423729419708,0.40707923580896105,0.05573870793278792,0.5682487873140051,0.016034127980946354,0.7448341314073993,0.12342907398325069,0.11570266662840373,0.3028380367674095,3.3782381547390745,-1.2504609086366913,-0.0008959707121251684,0.027159055549418554,2.4568783677070862,0.3028380367674095,3.3782381547390745,-0.6923718711564096,-0.0008959707121251684,0.027159055549418554,3.0149674051873676,0.3028380367674095,3.3782381547390745,-0.0007676940623772902,-0.0008959707121251684,0.027159055549418554,3.7065715822814003,0.3028380367674095,3.3782381547390745,0.6959188657223494,-0.0008959707121251684,0.027159055549418554,4.403258142066127
src-E3_reversed__p-m0p1__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.1,0.01,val_loss,50,0.0592799820005893,0.98388671875,0.0575668709352612,0.98828125,0.9212646484375,0.871826171875,0.938018798828125,0.0443028107792017,0.0670166015625,0.11931486377856824,0.11912579834461212,0.2386297275571365,0.21740174398823803,0.15085816531985377,1.6839866678057887,0.0912799888537875,0.0647885083753863,0.7070517533454354,0.012656335635341263,0.010032903003023725,0.6932160522832888,0.15201236307621002,0.41986778569138794,0.05821634823695804,0.5488220176606471,0.014701994676124389,0.7321574199356492,0.12907126825807616,0.12406931713015024,0.3152462316717908,3.6433442344096094,-1.389252182543238,-0.001479916154592129,0.030580612103221938,2.598438979486792,0.3152462316717908,3.6433442344096094,-0.7689973851689783,-0.001479916154592129,0.030580612103221938,3.2186937768610515,0.3152462316717908,3.6433442344096094,-0.0008739684044632452,-0.001479916154592129,0.030580612103221938,3.986817193625567,0.3152462316717908,3.6433442344096094,0.7728824793791607,-0.001479916154592129,0.030580612103221938,4.760573641409191
src-E3_reversed__p-m0p05__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.05,0.01,val_loss,50,0.0544363856315612,0.98486328125,0.0522075435146689,0.9879150390625,0.9182942708333334,0.8670654296875,0.935699462890625,0.0460700519710301,0.0696207682291666,0.12583713840630903,0.12557459063827991,0.25167427681261806,0.23536196441320148,0.16810655393928756,1.8231059370059841,0.10190438935779145,0.0740252570976736,0.7893480057763251,0.014590866520299972,0.011564821601270068,0.7991746726715204,0.17084842920303345,0.43296880875317684,0.06199330701830924,0.5346536715056871,0.013624992447362178,0.7149611150684749,0.13402803294087912,0.1373858595432838,0.3321851888187233,3.93810311539679,-1.545986783245235,-0.0020295434690852316,0.034369898843578994,2.756641876344772,0.3321851888187233,3.93810311539679,-0.8554997699532446,-0.0020295434690852316,0.034369898843578994,3.4471288896367622,0.3321851888187233,3.93810311539679,-0.0009930427891790897,-0.0020295434690852316,0.034369898843578994,4.301635616800827,0.3321851888187233,3.93810311539679,0.8597654119903693,-0.0020295434690852316,0.034369898843578994,5.162394071580376
src-E3_reversed__p-0__lr-0p01__seed-42,42,E3_reversed,-0.5,0.0,0.01,val_loss,50,0.0508157759904861,0.98486328125,0.0480270525440573,0.9879150390625,0.9167073567708334,0.8642578125,0.93450927734375,0.0470577888131774,0.0712076822916666,0.13409081973763085,0.13373176008462906,0.2681816394752617,0.2557329224268949,0.18852135306224227,1.980898699272634,0.11424984945534913,0.08515843761318441,0.8849755284945434,0.017053456437711174,0.013531105118911,0.9340562774366103,0.19178390502929688,0.4467545608563918,0.06668463440637434,0.5243392929823603,0.01272601752776309,0.6943188688959085,0.1385788514537063,0.15437626212262198,0.3536352329948045,4.264961190751722,-1.724387186311314,-0.002524234515060193,0.03858152776956558,2.9302665306897184,0.3536352329948045,4.264961190751722,-0.9539312145984393,-0.002524234515060193,0.03858152776956558,3.700722502402593,0.3536352329948045,4.264961190751722,-0.00112477184194343,-0.002524234515060193,0.03858152776956558,4.653528945159088,0.3536352329948045,4.264961190751722,0.9586290478738941,-0.002524234515060193,0.03858152776956558,5.613282764874927
src-E3_reversed__p-0p05__lr-0p01__seed-42,42,E3_reversed,-0.5,0.05,0.01,val_loss,50,0.0484256148338317,0.98486328125,0.0450335070490837,0.9876708984375,0.9130045572916666,0.857666015625,0.931671142578125,0.0495122947132686,0.0746663411458333,0.143984031608927,0.14350903034210205,0.287968063217854,0.2787832613052876,0.21235831199834745,2.1594458564735386,0.1286570703671997,0.09881346694504221,0.9965733818080005,0.02005494575849243,0.015948361152845793,1.0984546181468857,0.21515080332756042,0.4614949612283609,0.0719374099599575,0.5164730153983463,0.011938796731580742,0.6713616755653211,0.14298499788308625,0.17371452982001187,0.37936372631687654,4.624724620323567,-1.9277622264697736,-0.002957540314038945,0.04328229051316157,3.1166508703697926,0.37936372631687654,4.624724620323567,-1.066111824985365,-0.002957540314038945,0.04328229051316157,3.9783012718542015,0.37936372631687654,4.624724620323567,-0.0012729168211476037,-0.002957540314038945,0.04328229051316157,5.043140180018419,0.37936372631687654,4.624724620323567,1.071301768618718,-0.002957540314038945,0.04328229051316157,6.115714865458284
src-E3_reversed__p-0p1__lr-0p01__seed-42,42,E3_reversed,-0.5,0.1,0.01,val_loss,50,0.0472980812191963,0.982421875,0.0432582944631576,0.9862060546875,0.9079996744791666,0.8497314453125,0.92755126953125,0.0521632098587736,0.0782063802083333,0.155393542613091,0.15478819981217384,0.310787085226182,0.30475322449780345,0.2400804217904806,2.360608326366006,0.14546726934266915,0.11516291476630916,1.1267846231648528,0.0236097964848207,0.01880674384459432,1.2931618112842476,0.24133306741714478,0.477328072844452,0.07747185127811788,0.5098995847186221,0.011216924145888488,0.6471362463619305,0.1474448743198708,0.19420195517231034,0.409058831246468,5.016221128737264,-2.1586200638638724,-0.003345469911150927,0.04854942567180842,3.3118638518805175,0.409058831246468,5.016221128737264,-1.1934173196545848,-0.003345469911150927,0.04854942567180842,4.277066596089805,0.409058831246468,5.016221128737264,-0.0014433130218336546,-0.003345469911150927,0.04854942567180842,5.469040602722556,0.409058831246468,5.016221128737264,1.1991655062567768,-0.003345469911150927,0.04854942567180842,6.669649422001166
src-E3_reversed__p-0p15__lr-0p01__seed-42,42,E3_reversed,-0.5,0.15,0.01,val_loss,50,0.047490619122982,0.98095703125,0.0427452074363827,0.9849853515625,0.9023844401041666,0.8416748046875,0.92303466796875,0.0549135644629363,0.0826009114583333,0.16814818048126184,0.16740114241838455,0.3362963609625237,0.33390404373139776,0.27220663366218406,2.586409601206033,0.1650280572874079,0.13457277364407977,1.2783018350621889,0.027731898103482408,0.02210157638644887,1.5189386153712048,0.2707345187664032,0.49423797161366917,0.08305349582945082,0.5035823424065065,0.010526519638263744,0.6226372178042038,0.15209232328796665,0.21474393926956584,0.44227605910460266,5.4365673088254365,-2.41858489849499,-0.0037666868807492942,0.05446417076746002,3.51095595332176,0.44227605910460266,5.4365673088254365,-1.3367351804555465,-0.0037666868807492942,0.05446417076746002,4.592805671361203,0.44227605910460266,5.4365673088254365,-0.001641157240670845,-0.0037666868807492942,0.05446417076746002,5.927899694576079,0.44227605910460266,5.4365673088254365,1.3431142510335687,-0.0037666868807492942,0.05446417076746002,7.272655102850319
src-E3_reversed__p-0p2__lr-0p01__seed-42,42,E3_reversed,-0.5,0.2,0.01,val_loss,50,0.049068484455347,0.97998046875,0.0435317186638712,0.9833984375,0.895751953125,0.8306884765625,0.91766357421875,0.0584246739168253,0.087646484375,0.18200287854925803,0.18110325932502747,0.36400575709851607,0.36660845001045494,0.3093183590720097,2.839736842938813,0.18769849612543196,0.15746626328521718,1.4539062992039506,0.03242389749489513,0.02583552223660119,1.775930006018931,0.30375754833221436,0.5119862788762212,0.0884428536602756,0.4964503097079941,0.009840796696131138,0.5989215595826529,0.15699527832209612,0.2342423653991198,0.47836796454556385,5.881935658725811,-2.708358324974788,-0.004396595579144241,0.061107475543394685,3.7086561782608376,0.47836796454556385,5.881935658725811,-1.4964440960027652,-0.004396595579144241,0.061107475543394685,4.92057040723286,0.47836796454556385,5.881935658725811,-0.001870041270912743,-0.004396595579144241,0.061107475543394685,6.415144461964712,0.47836796454556385,5.881935658725811,1.5035360723092863,-0.004396595579144241,0.061107475543394685,7.920550575544912
src-E3_reversed__p-0p25__lr-0p01__seed-42,42,E3_reversed,-0.5,0.25,0.01,val_loss,41,0.0518310964107513,0.9794921875,0.0458102598786354,0.9825439453125,0.8894856770833334,0.8214111328125,0.912750244140625,0.0617298342614171,0.0930582682291666,0.1882010986822684,0.18723243474960327,0.3764021973645368,0.3821464445731913,0.3331757213920355,2.960093631288691,0.2033207722148088,0.1750058765290305,1.5749159294519723,0.035440879478168215,0.02821934870166736,1.941176914801465,0.3246919512748718,0.5320493624947684,0.09274161772655283,0.4924842330862582,0.009350266597583938,0.5782699047694548,0.16369463465175343,0.24868519398120773,0.49449590456821824,6.017628104612303,-2.882594651834773,-0.005249413168256247,0.0653188886353746,3.689598832812867,0.49449590456821824,6.017628104612303,-1.592213911761009,-0.005249413168256247,0.0653188886353746,4.979979572886631,0.49449590456821824,6.017628104612303,-0.002007207717805562,-0.005249413168256247,0.0653188886353746,6.570186276929834,0.49449590456821824,6.017628104612303,1.5997477573132755,-0.005249413168256247,0.0653188886353746,8.171941241960916
src-E3_reversed__p-0p3__lr-0p01__seed-42,42,E3_reversed,-0.5,0.3,0.01,val_loss,25,0.0549415908753871,0.97900390625,0.0489836065098643,0.9814453125,0.8792317708333334,0.8062744140625,0.90478515625,0.066934003113518,0.1022135416666666,0.18204584886803743,0.18108896166086197,0.36409169773607486,0.36910244202132864,0.3317273379613956,2.8590552219861887,0.2050194033652471,0.1805337510294824,1.5880734697659658,0.035268762883099346,0.028053661757161535,1.931749700637445,0.324815958738327,0.5554539337168624,0.09555277578212645,0.49321225801458635,0.009104339235694536,0.5613994296438127,0.1732080453196692,0.2562881858008235,0.4782498856629509,5.678364807747917,-2.851958268950564,-0.0061780037243952335,0.06534383544931188,3.3638222561852205,0.4782498856629509,5.678364807747917,-1.5747254688442234,-0.0061780037243952335,0.06534383544931188,4.641055056291561,0.4782498856629509,5.678364807747917,-0.001985610266037774,-0.0061780037243952335,0.06534383544931188,6.213794914869746,0.4782498856629509,5.678364807747917,1.582203224181202,-0.0061780037243952335,0.06534383544931188,7.797983749316987
src-E3_reversed__p-0p35__lr-0p01__seed-42,42,E3_reversed,-0.5,0.35,0.01,val_loss,16,0.0582243092358112,0.9775390625,0.052333652973175,0.9796142578125,0.8705647786458334,0.7935791015625,0.8978271484375,0.0709088782827483,0.1090494791666666,0.17833033114600735,0.17733590304851532,0.3566606622920147,0.36416803854478225,0.33678710013628005,2.8208334970099247,0.21016982095767298,0.18902695997773358,1.6279684328889241,0.03561633268516226,0.0283136602111299,1.9507868827271913,0.33009693026542664,0.5771231923523901,0.09780191811309237,0.4896924284146859,0.008748654462626312,0.5472499680917889,0.18227319216268686,0.26172818528289793,0.4683019459948685,5.43425443665203,-2.858284645364023,-0.0065384908220135285,0.06640621839324012,3.1041394648541023,0.4683019459948685,5.43425443665203,-1.5775445282831888,-0.0065384908220135285,0.06640621839324012,4.384879581934936,0.4683019459948685,5.43425443665203,-0.0019941621848813054,-0.0065384908220135285,0.06640621839324012,5.960429948033244,0.4683019459948685,5.43425443665203,1.5851540027388649,-0.0065384908220135285,0.06640621839324012,7.54757811295699
src-E3_reversed__p-0p4__lr-0p01__seed-42,42,E3_reversed,-0.5,0.4,0.01,val_loss,16,0.0617380663752555,0.9736328125,0.0551726063713431,0.978271484375,0.8631998697916666,0.7822265625,0.8919677734375,0.0747363961544846,0.1150716145833333,0.19039468170828486,0.1892055608332157,0.3807893634165697,0.4088223272136859,0.3879086323082447,3.1667241297127293,0.24096685472905355,0.2209536529611796,1.8665212307072125,0.04075653086454865,0.032437741558494965,2.2323271320168825,0.37249699234962463,0.5894170613707784,0.09969252692807494,0.46571497942862633,0.007778861931792334,0.537980963413517,0.18690129651483758,0.26733887813985313,0.49949295236436875,5.862375870301227,-3.1838879627477907,-0.007683529731172684,0.07493591838283464,3.2452332485694666,0.49949295236436875,5.862375870301227,-1.7566030891641031,-0.007683529731172684,0.07493591838283464,4.672518122153154,0.49949295236436875,5.862375870301227,-0.0023219311350951392,-0.007683529731172684,0.07493591838283464,6.426799280182163,0.49949295236436875,5.862375870301227,1.7652194277376851,-0.007683529731172684,0.07493591838283464,8.194340639054943
src-E3_reversed__p-0p45__lr-0p01__seed-42,42,E3_reversed,-0.5,0.45,0.01,val_loss,10,0.066001608967781,0.9716796875,0.0598199293017387,0.9766845703125,0.853759765625,0.767822265625,0.884490966796875,0.0795192932385441,0.1229248046875,0.18645667540793878,0.18519338965415955,0.37291335081587756,0.41268252583007603,0.3992404426137606,3.196625099621393,0.25032138880157556,0.23263731404828528,1.9389811400560277,0.04158926800032722,0.03311504779940757,2.2779380233906985,0.38420426845550537,0.6065713305841464,0.10077787499403791,0.4518162600485614,0.007203121329239581,0.5292834037906096,0.1947385965474904,0.26877487833266045,0.48876053229643546,5.649977773724223,-3.2177725055148114,-0.006528014659029268,0.07729109306819737,2.991728878915015,0.48876053229643546,5.649977773724223,-1.7743557320530914,-0.006528014659029268,0.07729109306819737,4.435145652376735,0.48876053229643546,5.649977773724223,-0.0024718308816796784,-0.006528014659029268,0.07729109306819737,6.207029553548147,0.48876053229643546,5.649977773724223,1.7832609936452184,-0.006528014659029268,0.07729109306819737,7.992762378075045
src-E3_reversed__p-0p5__lr-0p01__seed-42,42,E3_reversed,-0.5,0.5,0.01,val_loss,14,0.0733839869499206,0.9697265625,0.0650481423363089,0.9737548828125,0.8465983072916666,0.7593994140625,0.878387451171875,0.0816255881867385,0.1271565755208333,0.21391381451544994,0.21223365887999535,0.4278276290308999,0.5159973741829607,0.5063144475221634,3.996898473794727,0.31207504717041645,0.2929672483044366,2.4173229209158342,0.05171659222297333,0.0411710896284682,2.832634415781873,0.46550267934799194,0.6047996807436503,0.10022646395219026,0.414563765666763,0.006096034025466932,0.5320543035329895,0.19461623512670367,0.26723342731483984,0.5598904487583498,6.684959509581831,-3.875070160167844,-0.008333032342350756,0.09364604682195932,3.4550928126519453,0.5598904487583498,6.684959509581831,-2.1361791069748675,-0.008333032342350756,0.09364604682195932,5.193983865844922,0.5598904487583498,6.684959509581831,-0.0034125299249215327,-0.008333032342350756,0.09364604682195932,7.326750442894868,0.5598904487583498,6.684959509581831,2.146774894161191,-0.008333032342350756,0.09364604682195932,9.47693786698098


==> data/high_lr_reversed_margin_decomposition.csv <==
run_id,source_env,p,lr,margin_dense__E3_reversed,margin_stable__E3_reversed,margin_spurious__E3_reversed,margin_noise__E3_reversed,margin_bias__E3_reversed,margin_total__E3_reversed
src-E0_strong_positive__p-m0p5__lr-0p01__seed-42,E0_strong_positive,-0.5,0.01,0.2704745288087813,1.6084422655535797,-0.6754583103362924,0.0031016874620136557,0.007929765386506915,1.2144899368745892
src-E0_strong_positive__p-m0p45__lr-0p01__seed-42,E0_strong_positive,-0.45,0.01,0.27141153695771036,1.71390951851243,-0.7250655523357259,0.002852869569529386,0.009123831056058407,1.2722322037600022
src-E0_strong_positive__p-m0p4__lr-0p01__seed-42,E0_strong_positive,-0.4,0.01,0.2722147159490169,1.8283010675285398,-0.7789749449945674,0.002546359525915898,0.010482105186383706,1.334569303195289
src-E0_strong_positive__p-m0p35__lr-0p01__seed-42,E0_strong_positive,-0.35,0.01,0.2731565242406373,1.9526193614453153,-0.8376475100111758,0.002169894969425572,0.012021975904644933,1.4023202465488473
src-E0_strong_positive__p-m0p3__lr-0p01__seed-42,E0_strong_positive,-0.3,0.01,0.27462107442713535,2.0879844037476314,-0.9015988933650312,0.0017086655793619437,0.01376053606509231,1.4764757864541898
src-E0_strong_positive__p-m0p25__lr-0p01__seed-42,E0_strong_positive,-0.25,0.01,0.27712318890113385,2.2356322087249447,-0.9714089330078067,0.0011442442508411556,0.015713665954535827,1.558204374823649
src-E0_strong_positive__p-m0p2__lr-0p01__seed-42,E0_strong_positive,-0.2,0.01,0.2813145105677952,2.396897466987904,-1.0477443431564555,0.00045381260005757757,0.01789483796164859,1.6488162849609498
src-E0_strong_positive__p-m0p15__lr-0p01__seed-42,E0_strong_positive,-0.15,0.01,0.2879405171224829,2.573169923306893,-1.1313779457512216,-0.00038877898696033106,0.020314479566877708,1.7496581952580719
src-E0_strong_positive__p-m0p1__lr-0p01__seed-42,E0_strong_positive,-0.1,0.01,0.29769665311104054,2.7657815751652493,-1.223180247684374,-0.0014085856346004583,0.022983676244621165,1.8618730712019365
src-E0_strong_positive__p-m0p05__lr-0p01__seed-42,E0_strong_positive,-0.05,0.01,0.3110203501739668,2.975849447872873,-1.3240297743469895,-0.00262204016250039,0.02592237465432845,1.9861403581916786
src-E0_strong_positive__p-0__lr-0p01__seed-42,E0_strong_positive,0.0,0.01,0.327988958532234,3.2040641696074648,-1.4346487581193479,-0.0040289223801069736,0.02916818537050858,2.1225436330107526
src-E0_strong_positive__p-0p05__lr-0p01__seed-42,E0_strong_positive,0.05,0.01,0.3483903197712941,3.4505134003387576,-1.5554060836831436,-0.005613812597977438,0.03277880052337423,2.270662624352305
src-E0_strong_positive__p-0p1__lr-0p01__seed-42,E0_strong_positive,0.1,0.01,0.37185863512386685,3.7146818225230693,-1.6862584807776329,-0.007368292319357238,0.036827909440035,2.429741593989981
src-E0_strong_positive__p-0p15__lr-0p01__seed-42,E0_strong_positive,0.15,0.01,0.39796972999104785,3.9956587609848304,-1.826801215039386,-0.009326247378863431,0.041401384078199044,2.598902412635828
src-E0_strong_positive__p-0p2__lr-0p01__seed-42,E0_strong_positive,0.2,0.01,0.4262785837479681,4.292441182125323,-1.9764307707735735,-0.011577190537180908,0.04659712014836259,2.777308924710899
src-E0_strong_positive__p-0p25__lr-0p01__seed-42,E0_strong_positive,0.25,0.01,0.45629246875641893,4.6042989040023485,-2.1345003319742664,-0.014223655223385288,0.05252408084925264,2.9643914664103685
src-E0_strong_positive__p-0p3__lr-0p01__seed-42,E0_strong_positive,0.3,0.01,0.48740330026627454,4.93103758517603,-2.300479677513091,-0.01727321380605072,0.059289265889674425,3.1599772600128375
src-E0_strong_positive__p-0p35__lr-0p01__seed-42,E0_strong_positive,0.35,0.01,0.5188928377436177,5.273296458155079,-2.4741043221923493,-0.020490242756920362,0.06697167950915173,3.364566410458579
src-E0_strong_positive__p-0p4__lr-0p01__seed-42,E0_strong_positive,0.4,0.01,0.5501913607216613,5.633118246180428,-2.6556314709280704,-0.023285391410252605,0.07559375645359978,3.5799865010173657
src-E0_strong_positive__p-0p45__lr-0p01__seed-42,E0_strong_positive,0.45,0.01,0.581611216366869,6.015858901810166,-2.846941894093714,-0.024824513061432178,0.08512081939261407,3.8108245304145028
src-E0_strong_positive__p-0p5__lr-0p01__seed-42,E0_strong_positive,0.5,0.01,0.6166165558810945,6.441216256967023,-3.057083943785113,-0.024104167708900053,0.09547040774486959,4.072115109098974
src-E1_weak_positive__p-m0p5__lr-0p01__seed-42,E1_weak_positive,-0.5,0.01,0.29363963548086014,2.0970530225041655,-0.3148574660563602,0.002296728285659168,0.010884009090659674,2.0890159293049844
src-E1_weak_positive__p-m0p45__lr-0p01__seed-42,E1_weak_positive,-0.45,0.01,0.29323166192337213,2.2382204689875023,-0.3527277042688431,0.0018263001985319809,0.012503752630436793,2.1930544794710003
src-E1_weak_positive__p-m0p4__lr-0p01__seed-42,E1_weak_positive,-0.4,0.01,0.29302994965124896,2.3908875427112313,-0.394436423528201,0.0012509460213215497,0.014325692915008403,2.3050577077706094
src-E1_weak_positive__p-m0p35__lr-0p01__seed-42,E1_weak_positive,-0.35,0.01,0.2935087310481057,2.5565370530531117,-0.4402601726393733,0.000552858609488451,0.016366403448046185,2.426704873519379
src-E1_weak_positive__p-m0p3__lr-0p01__seed-42,E1_weak_positive,-0.3,0.01,0.29523837090376004,2.7369762056628884,-0.49051443348280577,-0.000289540450967676,0.018642759750946425,2.5600533623838215
src-E1_weak_positive__p-m0p25__lr-0p01__seed-42,E1_weak_positive,-0.25,0.01,0.2988679921218682,2.934424295845985,-0.5456151427639002,-0.0013045667399655394,0.0211726520647062,2.7075452305286936
src-E1_weak_positive__p-m0p2__lr-0p01__seed-42,E1_weak_positive,-0.2,0.01,0.3050963159781248,3.1515880185241936,-0.6061814582450222,-0.0025293368737736893,0.023975793228601106,2.8719493326121235
src-E1_weak_positive__p-m0p15__lr-0p01__seed-42,E1_weak_positive,-0.15,0.01,0.314611516077846,3.391660046574037,-0.6731729839563424,-0.004006263295737061,0.027076529018813744,3.0561688444186172
src-E1_weak_positive__p-m0p1__lr-0p01__seed-42,E1_weak_positive,-0.1,0.01,0.32798807975723676,3.6581645270394607,-0.748006057206998,-0.005772186673597183,0.030507273506373167,3.2628816364224753
src-E1_weak_positive__p-m0p05__lr-0p01__seed-42,E1_weak_positive,-0.05,0.01,0.3455794880173091,3.9545501836908428,-0.8325384034919664,-0.007849024417928516,0.034313734038732946,3.49405597783699
src-E1_weak_positive__p-0__lr-0p01__seed-42,E1_weak_positive,0.0,0.01,0.36750814155219746,4.28346955936051,-0.9288407337174425,-0.010254489100067193,0.03855282784206793,3.7504353059372657
src-E1_weak_positive__p-0p05__lr-0p01__seed-42,E1_weak_positive,0.05,0.01,0.39378263222879273,4.645968205347274,-1.0388157241137286,-0.013028862821878547,0.04328614255064167,4.031192393191102
src-E1_weak_positive__p-0p1__lr-0p01__seed-42,E1_weak_positive,0.1,0.01,0.42439346730245475,5.041018600881895,-1.1639059694440432,-0.016253516252215296,0.04857555657508783,4.333828139063178
src-E1_weak_positive__p-0p15__lr-0p01__seed-42,E1_weak_positive,0.15,0.01,0.45922594537502626,5.465742952394546,-1.3050550549436073,-0.02005404008024702,0.05448646761942655,4.654346270365145
src-E1_weak_positive__p-0p2__lr-0p01__seed-42,E1_weak_positive,0.2,0.01,0.497862569450894,5.916263349947599,-1.4627622123368362,-0.02459151104435188,0.06108884187415242,4.987861037891457
src-E1_weak_positive__p-0p25__lr-0p01__seed-42,E1_weak_positive,0.25,0.01,0.5395041651123735,6.388694671043632,-1.6370191860877874,-0.030020606912504143,0.06844399718102068,5.329603040336735
src-E1_weak_positive__p-0p3__lr-0p01__seed-42,E1_weak_positive,0.3,0.01,0.5281370099380638,6.104564264030715,-1.6386795311408775,-0.03236714304727261,0.06869552173884585,5.030350121519475
src-E1_weak_positive__p-0p35__lr-0p01__seed-42,E1_weak_positive,0.35,0.01,0.5284623623917879,6.022578237547858,-1.687237053432707,-0.03527744137727247,0.07135787018341944,4.899883975313086
src-E1_weak_positive__p-0p4__lr-0p01__seed-42,E1_weak_positive,0.4,0.01,0.5178415235814615,5.806912849056836,-1.701608733432515,-0.035909577292180514,0.07265698706032708,4.659893048973929
src-E1_weak_positive__p-0p45__lr-0p01__seed-42,E1_weak_positive,0.45,0.01,0.5475277094278823,6.172170342315465,-1.8692268729924764,-0.03893914700909018,0.08073262026300654,4.892264652004788
src-E1_weak_positive__p-0p5__lr-0p01__seed-42,E1_weak_positive,0.5,0.01,0.5937892876040056,6.747526010828965,-2.101974497743491,-0.04063359016779445,0.09221464768052101,5.290921858202206
src-E2_neutral__p-m0p5__lr-0p01__seed-42,E2_neutral,-0.5,0.01,0.30085319798087085,2.2675284372133024,-0.0008134362682294238,0.002148288055187871,0.012236936083354522,2.581953423064486
src-E2_neutral__p-m0p45__lr-0p01__seed-42,E2_neutral,-0.45,0.01,0.30019771855952726,2.4324259809845605,-0.0010630972061183592,0.0016405969777352856,0.014152304764138535,2.747353504079843
src-E2_neutral__p-m0p4__lr-0p01__seed-42,E2_neutral,-0.4,0.01,0.2997096302748625,2.611403955486653,-0.0013584237625478505,0.0010263426571990406,0.016315075423335657,2.9270965800795024
src-E2_neutral__p-m0p35__lr-0p01__seed-42,E2_neutral,-0.35,0.01,0.2999344242980424,2.806174100316711,-0.0017002814025995497,0.00029275411080185824,0.018743094085948542,3.123444091408904
src-E2_neutral__p-m0p3__lr-0p01__seed-42,E2_neutral,-0.3,0.01,0.3015251084330557,3.018890569845348,-0.002082062091673491,-0.0005732801710944835,0.021454394882312045,3.339214730897948
src-E2_neutral__p-m0p25__lr-0p01__seed-42,E2_neutral,-0.25,0.01,0.30522067798627095,3.252330509415546,-0.00248229101580672,-0.001586169853299508,0.02446982827677857,3.5779525548094893
src-E2_neutral__p-m0p2__lr-0p01__seed-42,E2_neutral,-0.2,0.01,0.3118031992794661,3.510073669386322,-0.002857789066050633,-0.0027615006172881894,0.027817217371193692,3.844074796353643
src-E2_neutral__p-m0p15__lr-0p01__seed-42,E2_neutral,-0.15,0.01,0.32201995135337125,3.796601651585007,-0.003153584217252441,-0.004112406107123543,0.031535653601167724,4.1428912662151705
src-E2_neutral__p-m0p1__lr-0p01__seed-42,E2_neutral,-0.1,0.01,0.33646622242423785,4.117170820339106,-0.0033520842586906886,-0.005644247980663589,0.03567654293146916,4.480317253455459
src-E2_neutral__p-m0p05__lr-0p01__seed-42,E2_neutral,-0.05,0.01,0.355501645495667,4.47730728638393,-0.003547942401480191,-0.007354545625451175,0.040299899206729606,4.862206343059395
src-E2_neutral__p-0__lr-0p01__seed-42,E2_neutral,0.0,0.01,0.37927581710990665,4.881854874169145,-0.003976946800307977,-0.009246784629128153,0.04546983711770736,5.293376796967323
src-E2_neutral__p-0p05__lr-0p01__seed-42,E2_neutral,0.05,0.01,0.4078454624535528,5.333822259557802,-0.0049475222694155,-0.01135013940654607,0.05125414952635765,5.776624209861751
src-E2_neutral__p-0p1__lr-0p01__seed-42,E2_neutral,0.1,0.01,0.44121549103245616,5.833608239581862,-0.006720101466268983,-0.01372249606435004,0.05772518878802657,6.312106321871726
src-E2_neutral__p-0p15__lr-0p01__seed-42,E2_neutral,0.15,0.01,0.47922732839733495,6.3790065274772,-0.009394430103261095,-0.016437109183108506,0.06495467474451289,6.897356991332678
src-E2_neutral__p-0p2__lr-0p01__seed-42,E2_neutral,0.2,0.01,0.5161926196604503,6.884513044771491,-0.012607642413082222,-0.0193349785856645,0.07218571950215846,7.440948762935353
src-E2_neutral__p-0p25__lr-0p01__seed-42,E2_neutral,0.25,0.01,0.511161333463038,6.67915066348192,-0.013312697440135565,-0.020477540107665358,0.07309834961779416,7.2296201090149514
src-E2_neutral__p-0p3__lr-0p01__seed-42,E2_neutral,0.3,0.01,0.5217739409124684,6.773424816418626,-0.014056131735950791,-0.02246119439129652,0.07725991104962304,7.335941342253471
src-E2_neutral__p-0p35__lr-0p01__seed-42,E2_neutral,0.35,0.01,0.509401077668592,6.4898936034919,-0.013999556966021724,-0.02298901727494714,0.07779816508991644,7.04010427200944
src-E2_neutral__p-0p4__lr-0p01__seed-42,E2_neutral,0.4,0.01,0.5130846526451949,6.519812179383068,-0.013155522642555246,-0.023249696563435396,0.08194852113956586,7.078440133961839
src-E2_neutral__p-0p45__lr-0p01__seed-42,E2_neutral,0.45,0.01,0.5182572008804813,6.610350182782531,-0.008468594330566924,-0.024223921618339722,0.0871922443038784,7.183107112017984
src-E2_neutral__p-0p5__lr-0p01__seed-42,E2_neutral,0.5,0.01,0.5687939344432937,7.35124535306665,-0.006406345581913178,-0.027065284002760308,0.10007293004309759,7.986640587968368
src-E3_reversed__p-m0p5__lr-0p01__seed-42,E3_reversed,-0.5,0.01,0.2898888054628652,2.090585701021422,0.3267525305790562,0.0025370356727552456,0.010916766397713218,2.720680839133812
src-E3_reversed__p-m0p45__lr-0p01__seed-42,E3_reversed,-0.45,0.01,0.28872055024100485,2.2310127625538194,0.3657835402255015,0.002182089913664094,0.012546327387099154,2.900245270321089
src-E3_reversed__p-m0p4__lr-0p01__seed-42,E3_reversed,-0.4,0.01,0.2876039469769638,2.3828638792778705,0.40876915208346665,0.001773445293461129,0.014379407104570419,3.0953898307363326
src-E3_reversed__p-m0p35__lr-0p01__seed-42,E3_reversed,-0.35,0.01,0.28700103446966807,2.547613840685181,0.4559964758974004,0.0013135557500965945,0.016431582320365123,3.3083564891227115
src-E3_reversed__p-m0p3__lr-0p01__seed-42,E3_reversed,-0.3,0.01,0.28748492132048886,2.7270688659490276,0.5077923277327142,0.0008081300721403062,0.018718331630225293,3.541872576704596
src-E3_reversed__p-m0p25__lr-0p01__seed-42,E3_reversed,-0.25,0.01,0.28974378040734994,2.9234429277631104,0.5645768988788848,0.0002650042745177653,0.021255596773698926,3.799284208097562
src-E3_reversed__p-m0p2__lr-0p01__seed-42,E3_reversed,-0.2,0.01,0.294578655935263,3.1394368090788856,0.6269660561291552,-0.00030705944939943497,0.024061422373051755,4.084735884066956
src-E3_reversed__p-m0p15__lr-0p01__seed-42,E3_reversed,-0.15,0.01,0.3028380367674095,3.3782381547390745,0.6959188657223494,-0.0008959707121251684,0.027159055549418554,4.403258142066127
src-E3_reversed__p-m0p1__lr-0p01__seed-42,E3_reversed,-0.1,0.01,0.3152462316717908,3.6433442344096094,0.7728824793791607,-0.001479916154592129,0.030580612103221938,4.760573641409191
src-E3_reversed__p-m0p05__lr-0p01__seed-42,E3_reversed,-0.05,0.01,0.3321851888187233,3.93810311539679,0.8597654119903693,-0.0020295434690852316,0.034369898843578994,5.162394071580376
src-E3_reversed__p-0__lr-0p01__seed-42,E3_reversed,0.0,0.01,0.3536352329948045,4.264961190751722,0.9586290478738941,-0.002524234515060193,0.03858152776956558,5.613282764874927
src-E3_reversed__p-0p05__lr-0p01__seed-42,E3_reversed,0.05,0.01,0.37936372631687654,4.624724620323567,1.071301768618718,-0.002957540314038945,0.04328229051316157,6.115714865458284
src-E3_reversed__p-0p1__lr-0p01__seed-42,E3_reversed,0.1,0.01,0.409058831246468,5.016221128737264,1.1991655062567768,-0.003345469911150927,0.04854942567180842,6.669649422001166
src-E3_reversed__p-0p15__lr-0p01__seed-42,E3_reversed,0.15,0.01,0.44227605910460266,5.4365673088254365,1.3431142510335687,-0.0037666868807492942,0.05446417076746002,7.272655102850319
src-E3_reversed__p-0p2__lr-0p01__seed-42,E3_reversed,0.2,0.01,0.47836796454556385,5.881935658725811,1.5035360723092863,-0.004396595579144241,0.061107475543394685,7.920550575544912
src-E3_reversed__p-0p25__lr-0p01__seed-42,E3_reversed,0.25,0.01,0.49449590456821824,6.017628104612303,1.5997477573132755,-0.005249413168256247,0.0653188886353746,8.171941241960916
src-E3_reversed__p-0p3__lr-0p01__seed-42,E3_reversed,0.3,0.01,0.4782498856629509,5.678364807747917,1.582203224181202,-0.0061780037243952335,0.06534383544931188,7.797983749316987
src-E3_reversed__p-0p35__lr-0p01__seed-42,E3_reversed,0.35,0.01,0.4683019459948685,5.43425443665203,1.5851540027388649,-0.0065384908220135285,0.06640621839324012,7.54757811295699
src-E3_reversed__p-0p4__lr-0p01__seed-42,E3_reversed,0.4,0.01,0.49949295236436875,5.862375870301227,1.7652194277376851,-0.007683529731172684,0.07493591838283464,8.194340639054943
src-E3_reversed__p-0p45__lr-0p01__seed-42,E3_reversed,0.45,0.01,0.48876053229643546,5.649977773724223,1.7832609936452184,-0.006528014659029268,0.07729109306819737,7.992762378075045
src-E3_reversed__p-0p5__lr-0p01__seed-42,E3_reversed,0.5,0.01,0.5598904487583498,6.684959509581831,2.146774894161191,-0.008333032342350756,0.09364604682195932,9.47693786698098


==> data/high_lr_target_accuracy.csv <==
run_id,seed,source_env,source_spurious_corr,p,lr,best_epoch,selection_metric,best_source_val_loss,best_source_val_accuracy,target_env,target_spurious_corr,test_loss,test_accuracy,is_source_env
src-E0_strong_positive__p-m0p5__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.5,0.01,50,val_loss,0.0947862267494201,0.9873046875,E0_strong_positive,0.9,0.0973268132656812,0.989013671875,1
src-E0_strong_positive__p-m0p5__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.5,0.01,50,val_loss,0.0947862267494201,0.9873046875,E1_weak_positive,0.5,0.1572695411741733,0.9630126953125,0
src-E0_strong_positive__p-m0p5__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.5,0.01,50,val_loss,0.0947862267494201,0.9873046875,E2_neutral,0.0,0.2677900344133377,0.9017333984375,0
src-E0_strong_positive__p-m0p5__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.5,0.01,50,val_loss,0.0947862267494201,0.9873046875,E3_reversed,-0.5,0.4309247136116028,0.7952880859375,0
src-E0_strong_positive__p-m0p45__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.45,0.01,50,val_loss,0.0841050297021865,0.98974609375,E0_strong_positive,0.9,0.0862221606075763,0.990966796875,1
src-E0_strong_positive__p-m0p45__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.45,0.01,50,val_loss,0.0841050297021865,0.98974609375,E1_weak_positive,0.5,0.1451540514826774,0.965576171875,0
src-E0_strong_positive__p-m0p45__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.45,0.01,50,val_loss,0.0841050297021865,0.98974609375,E2_neutral,0.0,0.2569995038211345,0.9052734375,0
src-E0_strong_positive__p-m0p45__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.45,0.01,50,val_loss,0.0841050297021865,0.98974609375,E3_reversed,-0.5,0.4268932491540909,0.7977294921875,0
src-E0_strong_positive__p-m0p4__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.4,0.01,50,val_loss,0.0740418210625648,0.990234375,E0_strong_positive,0.9,0.0757579989731311,0.9931640625,1
src-E0_strong_positive__p-m0p4__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.4,0.01,50,val_loss,0.0740418210625648,0.990234375,E1_weak_positive,0.5,0.1334204375743866,0.9688720703125,0
src-E0_strong_positive__p-m0p4__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.4,0.01,50,val_loss,0.0740418210625648,0.990234375,E2_neutral,0.0,0.2463504485785961,0.909912109375,0
src-E0_strong_positive__p-m0p4__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.4,0.01,50,val_loss,0.0740418210625648,0.990234375,E3_reversed,-0.5,0.4232226014137268,0.80029296875,0
src-E0_strong_positive__p-m0p35__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.35,0.01,50,val_loss,0.0646609514951706,0.9912109375,E0_strong_positive,0.9,0.0660084430128336,0.9945068359375,1
src-E0_strong_positive__p-m0p35__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.35,0.01,50,val_loss,0.0646609514951706,0.9912109375,E1_weak_positive,0.5,0.1221562586724758,0.971923828125,0
src-E0_strong_positive__p-m0p35__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.35,0.01,50,val_loss,0.0646609514951706,0.9912109375,E2_neutral,0.0,0.2359335273504257,0.9127197265625,0
src-E0_strong_positive__p-m0p35__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.35,0.01,50,val_loss,0.0646609514951706,0.9912109375,E3_reversed,-0.5,0.4200204089283943,0.800537109375,0
src-E0_strong_positive__p-m0p3__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.3,0.01,50,val_loss,0.0560248792171478,0.99267578125,E0_strong_positive,0.9,0.0570455593988299,0.9952392578125,1
src-E0_strong_positive__p-m0p3__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.3,0.01,50,val_loss,0.0560248792171478,0.99267578125,E1_weak_positive,0.5,0.1114609073847532,0.9744873046875,0
src-E0_strong_positive__p-m0p3__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.3,0.01,50,val_loss,0.0560248792171478,0.99267578125,E2_neutral,0.0,0.2258697189390659,0.91552734375,0
src-E0_strong_positive__p-m0p3__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.3,0.01,50,val_loss,0.0560248792171478,0.99267578125,E3_reversed,-0.5,0.4174386486411094,0.80078125,0
src-E0_strong_positive__p-m0p25__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.25,0.01,50,val_loss,0.0481900051236152,0.99365234375,E0_strong_positive,0.9,0.0489344280213117,0.9959716796875,1
src-E0_strong_positive__p-m0p25__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.25,0.01,50,val_loss,0.0481900051236152,0.99365234375,E1_weak_positive,0.5,0.1014437116682529,0.9759521484375,0
src-E0_strong_positive__p-m0p25__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.25,0.01,50,val_loss,0.0481900051236152,0.99365234375,E2_neutral,0.0,0.216316383332014,0.91845703125,0
src-E0_strong_positive__p-m0p25__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.25,0.01,50,val_loss,0.0481900051236152,0.99365234375,E3_reversed,-0.5,0.4156894609332084,0.8037109375,0
src-E0_strong_positive__p-m0p2__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.2,0.01,50,val_loss,0.041201114654541,0.99462890625,E0_strong_positive,0.9,0.0417265454307198,0.9964599609375,1
src-E0_strong_positive__p-m0p2__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.2,0.01,50,val_loss,0.041201114654541,0.99462890625,E1_weak_positive,0.5,0.0922195166349411,0.978759765625,0
src-E0_strong_positive__p-m0p2__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.2,0.01,50,val_loss,0.041201114654541,0.99462890625,E2_neutral,0.0,0.2074726708233356,0.921142578125,0
src-E0_strong_positive__p-m0p2__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.2,0.01,50,val_loss,0.041201114654541,0.99462890625,E3_reversed,-0.5,0.415067046880722,0.804931640625,0
src-E0_strong_positive__p-m0p15__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.15,0.01,50,val_loss,0.0350852645933628,0.99609375,E0_strong_positive,0.9,0.0354526285082101,0.996337890625,1
src-E0_strong_positive__p-m0p15__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.15,0.01,50,val_loss,0.0350852645933628,0.99609375,E1_weak_positive,0.5,0.0839008186012506,0.9798583984375,0
src-E0_strong_positive__p-m0p15__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.15,0.01,50,val_loss,0.0350852645933628,0.99609375,E2_neutral,0.0,0.1995794922113418,0.9234619140625,0
src-E0_strong_positive__p-m0p15__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.15,0.01,50,val_loss,0.0350852645933628,0.99609375,E3_reversed,-0.5,0.4159652143716812,0.8052978515625,0
src-E0_strong_positive__p-m0p1__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.1,0.01,50,val_loss,0.0298472493886947,0.99658203125,E0_strong_positive,0.9,0.0301171774044632,0.99658203125,1
src-E0_strong_positive__p-m0p1__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.1,0.01,50,val_loss,0.0298472493886947,0.99658203125,E1_weak_positive,0.5,0.0765889268368482,0.9805908203125,0
src-E0_strong_positive__p-m0p1__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.1,0.01,50,val_loss,0.0298472493886947,0.99658203125,E2_neutral,0.0,0.1929132379591465,0.926025390625,0
src-E0_strong_positive__p-m0p1__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.1,0.01,50,val_loss,0.0298472493886947,0.99658203125,E3_reversed,-0.5,0.4188867956399917,0.8062744140625,0
src-E0_strong_positive__p-m0p05__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.05,0.01,50,val_loss,0.0254687704145908,0.99658203125,E0_strong_positive,0.9,0.0256970939226448,0.9967041015625,1
src-E0_strong_positive__p-m0p05__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.05,0.01,50,val_loss,0.0254687704145908,0.99658203125,E1_weak_positive,0.5,0.0703653525561094,0.9808349609375,0
src-E0_strong_positive__p-m0p05__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.05,0.01,50,val_loss,0.0254687704145908,0.99658203125,E2_neutral,0.0,0.1877667717635631,0.9263916015625,0
src-E0_strong_positive__p-m0p05__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.05,0.01,50,val_loss,0.0254687704145908,0.99658203125,E3_reversed,-0.5,0.4244193658232689,0.8057861328125,0
src-E0_strong_positive__p-0__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.0,0.01,50,val_loss,0.0219122618436813,0.9970703125,E0_strong_positive,0.9,0.0221453662961721,0.9964599609375,1
src-E0_strong_positive__p-0__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.0,0.01,50,val_loss,0.0219122618436813,0.9970703125,E1_weak_positive,0.5,0.0652875360101461,0.9808349609375,0
src-E0_strong_positive__p-0__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.0,0.01,50,val_loss,0.0219122618436813,0.9970703125,E2_neutral,0.0,0.1844253428280353,0.925537109375,0
src-E0_strong_positive__p-0__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.0,0.01,50,val_loss,0.0219122618436813,0.9970703125,E3_reversed,-0.5,0.4331842958927154,0.8033447265625,0
src-E0_strong_positive__p-0p05__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.05,0.01,50,val_loss,0.0191259831190109,0.9970703125,E0_strong_positive,0.9,0.0193974249996244,0.9964599609375,1
src-E0_strong_positive__p-0p05__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.05,0.01,50,val_loss,0.0191259831190109,0.9970703125,E1_weak_positive,0.5,0.0613876171410083,0.980712890625,0
src-E0_strong_positive__p-0p05__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.05,0.01,50,val_loss,0.0191259831190109,0.9970703125,E2_neutral,0.0,0.183141004294157,0.92529296875,0
src-E0_strong_positive__p-0p05__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.05,0.01,50,val_loss,0.0191259831190109,0.9970703125,E3_reversed,-0.5,0.4457665383815765,0.8023681640625,0
src-E0_strong_positive__p-0p1__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.1,0.01,50,val_loss,0.0170464925467968,0.99658203125,E0_strong_positive,0.9,0.0173768252134323,0.9964599609375,1
src-E0_strong_positive__p-0p1__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.1,0.01,50,val_loss,0.0170464925467968,0.99658203125,E1_weak_positive,0.5,0.0586726488545537,0.9808349609375,0
src-E0_strong_positive__p-0p1__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.1,0.01,50,val_loss,0.0170464925467968,0.99658203125,E2_neutral,0.0,0.1841190941631794,0.9246826171875,0
src-E0_strong_positive__p-0p1__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.1,0.01,50,val_loss,0.0170464925467968,0.99658203125,E3_reversed,-0.5,0.4626791477203369,0.7987060546875,0
src-E0_strong_positive__p-0p15__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.15,0.01,50,val_loss,0.0156019572168588,0.99560546875,E0_strong_positive,0.9,0.0160019055474549,0.996337890625,1
src-E0_strong_positive__p-0p15__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.15,0.01,50,val_loss,0.0156019572168588,0.99560546875,E1_weak_positive,0.5,0.0571272615343332,0.9803466796875,0
src-E0_strong_positive__p-0p15__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.15,0.01,50,val_loss,0.0156019572168588,0.99560546875,E2_neutral,0.0,0.1875131279230117,0.9239501953125,0
src-E0_strong_positive__p-0p15__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.15,0.01,50,val_loss,0.0156019572168588,0.99560546875,E3_reversed,-0.5,0.4843405410647392,0.7972412109375,0
src-E0_strong_positive__p-0p2__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.2,0.01,50,val_loss,0.0147184422239661,0.9951171875,E0_strong_positive,0.9,0.0151918870396912,0.99609375,1
src-E0_strong_positive__p-0p2__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.2,0.01,50,val_loss,0.0147184422239661,0.9951171875,E1_weak_positive,0.5,0.0567213585600256,0.9801025390625,0
src-E0_strong_positive__p-0p2__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.2,0.01,50,val_loss,0.0147184422239661,0.9951171875,E2_neutral,0.0,0.1934345848858356,0.9207763671875,0
src-E0_strong_positive__p-0p2__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.2,0.01,50,val_loss,0.0147184422239661,0.9951171875,E3_reversed,-0.5,0.5110790506005287,0.79248046875,0
src-E0_strong_positive__p-0p25__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.25,0.01,50,val_loss,0.0143240559846162,0.9951171875,E0_strong_positive,0.9,0.0148680831771343,0.9957275390625,1
src-E0_strong_positive__p-0p25__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.25,0.01,50,val_loss,0.0143240559846162,0.9951171875,E1_weak_positive,0.5,0.0574132483452558,0.97998046875,0
src-E0_strong_positive__p-0p25__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.25,0.01,50,val_loss,0.0143240559846162,0.9951171875,E2_neutral,0.0,0.2019448094069957,0.919677734375,0
src-E0_strong_positive__p-0p25__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.25,0.01,50,val_loss,0.0143240559846162,0.9951171875,E3_reversed,-0.5,0.5431037694215775,0.790771484375,0
src-E0_strong_positive__p-0p3__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.3,0.01,50,val_loss,0.0143409008160233,0.99462890625,E0_strong_positive,0.9,0.0149474036879837,0.9947509765625,1
src-E0_strong_positive__p-0p3__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.3,0.01,50,val_loss,0.0143409008160233,0.99462890625,E1_weak_positive,0.5,0.0591400144621729,0.9786376953125,0
src-E0_strong_positive__p-0p3__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.3,0.01,50,val_loss,0.0143409008160233,0.99462890625,E2_neutral,0.0,0.2130035199224949,0.9171142578125,0
src-E0_strong_positive__p-0p3__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.3,0.01,50,val_loss,0.0143409008160233,0.99462890625,E3_reversed,-0.5,0.5804375857114792,0.7874755859375,0
src-E0_strong_positive__p-0p35__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.35,0.01,50,val_loss,0.0146629475057125,0.99365234375,E0_strong_positive,0.9,0.0153319931123405,0.9940185546875,1
src-E0_strong_positive__p-0p35__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.35,0.01,50,val_loss,0.0146629475057125,0.99365234375,E1_weak_positive,0.5,0.0617922376841306,0.976806640625,0
src-E0_strong_positive__p-0p35__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.35,0.01,50,val_loss,0.0146629475057125,0.99365234375,E2_neutral,0.0,0.226357027888298,0.9156494140625,0
src-E0_strong_positive__p-0p35__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.35,0.01,50,val_loss,0.0146629475057125,0.99365234375,E3_reversed,-0.5,0.6227832436561584,0.785400390625,0
src-E0_strong_positive__p-0p4__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.4,0.01,50,val_loss,0.0151460049673914,0.99365234375,E0_strong_positive,0.9,0.0159155754372477,0.9932861328125,1
src-E0_strong_positive__p-0p4__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.4,0.01,50,val_loss,0.0151460049673914,0.99365234375,E1_weak_positive,0.5,0.065218704752624,0.9755859375,0
src-E0_strong_positive__p-0p4__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.4,0.01,50,val_loss,0.0151460049673914,0.99365234375,E2_neutral,0.0,0.241520382463932,0.9130859375,0
src-E0_strong_positive__p-0p4__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.4,0.01,50,val_loss,0.0151460049673914,0.99365234375,E3_reversed,-0.5,0.6695634424686432,0.781494140625,0
src-E0_strong_positive__p-0p45__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.45,0.01,50,val_loss,0.0157125182449817,0.99365234375,E0_strong_positive,0.9,0.0166595014743506,0.992919921875,1
src-E0_strong_positive__p-0p45__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.45,0.01,50,val_loss,0.0157125182449817,0.99365234375,E1_weak_positive,0.5,0.0694291209802031,0.97412109375,0
src-E0_strong_positive__p-0p45__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.45,0.01,50,val_loss,0.0157125182449817,0.99365234375,E2_neutral,0.0,0.2583517245948314,0.911376953125,0
src-E0_strong_positive__p-0p45__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.45,0.01,50,val_loss,0.0157125182449817,0.99365234375,E3_reversed,-0.5,0.7210095673799515,0.7774658203125,0
src-E0_strong_positive__p-0p5__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.5,0.01,50,val_loss,0.0168256405740976,0.9912109375,E0_strong_positive,0.9,0.0178340249694883,0.9927978515625,1
src-E0_strong_positive__p-0p5__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.5,0.01,50,val_loss,0.0168256405740976,0.9912109375,E1_weak_positive,0.5,0.0753408353775739,0.973876953125,0
src-E0_strong_positive__p-0p5__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.5,0.01,50,val_loss,0.0168256405740976,0.9912109375,E2_neutral,0.0,0.2790510766208172,0.9090576171875,0
src-E0_strong_positive__p-0p5__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.5,0.01,50,val_loss,0.0168256405740976,0.9912109375,E3_reversed,-0.5,0.7820761948823929,0.773193359375,0
src-E1_weak_positive__p-m0p5__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.5,0.01,50,val_loss,0.1398088037967682,0.970703125,E0_strong_positive,0.9,0.1130380518734455,0.984375,0
src-E1_weak_positive__p-m0p5__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.5,0.01,50,val_loss,0.1398088037967682,0.970703125,E1_weak_positive,0.5,0.1403911784291267,0.9718017578125,1
src-E1_weak_positive__p-m0p5__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.5,0.01,50,val_loss,0.1398088037967682,0.970703125,E2_neutral,0.0,0.1815984956920147,0.9505615234375,0
src-E1_weak_positive__p-m0p5__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.5,0.01,50,val_loss,0.1398088037967682,0.970703125,E3_reversed,-0.5,0.2318301126360893,0.922119140625,0
src-E1_weak_positive__p-m0p45__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.45,0.01,50,val_loss,0.1266928762197494,0.974609375,E0_strong_positive,0.9,0.0993530917912721,0.98779296875,0
src-E1_weak_positive__p-m0p45__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.45,0.01,50,val_loss,0.1266928762197494,0.974609375,E1_weak_positive,0.5,0.1270361728966236,0.9765625,1
src-E1_weak_positive__p-m0p45__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.45,0.01,50,val_loss,0.1266928762197494,0.974609375,E2_neutral,0.0,0.1696697250008583,0.9556884765625,0
src-E1_weak_positive__p-m0p45__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.45,0.01,50,val_loss,0.1266928762197494,0.974609375,E3_reversed,-0.5,0.2229834757745266,0.9261474609375,0
src-E1_weak_positive__p-m0p4__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.4,0.01,50,val_loss,0.1142211854457855,0.9775390625,E0_strong_positive,0.9,0.0865583904087543,0.9901123046875,0
src-E1_weak_positive__p-m0p4__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.4,0.01,50,val_loss,0.1142211854457855,0.9775390625,E1_weak_positive,0.5,0.1143300104886293,0.979248046875,1
src-E1_weak_positive__p-m0p4__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.4,0.01,50,val_loss,0.1142211854457855,0.9775390625,E2_neutral,0.0,0.1581761166453361,0.9588623046875,0
src-E1_weak_positive__p-m0p4__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.4,0.01,50,val_loss,0.1142211854457855,0.9775390625,E3_reversed,-0.5,0.2145426534116268,0.9285888671875,0
src-E1_weak_positive__p-m0p35__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.35,0.01,50,val_loss,0.1025144755840301,0.97998046875,E0_strong_positive,0.9,0.0747720543295145,0.9918212890625,0
src-E1_weak_positive__p-m0p35__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.35,0.01,50,val_loss,0.1025144755840301,0.97998046875,E1_weak_positive,0.5,0.1023880466818809,0.9818115234375,1
src-E1_weak_positive__p-m0p35__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.35,0.01,50,val_loss,0.1025144755840301,0.97998046875,E2_neutral,0.0,0.1472208462655544,0.9608154296875,0
src-E1_weak_positive__p-m0p35__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.35,0.01,50,val_loss,0.1025144755840301,0.97998046875,E3_reversed,-0.5,0.2065919190645218,0.929931640625,0
src-E1_weak_positive__p-m0p3__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.3,0.01,50,val_loss,0.0916901230812072,0.98193359375,E0_strong_positive,0.9,0.0640951991081237,0.9940185546875,0
src-E1_weak_positive__p-m0p3__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.3,0.01,50,val_loss,0.0916901230812072,0.98193359375,E1_weak_positive,0.5,0.091325307264924,0.9840087890625,1
src-E1_weak_positive__p-m0p3__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.3,0.01,50,val_loss,0.0916901230812072,0.98193359375,E2_neutral,0.0,0.1369267702102661,0.963623046875,0
src-E1_weak_positive__p-m0p3__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.3,0.01,50,val_loss,0.0916901230812072,0.98193359375,E3_reversed,-0.5,0.1992519907653331,0.931640625,0
src-E1_weak_positive__p-m0p25__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.25,0.01,50,val_loss,0.0818513259291648,0.98388671875,E0_strong_positive,0.9,0.054601902142167,0.9951171875,0
src-E1_weak_positive__p-m0p25__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.25,0.01,50,val_loss,0.0818513259291648,0.98388671875,E1_weak_positive,0.5,0.0812501385807991,0.9859619140625,1
src-E1_weak_positive__p-m0p25__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.25,0.01,50,val_loss,0.0818513259291648,0.98388671875,E2_neutral,0.0,0.1274390816688537,0.964599609375,0
src-E1_weak_positive__p-m0p25__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.25,0.01,50,val_loss,0.0818513259291648,0.98388671875,E3_reversed,-0.5,0.1926977001130581,0.931640625,0
src-E1_weak_positive__p-m0p2__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.2,0.01,50,val_loss,0.0730754882097244,0.984375,E0_strong_positive,0.9,0.0463303830474615,0.9952392578125,0
src-E1_weak_positive__p-m0p2__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.2,0.01,50,val_loss,0.0730754882097244,0.984375,E1_weak_positive,0.5,0.0722570847719907,0.9866943359375,1
src-E1_weak_positive__p-m0p2__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.2,0.01,50,val_loss,0.0730754882097244,0.984375,E2_neutral,0.0,0.1189270485192537,0.9652099609375,0
src-E1_weak_positive__p-m0p2__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.2,0.01,50,val_loss,0.0730754882097244,0.984375,E3_reversed,-0.5,0.1871788166463375,0.9312744140625,0
src-E1_weak_positive__p-m0p15__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.15,0.01,50,val_loss,0.0654051229357719,0.98486328125,E0_strong_positive,0.9,0.0392777370288968,0.9951171875,0
src-E1_weak_positive__p-m0p15__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.15,0.01,50,val_loss,0.0654051229357719,0.98486328125,E1_weak_positive,0.5,0.0644202101975679,0.9869384765625,1
src-E1_weak_positive__p-m0p15__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.15,0.01,50,val_loss,0.0654051229357719,0.98486328125,E2_neutral,0.0,0.1115834526717662,0.9658203125,0
src-E1_weak_positive__p-m0p15__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.15,0.01,50,val_loss,0.0654051229357719,0.98486328125,E3_reversed,-0.5,0.1830400303006172,0.9305419921875,0
src-E1_weak_positive__p-m0p1__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.1,0.01,50,val_loss,0.0588479936122894,0.986328125,E0_strong_positive,0.9,0.0334014687687158,0.995361328125,0
src-E1_weak_positive__p-m0p1__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.1,0.01,50,val_loss,0.0588479936122894,0.986328125,E1_weak_positive,0.5,0.0577894067391753,0.987548828125,1
src-E1_weak_positive__p-m0p1__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.1,0.01,50,val_loss,0.0588479936122894,0.986328125,E2_neutral,0.0,0.1056202370673418,0.9659423828125,0
src-E1_weak_positive__p-m0p1__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.1,0.01,50,val_loss,0.0588479936122894,0.986328125,E3_reversed,-0.5,0.1807309985160827,0.9296875,0
src-E1_weak_positive__p-m0p05__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.05,0.01,50,val_loss,0.0533932223916053,0.986328125,E0_strong_positive,0.9,0.0286298971623182,0.9962158203125,0
src-E1_weak_positive__p-m0p05__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.05,0.01,50,val_loss,0.0533932223916053,0.986328125,E1_weak_positive,0.5,0.052393346093595,0.9876708984375,1
src-E1_weak_positive__p-m0p05__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.05,0.01,50,val_loss,0.0533932223916053,0.986328125,E2_neutral,0.0,0.1012615300714969,0.963623046875,0
src-E1_weak_positive__p-m0p05__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.05,0.01,50,val_loss,0.0533932223916053,0.986328125,E3_reversed,-0.5,0.1807985194027423,0.926513671875,0
src-E1_weak_positive__p-0__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.0,0.01,50,val_loss,0.0490393936634063,0.986328125,E0_strong_positive,0.9,0.0248788362368941,0.995849609375,0
src-E1_weak_positive__p-0__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.0,0.01,50,val_loss,0.0490393936634063,0.986328125,E1_weak_positive,0.5,0.0482507422566413,0.9874267578125,1
src-E1_weak_positive__p-0__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.0,0.01,50,val_loss,0.0490393936634063,0.986328125,E2_neutral,0.0,0.0987414009869098,0.9627685546875,0
src-E1_weak_positive__p-0__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.0,0.01,50,val_loss,0.0490393936634063,0.986328125,E3_reversed,-0.5,0.1838682889938354,0.9224853515625,0
src-E1_weak_positive__p-0p05__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.05,0.01,50,val_loss,0.0458155684173107,0.98583984375,E0_strong_positive,0.9,0.0220656744204461,0.99560546875,0
src-E1_weak_positive__p-0p05__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.05,0.01,50,val_loss,0.0458155684173107,0.98583984375,E1_weak_positive,0.5,0.0453835912048816,0.9866943359375,1
src-E1_weak_positive__p-0p05__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.05,0.01,50,val_loss,0.0458155684173107,0.98583984375,E2_neutral,0.0,0.0983069576323032,0.9613037109375,0
src-E1_weak_positive__p-0p05__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.05,0.01,50,val_loss,0.0458155684173107,0.98583984375,E3_reversed,-0.5,0.1906268671154976,0.9190673828125,0
src-E1_weak_positive__p-0p1__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.1,0.01,50,val_loss,0.0437812432646751,0.98583984375,E0_strong_positive,0.9,0.0201135072857141,0.9954833984375,0
src-E1_weak_positive__p-0p1__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.1,0.01,50,val_loss,0.0437812432646751,0.98583984375,E1_weak_positive,0.5,0.0438220333307981,0.986083984375,1
src-E1_weak_positive__p-0p1__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.1,0.01,50,val_loss,0.0437812432646751,0.98583984375,E2_neutral,0.0,0.1002206820994615,0.9591064453125,0
src-E1_weak_positive__p-0p1__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.1,0.01,50,val_loss,0.0437812432646751,0.98583984375,E3_reversed,-0.5,0.2018113993108272,0.914794921875,0
src-E1_weak_positive__p-0p15__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.15,0.01,50,val_loss,0.0430119484663009,0.986328125,E0_strong_positive,0.9,0.0189461861737072,0.9951171875,0
src-E1_weak_positive__p-0p15__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.15,0.01,50,val_loss,0.0430119484663009,0.986328125,E1_weak_positive,0.5,0.0435945522040128,0.9849853515625,1
src-E1_weak_positive__p-0p15__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.15,0.01,50,val_loss,0.0430119484663009,0.986328125,E2_neutral,0.0,0.1047469656914472,0.955810546875,0
src-E1_weak_positive__p-0p15__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.15,0.01,50,val_loss,0.0430119484663009,0.986328125,E3_reversed,-0.5,0.2181860208511352,0.9093017578125,0
src-E1_weak_positive__p-0p2__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.2,0.01,50,val_loss,0.0435860380530357,0.986328125,E0_strong_positive,0.9,0.0184837812557816,0.9945068359375,0
src-E1_weak_positive__p-0p2__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.2,0.01,50,val_loss,0.0435860380530357,0.986328125,E1_weak_positive,0.5,0.044712608680129,0.984130859375,1
src-E1_weak_positive__p-0p2__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.2,0.01,50,val_loss,0.0435860380530357,0.986328125,E2_neutral,0.0,0.1121185626834631,0.9537353515625,0
src-E1_weak_positive__p-0p2__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.2,0.01,50,val_loss,0.0435860380530357,0.986328125,E3_reversed,-0.5,0.2404722608625888,0.904052734375,0
src-E1_weak_positive__p-0p25__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.25,0.01,50,val_loss,0.0455704629421234,0.98193359375,E0_strong_positive,0.9,0.0186423566192388,0.993408203125,0
src-E1_weak_positive__p-0p25__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.25,0.01,50,val_loss,0.0455704629421234,0.98193359375,E1_weak_positive,0.5,0.0471588857471942,0.982666015625,1
src-E1_weak_positive__p-0p25__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.25,0.01,50,val_loss,0.0455704629421234,0.98193359375,E2_neutral,0.0,0.1224889922887086,0.9517822265625,0
src-E1_weak_positive__p-0p25__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.25,0.01,50,val_loss,0.0455704629421234,0.98193359375,E3_reversed,-0.5,0.2692345008254051,0.8966064453125,0
src-E1_weak_positive__p-0p3__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.3,0.01,32,val_loss,0.0486357137560844,0.98193359375,E0_strong_positive,0.9,0.0196983679197728,0.9927978515625,0
src-E1_weak_positive__p-0p3__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.3,0.01,32,val_loss,0.0486357137560844,0.98193359375,E1_weak_positive,0.5,0.0503539815545082,0.9810791015625,1
src-E1_weak_positive__p-0p3__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.3,0.01,32,val_loss,0.0486357137560844,0.98193359375,E2_neutral,0.0,0.1307578347623348,0.948486328125,0
src-E1_weak_positive__p-0p3__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.3,0.01,32,val_loss,0.0486357137560844,0.98193359375,E3_reversed,-0.5,0.2884008213877678,0.8895263671875,0
src-E1_weak_positive__p-0p35__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.35,0.01,23,val_loss,0.0518995448946952,0.97802734375,E0_strong_positive,0.9,0.0206435089930892,0.9921875,0
src-E1_weak_positive__p-0p35__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.35,0.01,23,val_loss,0.0518995448946952,0.97802734375,E1_weak_positive,0.5,0.0537587869912385,0.9793701171875,1
src-E1_weak_positive__p-0p35__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.35,0.01,23,val_loss,0.0518995448946952,0.97802734375,E2_neutral,0.0,0.1406843550503254,0.9447021484375,0
src-E1_weak_positive__p-0p35__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.35,0.01,23,val_loss,0.0518995448946952,0.97802734375,E3_reversed,-0.5,0.3127764910459518,0.8822021484375,0
src-E1_weak_positive__p-0p4__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.4,0.01,15,val_loss,0.0552740320563316,0.9765625,E0_strong_positive,0.9,0.0216782866045832,0.99169921875,0
src-E1_weak_positive__p-0p4__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.4,0.01,15,val_loss,0.0552740320563316,0.9765625,E1_weak_positive,0.5,0.0573294283822178,0.977783203125,1
src-E1_weak_positive__p-0p4__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.4,0.01,15,val_loss,0.0552740320563316,0.9765625,E2_neutral,0.0,0.1502238027751445,0.9398193359375,0
src-E1_weak_positive__p-0p4__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.4,0.01,15,val_loss,0.0552740320563316,0.9765625,E3_reversed,-0.5,0.3356889337301254,0.8731689453125,0
src-E1_weak_positive__p-0p45__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.45,0.01,14,val_loss,0.0590930953621864,0.974609375,E0_strong_positive,0.9,0.0222629802301526,0.991943359375,0
src-E1_weak_positive__p-0p45__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.45,0.01,14,val_loss,0.0590930953621864,0.974609375,E1_weak_positive,0.5,0.0613503037020564,0.9776611328125,1
src-E1_weak_positive__p-0p45__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.45,0.01,14,val_loss,0.0590930953621864,0.974609375,E2_neutral,0.0,0.1644694656133651,0.9376220703125,0
src-E1_weak_positive__p-0p45__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.45,0.01,14,val_loss,0.0590930953621864,0.974609375,E3_reversed,-0.5,0.3745942860841751,0.865966796875,0
src-E1_weak_positive__p-0p5__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.5,0.01,14,val_loss,0.0649214088916778,0.97265625,E0_strong_positive,0.9,0.0237168213352561,0.9906005859375,0
src-E1_weak_positive__p-0p5__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.5,0.01,14,val_loss,0.0649214088916778,0.97265625,E1_weak_positive,0.5,0.067734838463366,0.97509765625,1
src-E1_weak_positive__p-0p5__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.5,0.01,14,val_loss,0.0649214088916778,0.97265625,E2_neutral,0.0,0.1843555234372615,0.9339599609375,0
src-E1_weak_positive__p-0p5__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.5,0.01,14,val_loss,0.0649214088916778,0.97265625,E3_reversed,-0.5,0.4272773638367653,0.85888671875,0
src-E2_neutral__p-m0p5__lr-0p01__seed-42,42,E2_neutral,0.0,-0.5,0.01,50,val_loss,0.1594419479370117,0.958984375,E0_strong_positive,0.9,0.1602424345910549,0.9620361328125,0
src-E2_neutral__p-m0p5__lr-0p01__seed-42,42,E2_neutral,0.0,-0.5,0.01,50,val_loss,0.1594419479370117,0.958984375,E1_weak_positive,0.5,0.1602599173784256,0.9617919921875,0
src-E2_neutral__p-m0p5__lr-0p01__seed-42,42,E2_neutral,0.0,-0.5,0.01,50,val_loss,0.1594419479370117,0.958984375,E2_neutral,0.0,0.1605651713907718,0.961181640625,1
src-E2_neutral__p-m0p5__lr-0p01__seed-42,42,E2_neutral,0.0,-0.5,0.01,50,val_loss,0.1594419479370117,0.958984375,E3_reversed,-0.5,0.1604361049830913,0.9619140625,0
src-E2_neutral__p-m0p45__lr-0p01__seed-42,42,E2_neutral,0.0,-0.45,0.01,50,val_loss,0.1464368402957916,0.96142578125,E0_strong_positive,0.9,0.1468893103301525,0.9661865234375,0
src-E2_neutral__p-m0p45__lr-0p01__seed-42,42,E2_neutral,0.0,-0.45,0.01,50,val_loss,0.1464368402957916,0.96142578125,E1_weak_positive,0.5,0.1469281315803527,0.9658203125,0
src-E2_neutral__p-m0p45__lr-0p01__seed-42,42,E2_neutral,0.0,-0.45,0.01,50,val_loss,0.1464368402957916,0.96142578125,E2_neutral,0.0,0.1472496874630451,0.965087890625,1
src-E2_neutral__p-m0p45__lr-0p01__seed-42,42,E2_neutral,0.0,-0.45,0.01,50,val_loss,0.1464368402957916,0.96142578125,E3_reversed,-0.5,0.1471487432718277,0.9652099609375,0
src-E2_neutral__p-m0p4__lr-0p01__seed-42,42,E2_neutral,0.0,-0.4,0.01,50,val_loss,0.1339654326438903,0.96630859375,E0_strong_positive,0.9,0.1340503022074699,0.970458984375,0
src-E2_neutral__p-m0p4__lr-0p01__seed-42,42,E2_neutral,0.0,-0.4,0.01,50,val_loss,0.1339654326438903,0.96630859375,E1_weak_positive,0.5,0.1341090463101863,0.970458984375,0
src-E2_neutral__p-m0p4__lr-0p01__seed-42,42,E2_neutral,0.0,-0.4,0.01,50,val_loss,0.1339654326438903,0.96630859375,E2_neutral,0.0,0.1344463601708412,0.96923828125,1
src-E2_neutral__p-m0p4__lr-0p01__seed-42,42,E2_neutral,0.0,-0.4,0.01,50,val_loss,0.1339654326438903,0.96630859375,E3_reversed,-0.5,0.1343755647540092,0.96923828125,0
src-E2_neutral__p-m0p35__lr-0p01__seed-42,42,E2_neutral,0.0,-0.35,0.01,50,val_loss,0.122177317738533,0.96875,E0_strong_positive,0.9,0.1218617986887693,0.9735107421875,0
src-E2_neutral__p-m0p35__lr-0p01__seed-42,42,E2_neutral,0.0,-0.35,0.01,50,val_loss,0.122177317738533,0.96875,E1_weak_positive,0.5,0.1219376735389232,0.9735107421875,0
src-E2_neutral__p-m0p35__lr-0p01__seed-42,42,E2_neutral,0.0,-0.35,0.01,50,val_loss,0.122177317738533,0.96875,E2_neutral,0.0,0.1222889870405197,0.972412109375,1
src-E2_neutral__p-m0p35__lr-0p01__seed-42,42,E2_neutral,0.0,-0.35,0.01,50,val_loss,0.122177317738533,0.96875,E3_reversed,-0.5,0.1222495250403881,0.9730224609375,0
src-E2_neutral__p-m0p3__lr-0p01__seed-42,42,E2_neutral,0.0,-0.3,0.01,50,val_loss,0.111231230199337,0.97314453125,E0_strong_positive,0.9,0.110470499843359,0.976318359375,0
src-E2_neutral__p-m0p3__lr-0p01__seed-42,42,E2_neutral,0.0,-0.3,0.01,50,val_loss,0.111231230199337,0.97314453125,E1_weak_positive,0.5,0.1105586159974336,0.97607421875,0
src-E2_neutral__p-m0p3__lr-0p01__seed-42,42,E2_neutral,0.0,-0.3,0.01,50,val_loss,0.111231230199337,0.97314453125,E2_neutral,0.0,0.1109203528612852,0.9752197265625,1
src-E2_neutral__p-m0p3__lr-0p01__seed-42,42,E2_neutral,0.0,-0.3,0.01,50,val_loss,0.111231230199337,0.97314453125,E3_reversed,-0.5,0.1109120026230812,0.9754638671875,0
src-E2_neutral__p-m0p25__lr-0p01__seed-42,42,E2_neutral,0.0,-0.25,0.01,50,val_loss,0.1012823432683944,0.97705078125,E0_strong_positive,0.9,0.1000254712998867,0.9783935546875,0
src-E2_neutral__p-m0p25__lr-0p01__seed-42,42,E2_neutral,0.0,-0.25,0.01,50,val_loss,0.1012823432683944,0.97705078125,E1_weak_positive,0.5,0.1001178044825792,0.978271484375,0
src-E2_neutral__p-m0p25__lr-0p01__seed-42,42,E2_neutral,0.0,-0.25,0.01,50,val_loss,0.1012823432683944,0.97705078125,E2_neutral,0.0,0.1004837229847908,0.9779052734375,1
src-E2_neutral__p-m0p25__lr-0p01__seed-42,42,E2_neutral,0.0,-0.25,0.01,50,val_loss,0.1012823432683944,0.97705078125,E3_reversed,-0.5,0.1005039885640144,0.9783935546875,0
src-E2_neutral__p-m0p2__lr-0p01__seed-42,42,E2_neutral,0.0,-0.2,0.01,50,val_loss,0.0924665108323097,0.97802734375,E0_strong_positive,0.9,0.0906676035374403,0.97998046875,0
src-E2_neutral__p-m0p2__lr-0p01__seed-42,42,E2_neutral,0.0,-0.2,0.01,50,val_loss,0.0924665108323097,0.97802734375,E1_weak_positive,0.5,0.0907521564513444,0.9801025390625,0
src-E2_neutral__p-m0p2__lr-0p01__seed-42,42,E2_neutral,0.0,-0.2,0.01,50,val_loss,0.0924665108323097,0.97802734375,E2_neutral,0.0,0.0911124572157859,0.979736328125,1
src-E2_neutral__p-m0p2__lr-0p01__seed-42,42,E2_neutral,0.0,-0.2,0.01,50,val_loss,0.0924665108323097,0.97802734375,E3_reversed,-0.5,0.091155644506216,0.9798583984375,0
src-E2_neutral__p-m0p15__lr-0p01__seed-42,42,E2_neutral,0.0,-0.15,0.01,50,val_loss,0.0848847478628158,0.9794921875,E0_strong_positive,0.9,0.0825170408934354,0.980224609375,0
src-E2_neutral__p-m0p15__lr-0p01__seed-42,42,E2_neutral,0.0,-0.15,0.01,50,val_loss,0.0848847478628158,0.9794921875,E1_weak_positive,0.5,0.0825783107429742,0.9805908203125,0
src-E2_neutral__p-m0p15__lr-0p01__seed-42,42,E2_neutral,0.0,-0.15,0.01,50,val_loss,0.0848847478628158,0.9794921875,E2_neutral,0.0,0.0829200390726327,0.980224609375,1
src-E2_neutral__p-m0p15__lr-0p01__seed-42,42,E2_neutral,0.0,-0.15,0.01,50,val_loss,0.0848847478628158,0.9794921875,E3_reversed,-0.5,0.0829772688448429,0.9808349609375,0
src-E2_neutral__p-m0p1__lr-0p01__seed-42,42,E2_neutral,0.0,-0.1,0.01,50,val_loss,0.0785958543419838,0.9794921875,E0_strong_positive,0.9,0.0756634064018726,0.9810791015625,0
src-E2_neutral__p-m0p1__lr-0p01__seed-42,42,E2_neutral,0.0,-0.1,0.01,50,val_loss,0.0785958543419838,0.9794921875,E1_weak_positive,0.5,0.0756857190281152,0.9813232421875,0
src-E2_neutral__p-m0p1__lr-0p01__seed-42,42,E2_neutral,0.0,-0.1,0.01,50,val_loss,0.0785958543419838,0.9794921875,E2_neutral,0.0,0.0759962517768144,0.981201171875,1
src-E2_neutral__p-m0p1__lr-0p01__seed-42,42,E2_neutral,0.0,-0.1,0.01,50,val_loss,0.0785958543419838,0.9794921875,E3_reversed,-0.5,0.0760581847280263,0.981689453125,0
src-E2_neutral__p-m0p05__lr-0p01__seed-42,42,E2_neutral,0.0,-0.05,0.01,50,val_loss,0.0736276358366012,0.9794921875,E0_strong_positive,0.9,0.070168312638998,0.9813232421875,0
src-E2_neutral__p-m0p05__lr-0p01__seed-42,42,E2_neutral,0.0,-0.05,0.01,50,val_loss,0.0736276358366012,0.9794921875,E1_weak_positive,0.5,0.070141403004527,0.9815673828125,0
src-E2_neutral__p-m0p05__lr-0p01__seed-42,42,E2_neutral,0.0,-0.05,0.01,50,val_loss,0.0736276358366012,0.9794921875,E2_neutral,0.0,0.0704145990312099,0.981201171875,1
src-E2_neutral__p-m0p05__lr-0p01__seed-42,42,E2_neutral,0.0,-0.05,0.01,50,val_loss,0.0736276358366012,0.9794921875,E3_reversed,-0.5,0.0704770665615797,0.9810791015625,0
src-E2_neutral__p-0__lr-0p01__seed-42,42,E2_neutral,0.0,0.0,0.01,50,val_loss,0.0700107514858245,0.9775390625,E0_strong_positive,0.9,0.0660876724869012,0.9808349609375,0
src-E2_neutral__p-0__lr-0p01__seed-42,42,E2_neutral,0.0,0.0,0.01,50,val_loss,0.0700107514858245,0.9775390625,E1_weak_positive,0.5,0.0660106763243675,0.9805908203125,0
src-E2_neutral__p-0__lr-0p01__seed-42,42,E2_neutral,0.0,0.0,0.01,50,val_loss,0.0700107514858245,0.9775390625,E2_neutral,0.0,0.0662517827004194,0.9805908203125,1
src-E2_neutral__p-0__lr-0p01__seed-42,42,E2_neutral,0.0,0.0,0.01,50,val_loss,0.0700107514858245,0.9775390625,E3_reversed,-0.5,0.0663214996457099,0.981201171875,0
src-E2_neutral__p-0p05__lr-0p01__seed-42,42,E2_neutral,0.0,0.05,0.01,50,val_loss,0.067813292145729,0.9755859375,E0_strong_positive,0.9,0.0635018656030297,0.9794921875,0
src-E2_neutral__p-0p05__lr-0p01__seed-42,42,E2_neutral,0.0,0.05,0.01,50,val_loss,0.067813292145729,0.9755859375,E1_weak_positive,0.5,0.0633819159120321,0.9791259765625,0
src-E2_neutral__p-0p05__lr-0p01__seed-42,42,E2_neutral,0.0,0.05,0.01,50,val_loss,0.067813292145729,0.9755859375,E2_neutral,0.0,0.0636070650070905,0.97900390625,1
src-E2_neutral__p-0p05__lr-0p01__seed-42,42,E2_neutral,0.0,0.05,0.01,50,val_loss,0.067813292145729,0.9755859375,E3_reversed,-0.5,0.0637044236063957,0.979736328125,0
src-E2_neutral__p-0p1__lr-0p01__seed-42,42,E2_neutral,0.0,0.1,0.01,50,val_loss,0.0671434625983238,0.97412109375,E0_strong_positive,0.9,0.062524146400392,0.9779052734375,0
src-E2_neutral__p-0p1__lr-0p01__seed-42,42,E2_neutral,0.0,0.1,0.01,50,val_loss,0.0671434625983238,0.97412109375,E1_weak_positive,0.5,0.0623706122860312,0.9779052734375,0
src-E2_neutral__p-0p1__lr-0p01__seed-42,42,E2_neutral,0.0,0.1,0.01,50,val_loss,0.0671434625983238,0.97412109375,E2_neutral,0.0,0.0626014797016978,0.9776611328125,1
src-E2_neutral__p-0p1__lr-0p01__seed-42,42,E2_neutral,0.0,0.1,0.01,50,val_loss,0.0671434625983238,0.97412109375,E3_reversed,-0.5,0.0627604173496365,0.9783935546875,0
src-E2_neutral__p-0p15__lr-0p01__seed-42,42,E2_neutral,0.0,0.15,0.01,50,val_loss,0.068117469549179,0.9736328125,E0_strong_positive,0.9,0.063276782631874,0.9755859375,0
src-E2_neutral__p-0p15__lr-0p01__seed-42,42,E2_neutral,0.0,0.15,0.01,50,val_loss,0.068117469549179,0.9736328125,E1_weak_positive,0.5,0.0630949344485998,0.975830078125,0
src-E2_neutral__p-0p15__lr-0p01__seed-42,42,E2_neutral,0.0,0.15,0.01,50,val_loss,0.068117469549179,0.9736328125,E2_neutral,0.0,0.0633515883237123,0.9755859375,1
src-E2_neutral__p-0p15__lr-0p01__seed-42,42,E2_neutral,0.0,0.15,0.01,50,val_loss,0.068117469549179,0.9736328125,E3_reversed,-0.5,0.0636177649721503,0.9759521484375,0
src-E2_neutral__p-0p2__lr-0p01__seed-42,42,E2_neutral,0.0,0.2,0.01,48,val_loss,0.0707980394363403,0.97119140625,E0_strong_positive,0.9,0.06590536236763,0.9736328125,0
src-E2_neutral__p-0p2__lr-0p01__seed-42,42,E2_neutral,0.0,0.2,0.01,48,val_loss,0.0707980394363403,0.97119140625,E1_weak_positive,0.5,0.0656952653080225,0.9736328125,0
src-E2_neutral__p-0p2__lr-0p01__seed-42,42,E2_neutral,0.0,0.2,0.01,48,val_loss,0.0707980394363403,0.97119140625,E2_neutral,0.0,0.0659941807389259,0.9739990234375,1
src-E2_neutral__p-0p2__lr-0p01__seed-42,42,E2_neutral,0.0,0.2,0.01,48,val_loss,0.0707980394363403,0.97119140625,E3_reversed,-0.5,0.0664166957139968,0.9739990234375,0
src-E2_neutral__p-0p25__lr-0p01__seed-42,42,E2_neutral,0.0,0.25,0.01,32,val_loss,0.0744073092937469,0.97021484375,E0_strong_positive,0.9,0.0696118734776973,0.972900390625,0
src-E2_neutral__p-0p25__lr-0p01__seed-42,42,E2_neutral,0.0,0.25,0.01,32,val_loss,0.0744073092937469,0.97021484375,E1_weak_positive,0.5,0.0694007351994514,0.9727783203125,0
src-E2_neutral__p-0p25__lr-0p01__seed-42,42,E2_neutral,0.0,0.25,0.01,32,val_loss,0.0744073092937469,0.97021484375,E2_neutral,0.0,0.0697431936860084,0.972412109375,1
src-E2_neutral__p-0p25__lr-0p01__seed-42,42,E2_neutral,0.0,0.25,0.01,32,val_loss,0.0744073092937469,0.97021484375,E3_reversed,-0.5,0.070276491343975,0.97216796875,0
src-E2_neutral__p-0p3__lr-0p01__seed-42,42,E2_neutral,0.0,0.3,0.01,25,val_loss,0.0782749503850936,0.9677734375,E0_strong_positive,0.9,0.0737692266702652,0.97119140625,0
src-E2_neutral__p-0p3__lr-0p01__seed-42,42,E2_neutral,0.0,0.3,0.01,25,val_loss,0.0782749503850936,0.9677734375,E1_weak_positive,0.5,0.0735164079815149,0.970947265625,0
src-E2_neutral__p-0p3__lr-0p01__seed-42,42,E2_neutral,0.0,0.3,0.01,25,val_loss,0.0782749503850936,0.9677734375,E2_neutral,0.0,0.0738701596856117,0.9715576171875,1
src-E2_neutral__p-0p3__lr-0p01__seed-42,42,E2_neutral,0.0,0.3,0.01,25,val_loss,0.0782749503850936,0.9677734375,E3_reversed,-0.5,0.0745231732726097,0.9710693359375,0
src-E2_neutral__p-0p35__lr-0p01__seed-42,42,E2_neutral,0.0,0.35,0.01,16,val_loss,0.0823330953717231,0.9677734375,E0_strong_positive,0.9,0.0779466293752193,0.9688720703125,0
src-E2_neutral__p-0p35__lr-0p01__seed-42,42,E2_neutral,0.0,0.35,0.01,16,val_loss,0.0823330953717231,0.9677734375,E1_weak_positive,0.5,0.07771747559309,0.96923828125,0
src-E2_neutral__p-0p35__lr-0p01__seed-42,42,E2_neutral,0.0,0.35,0.01,16,val_loss,0.0823330953717231,0.9677734375,E2_neutral,0.0,0.0781210456043481,0.96875,1
src-E2_neutral__p-0p35__lr-0p01__seed-42,42,E2_neutral,0.0,0.35,0.01,16,val_loss,0.0823330953717231,0.9677734375,E3_reversed,-0.5,0.0788661688566207,0.9688720703125,0
src-E2_neutral__p-0p4__lr-0p01__seed-42,42,E2_neutral,0.0,0.4,0.01,12,val_loss,0.086909607052803,0.9658203125,E0_strong_positive,0.9,0.0828933734446764,0.967041015625,0
src-E2_neutral__p-0p4__lr-0p01__seed-42,42,E2_neutral,0.0,0.4,0.01,12,val_loss,0.086909607052803,0.9658203125,E1_weak_positive,0.5,0.082590265199542,0.9676513671875,0
src-E2_neutral__p-0p4__lr-0p01__seed-42,42,E2_neutral,0.0,0.4,0.01,12,val_loss,0.086909607052803,0.9658203125,E2_neutral,0.0,0.0829585585743188,0.96728515625,1
src-E2_neutral__p-0p4__lr-0p01__seed-42,42,E2_neutral,0.0,0.4,0.01,12,val_loss,0.086909607052803,0.9658203125,E3_reversed,-0.5,0.0837508831173181,0.9674072265625,0
src-E2_neutral__p-0p45__lr-0p01__seed-42,42,E2_neutral,0.0,0.45,0.01,9,val_loss,0.092311330139637,0.96435546875,E0_strong_positive,0.9,0.0885501131415367,0.9654541015625,0
src-E2_neutral__p-0p45__lr-0p01__seed-42,42,E2_neutral,0.0,0.45,0.01,9,val_loss,0.092311330139637,0.96435546875,E1_weak_positive,0.5,0.0880235731601715,0.966064453125,0
src-E2_neutral__p-0p45__lr-0p01__seed-42,42,E2_neutral,0.0,0.45,0.01,9,val_loss,0.092311330139637,0.96435546875,E2_neutral,0.0,0.0882541984319686,0.9656982421875,1
src-E2_neutral__p-0p45__lr-0p01__seed-42,42,E2_neutral,0.0,0.45,0.01,9,val_loss,0.092311330139637,0.96435546875,E3_reversed,-0.5,0.088900651782751,0.9654541015625,0
src-E2_neutral__p-0p5__lr-0p01__seed-42,42,E2_neutral,0.0,0.5,0.01,9,val_loss,0.1009337604045867,0.96240234375,E0_strong_positive,0.9,0.0958891473710537,0.9630126953125,0
src-E2_neutral__p-0p5__lr-0p01__seed-42,42,E2_neutral,0.0,0.5,0.01,9,val_loss,0.1009337604045867,0.96240234375,E1_weak_positive,0.5,0.0951203927397728,0.963623046875,0
src-E2_neutral__p-0p5__lr-0p01__seed-42,42,E2_neutral,0.0,0.5,0.01,9,val_loss,0.1009337604045867,0.96240234375,E2_neutral,0.0,0.0952787455171346,0.9632568359375,1
src-E2_neutral__p-0p5__lr-0p01__seed-42,42,E2_neutral,0.0,0.5,0.01,9,val_loss,0.1009337604045867,0.96240234375,E3_reversed,-0.5,0.0958975255489349,0.9630126953125,0
src-E3_reversed__p-m0p5__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.5,0.01,50,val_loss,0.1378641724586486,0.970703125,E0_strong_positive,0.9,0.2857694029808044,0.888916015625,0
src-E3_reversed__p-m0p5__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.5,0.01,50,val_loss,0.1378641724586486,0.970703125,E1_weak_positive,0.5,0.235408253967762,0.921875,0
src-E3_reversed__p-m0p5__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.5,0.01,50,val_loss,0.1378641724586486,0.970703125,E2_neutral,0.0,0.1831663250923156,0.9520263671875,0
src-E3_reversed__p-m0p5__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.5,0.01,50,val_loss,0.1378641724586486,0.970703125,E3_reversed,-0.5,0.1395434699952602,0.971923828125,1
src-E3_reversed__p-m0p45__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.45,0.01,50,val_loss,0.1249274760484695,0.97314453125,E0_strong_positive,0.9,0.2816108614206314,0.8890380859375,0
src-E3_reversed__p-m0p45__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.45,0.01,50,val_loss,0.1249274760484695,0.97314453125,E1_weak_positive,0.5,0.2269255220890045,0.9234619140625,0
src-E3_reversed__p-m0p45__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.45,0.01,50,val_loss,0.1249274760484695,0.97314453125,E2_neutral,0.0,0.17141854763031,0.955810546875,0
src-E3_reversed__p-m0p45__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.45,0.01,50,val_loss,0.1249274760484695,0.97314453125,E3_reversed,-0.5,0.1262297220528125,0.976318359375,1
src-E3_reversed__p-m0p4__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.4,0.01,50,val_loss,0.1126674115657806,0.97802734375,E0_strong_positive,0.9,0.278190866112709,0.888427734375,0
src-E3_reversed__p-m0p4__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.4,0.01,50,val_loss,0.1126674115657806,0.97802734375,E1_weak_positive,0.5,0.2189082466065883,0.9248046875,0
src-E3_reversed__p-m0p4__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.4,0.01,50,val_loss,0.1126674115657806,0.97802734375,E2_neutral,0.0,0.1601234078407287,0.957275390625,0
src-E3_reversed__p-m0p4__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.4,0.01,50,val_loss,0.1126674115657806,0.97802734375,E3_reversed,-0.5,0.1135771330446004,0.9788818359375,1
src-E3_reversed__p-m0p35__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.35,0.01,50,val_loss,0.1011989712715148,0.98095703125,E0_strong_positive,0.9,0.2756112664937973,0.8868408203125,0
src-E3_reversed__p-m0p35__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.35,0.01,50,val_loss,0.1011989712715148,0.98095703125,E1_weak_positive,0.5,0.2114515975117683,0.927001953125,0
src-E3_reversed__p-m0p35__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.35,0.01,50,val_loss,0.1011989712715148,0.98095703125,E2_neutral,0.0,0.1493845507502555,0.9598388671875,0
src-E3_reversed__p-m0p35__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.35,0.01,50,val_loss,0.1011989712715148,0.98095703125,E3_reversed,-0.5,0.1017017345875501,0.9822998046875,1
src-E3_reversed__p-m0p3__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.3,0.01,50,val_loss,0.0906350910663604,0.98291015625,E0_strong_positive,0.9,0.2740164026618004,0.885986328125,0
src-E3_reversed__p-m0p3__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.3,0.01,50,val_loss,0.0906350910663604,0.98291015625,E1_weak_positive,0.5,0.2046862803399562,0.9276123046875,0
src-E3_reversed__p-m0p3__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.3,0.01,50,val_loss,0.0906350910663604,0.98291015625,E2_neutral,0.0,0.1393255218863487,0.9625244140625,0
src-E3_reversed__p-m0p3__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.3,0.01,50,val_loss,0.0906350910663604,0.98291015625,E3_reversed,-0.5,0.0907187443226575,0.9849853515625,1
src-E3_reversed__p-m0p25__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.25,0.01,50,val_loss,0.0810813084244728,0.98388671875,E0_strong_positive,0.9,0.2736205458641052,0.882568359375,0
src-E3_reversed__p-m0p25__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.25,0.01,50,val_loss,0.0810813084244728,0.98388671875,E1_weak_positive,0.5,0.1987938284873962,0.9276123046875,0
src-E3_reversed__p-m0p25__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.25,0.01,50,val_loss,0.0810813084244728,0.98388671875,E2_neutral,0.0,0.1300926841795444,0.964599609375,0
src-E3_reversed__p-m0p25__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.25,0.01,50,val_loss,0.0810813084244728,0.98388671875,E3_reversed,-0.5,0.080736294388771,0.9857177734375,1
src-E3_reversed__p-m0p2__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.2,0.01,50,val_loss,0.0726291462779045,0.984375,E0_strong_positive,0.9,0.2747485265135765,0.87890625,0
src-E3_reversed__p-m0p2__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.2,0.01,50,val_loss,0.0726291462779045,0.984375,E1_weak_positive,0.5,0.1940250508487224,0.9276123046875,0
src-E3_reversed__p-m0p2__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.2,0.01,50,val_loss,0.0726291462779045,0.984375,E2_neutral,0.0,0.1218553930521011,0.965576171875,0
src-E3_reversed__p-m0p2__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.2,0.01,50,val_loss,0.0726291462779045,0.984375,E3_reversed,-0.5,0.0718461461365223,0.9869384765625,1
src-E3_reversed__p-m0p15__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.15,0.01,50,val_loss,0.0653483495116233,0.98486328125,E0_strong_positive,0.9,0.2778901979327202,0.87646484375,0
src-E3_reversed__p-m0p15__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.15,0.01,50,val_loss,0.0653483495116233,0.98486328125,E1_weak_positive,0.5,0.1907191798090934,0.9271240234375,0
src-E3_reversed__p-m0p15__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.15,0.01,50,val_loss,0.0653483495116233,0.98486328125,E2_neutral,0.0,0.1148021109402179,0.9658203125,0
src-E3_reversed__p-m0p15__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.15,0.01,50,val_loss,0.0653483495116233,0.98486328125,E3_reversed,-0.5,0.0641130190342664,0.9879150390625,1
src-E3_reversed__p-m0p1__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.1,0.01,50,val_loss,0.0592799820005893,0.98388671875,E0_strong_positive,0.9,0.2837564200162887,0.871826171875,0
src-E3_reversed__p-m0p1__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.1,0.01,50,val_loss,0.0592799820005893,0.98388671875,E1_weak_positive,0.5,0.1893175132572651,0.92578125,0
src-E3_reversed__p-m0p1__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.1,0.01,50,val_loss,0.0592799820005893,0.98388671875,E2_neutral,0.0,0.1091322340071201,0.9661865234375,0
src-E3_reversed__p-m0p1__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.1,0.01,50,val_loss,0.0592799820005893,0.98388671875,E3_reversed,-0.5,0.0575668709352612,0.98828125,1
src-E3_reversed__p-m0p05__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.05,0.01,50,val_loss,0.0544363856315612,0.98486328125,E0_strong_positive,0.9,0.2932934239506721,0.8670654296875,0
src-E3_reversed__p-m0p05__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.05,0.01,50,val_loss,0.0544363856315612,0.98486328125,E1_weak_positive,0.5,0.1903575845062732,0.9224853515625,0
src-E3_reversed__p-m0p05__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.05,0.01,50,val_loss,0.0544363856315612,0.98486328125,E2_neutral,0.0,0.1050477027893066,0.96533203125,0
src-E3_reversed__p-m0p05__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.05,0.01,50,val_loss,0.0544363856315612,0.98486328125,E3_reversed,-0.5,0.0522075435146689,0.9879150390625,1
src-E3_reversed__p-0__lr-0p01__seed-42,42,E3_reversed,-0.5,0.0,0.01,50,val_loss,0.0508157759904861,0.98486328125,E0_strong_positive,0.9,0.3076391443610191,0.8642578125,0
src-E3_reversed__p-0__lr-0p01__seed-42,42,E3_reversed,-0.5,0.0,0.01,50,val_loss,0.0508157759904861,0.98486328125,E1_weak_positive,0.5,0.1944537609815597,0.92138671875,0
src-E3_reversed__p-0__lr-0p01__seed-42,42,E3_reversed,-0.5,0.0,0.01,50,val_loss,0.0508157759904861,0.98486328125,E2_neutral,0.0,0.102756381034851,0.9644775390625,0
src-E3_reversed__p-0__lr-0p01__seed-42,42,E3_reversed,-0.5,0.0,0.01,50,val_loss,0.0508157759904861,0.98486328125,E3_reversed,-0.5,0.0480270525440573,0.9879150390625,1
src-E3_reversed__p-0p05__lr-0p01__seed-42,42,E3_reversed,-0.5,0.05,0.01,50,val_loss,0.0484256148338317,0.98486328125,E0_strong_positive,0.9,0.3280687555670738,0.857666015625,0
src-E3_reversed__p-0p05__lr-0p01__seed-42,42,E3_reversed,-0.5,0.05,0.01,50,val_loss,0.0484256148338317,0.98486328125,E1_weak_positive,0.5,0.2022834047675132,0.91796875,0
src-E3_reversed__p-0p05__lr-0p01__seed-42,42,E3_reversed,-0.5,0.05,0.01,50,val_loss,0.0484256148338317,0.98486328125,E2_neutral,0.0,0.1024861894547939,0.96337890625,0
src-E3_reversed__p-0p05__lr-0p01__seed-42,42,E3_reversed,-0.5,0.05,0.01,50,val_loss,0.0484256148338317,0.98486328125,E3_reversed,-0.5,0.0450335070490837,0.9876708984375,1
src-E3_reversed__p-0p1__lr-0p01__seed-42,42,E3_reversed,-0.5,0.1,0.01,50,val_loss,0.0472980812191963,0.982421875,E0_strong_positive,0.9,0.3559660911560058,0.8497314453125,0
src-E3_reversed__p-0p1__lr-0p01__seed-42,42,E3_reversed,-0.5,0.1,0.01,50,val_loss,0.0472980812191963,0.982421875,E1_weak_positive,0.5,0.2145820632576942,0.91259765625,0
src-E3_reversed__p-0p1__lr-0p01__seed-42,42,E3_reversed,-0.5,0.1,0.01,50,val_loss,0.0472980812191963,0.982421875,E2_neutral,0.0,0.1044940408319234,0.961669921875,0
src-E3_reversed__p-0p1__lr-0p01__seed-42,42,E3_reversed,-0.5,0.1,0.01,50,val_loss,0.0472980812191963,0.982421875,E3_reversed,-0.5,0.0432582944631576,0.9862060546875,1
src-E3_reversed__p-0p15__lr-0p01__seed-42,42,E3_reversed,-0.5,0.15,0.01,50,val_loss,0.047490619122982,0.98095703125,E0_strong_positive,0.9,0.3927886635065079,0.8416748046875,0
src-E3_reversed__p-0p15__lr-0p01__seed-42,42,E3_reversed,-0.5,0.15,0.01,50,val_loss,0.047490619122982,0.98095703125,E1_weak_positive,0.5,0.2321281805634498,0.9061279296875,0
src-E3_reversed__p-0p15__lr-0p01__seed-42,42,E3_reversed,-0.5,0.15,0.01,50,val_loss,0.047490619122982,0.98095703125,E2_neutral,0.0,0.1090587135404348,0.9593505859375,0
src-E3_reversed__p-0p15__lr-0p01__seed-42,42,E3_reversed,-0.5,0.15,0.01,50,val_loss,0.047490619122982,0.98095703125,E3_reversed,-0.5,0.0427452074363827,0.9849853515625,1
src-E3_reversed__p-0p2__lr-0p01__seed-42,42,E3_reversed,-0.5,0.2,0.01,50,val_loss,0.049068484455347,0.97998046875,E0_strong_positive,0.9,0.4399577900767326,0.8306884765625,0
src-E3_reversed__p-0p2__lr-0p01__seed-42,42,E3_reversed,-0.5,0.2,0.01,50,val_loss,0.049068484455347,0.97998046875,E1_weak_positive,0.5,0.2556873187422752,0.9005126953125,0
src-E3_reversed__p-0p2__lr-0p01__seed-42,42,E3_reversed,-0.5,0.2,0.01,50,val_loss,0.049068484455347,0.97998046875,E2_neutral,0.0,0.1164543982595205,0.9560546875,0
src-E3_reversed__p-0p2__lr-0p01__seed-42,42,E3_reversed,-0.5,0.2,0.01,50,val_loss,0.049068484455347,0.97998046875,E3_reversed,-0.5,0.0435317186638712,0.9833984375,1
src-E3_reversed__p-0p25__lr-0p01__seed-42,42,E3_reversed,-0.5,0.25,0.01,41,val_loss,0.0518310964107513,0.9794921875,E0_strong_positive,0.9,0.4849845245480537,0.8214111328125,0
src-E3_reversed__p-0p25__lr-0p01__seed-42,42,E3_reversed,-0.5,0.25,0.01,41,val_loss,0.0518310964107513,0.9794921875,E1_weak_positive,0.5,0.2796077653765678,0.8935546875,0
src-E3_reversed__p-0p25__lr-0p01__seed-42,42,E3_reversed,-0.5,0.25,0.01,41,val_loss,0.0518310964107513,0.9794921875,E2_neutral,0.0,0.1253166440874338,0.9534912109375,0
src-E3_reversed__p-0p25__lr-0p01__seed-42,42,E3_reversed,-0.5,0.25,0.01,41,val_loss,0.0518310964107513,0.9794921875,E3_reversed,-0.5,0.0458102598786354,0.9825439453125,1
src-E3_reversed__p-0p3__lr-0p01__seed-42,42,E3_reversed,-0.5,0.3,0.01,25,val_loss,0.0549415908753871,0.97900390625,E0_strong_positive,0.9,0.5154028683900833,0.8062744140625,0
src-E3_reversed__p-0p3__lr-0p01__seed-42,42,E3_reversed,-0.5,0.3,0.01,25,val_loss,0.0549415908753871,0.97900390625,E1_weak_positive,0.5,0.2975464016199112,0.88330078125,0
src-E3_reversed__p-0p3__lr-0p01__seed-42,42,E3_reversed,-0.5,0.3,0.01,25,val_loss,0.0549415908753871,0.97900390625,E2_neutral,0.0,0.1333844382315874,0.9481201171875,0
src-E3_reversed__p-0p3__lr-0p01__seed-42,42,E3_reversed,-0.5,0.3,0.01,25,val_loss,0.0549415908753871,0.97900390625,E3_reversed,-0.5,0.0489836065098643,0.9814453125,1
src-E3_reversed__p-0p35__lr-0p01__seed-42,42,E3_reversed,-0.5,0.35,0.01,16,val_loss,0.0582243092358112,0.9775390625,E0_strong_positive,0.9,0.5513932108879089,0.7935791015625,0
src-E3_reversed__p-0p35__lr-0p01__seed-42,42,E3_reversed,-0.5,0.35,0.01,16,val_loss,0.0582243092358112,0.9775390625,E1_weak_positive,0.5,0.3183805271983146,0.8751220703125,0
src-E3_reversed__p-0p35__lr-0p01__seed-42,42,E3_reversed,-0.5,0.35,0.01,16,val_loss,0.0582243092358112,0.9775390625,E2_neutral,0.0,0.1425205469131469,0.9429931640625,0
src-E3_reversed__p-0p35__lr-0p01__seed-42,42,E3_reversed,-0.5,0.35,0.01,16,val_loss,0.0582243092358112,0.9775390625,E3_reversed,-0.5,0.052333652973175,0.9796142578125,1
src-E3_reversed__p-0p4__lr-0p01__seed-42,42,E3_reversed,-0.5,0.4,0.01,16,val_loss,0.0617380663752555,0.9736328125,E0_strong_positive,0.9,0.623855248093605,0.7822265625,0
src-E3_reversed__p-0p4__lr-0p01__seed-42,42,E3_reversed,-0.5,0.4,0.01,16,val_loss,0.0617380663752555,0.9736328125,E1_weak_positive,0.5,0.3559483364224434,0.8677978515625,0
src-E3_reversed__p-0p4__lr-0p01__seed-42,42,E3_reversed,-0.5,0.4,0.01,16,val_loss,0.0617380663752555,0.9736328125,E2_neutral,0.0,0.15583436191082,0.9395751953125,0
src-E3_reversed__p-0p4__lr-0p01__seed-42,42,E3_reversed,-0.5,0.4,0.01,16,val_loss,0.0617380663752555,0.9736328125,E3_reversed,-0.5,0.0551726063713431,0.978271484375,1
src-E3_reversed__p-0p45__lr-0p01__seed-42,42,E3_reversed,-0.5,0.45,0.01,10,val_loss,0.066001608967781,0.9716796875,E0_strong_positive,0.9,0.6752819120883942,0.767822265625,0
src-E3_reversed__p-0p45__lr-0p01__seed-42,42,E3_reversed,-0.5,0.45,0.01,10,val_loss,0.066001608967781,0.9716796875,E1_weak_positive,0.5,0.3857798501849174,0.8587646484375,0
src-E3_reversed__p-0p45__lr-0p01__seed-42,42,E3_reversed,-0.5,0.45,0.01,10,val_loss,0.066001608967781,0.9716796875,E2_neutral,0.0,0.168961402028799,0.9346923828125,0
src-E3_reversed__p-0p45__lr-0p01__seed-42,42,E3_reversed,-0.5,0.45,0.01,10,val_loss,0.066001608967781,0.9716796875,E3_reversed,-0.5,0.0598199293017387,0.9766845703125,1
src-E3_reversed__p-0p5__lr-0p01__seed-42,42,E3_reversed,-0.5,0.5,0.01,14,val_loss,0.0733839869499206,0.9697265625,E0_strong_positive,0.9,0.8053621351718903,0.7593994140625,0
src-E3_reversed__p-0p5__lr-0p01__seed-42,42,E3_reversed,-0.5,0.5,0.01,14,val_loss,0.0733839869499206,0.9697265625,E1_weak_positive,0.5,0.4533624649047851,0.8507080078125,0
src-E3_reversed__p-0p5__lr-0p01__seed-42,42,E3_reversed,-0.5,0.5,0.01,14,val_loss,0.0733839869499206,0.9697265625,E2_neutral,0.0,0.1928530968725681,0.9296875,0
src-E3_reversed__p-0p5__lr-0p01__seed-42,42,E3_reversed,-0.5,0.5,0.01,14,val_loss,0.0733839869499206,0.9697265625,E3_reversed,-0.5,0.0650481423363089,0.9737548828125,1


==> data/optimal_p_by_learning_rate.csv <==
source_env,source_label,lr,log10_lr,p_source_val,source_val_loss_at_source_opt,mean_cross_at_source_opt,worst_at_source_opt,p_mean_cross,source_val_loss_at_cross_opt,mean_cross_at_cross_opt,worst_at_cross_opt,p_worst_environment,worst_at_worst_opt,mean_cross_at_worst_opt,id_ood_p_gap
E0_strong_positive,Strong positive,0.0001,-4.0,0.5,0.0723073929548263,0.8854573567708334,0.7779541015625,0.45,0.0881523787975311,0.8878580729166666,0.7822265625,0.45,0.7822265625,0.8878580729166666,0.04999999999999999
E0_strong_positive,Strong positive,0.0003,-3.5228787452803374,0.5,0.0333209782838821,0.8829345703125,0.7716064453125,0.35,0.052066683769226,0.8940022786458334,0.788818359375,0.2,0.7930908203125,0.8912353515625,0.15000000000000002
E0_strong_positive,Strong positive,0.001,-3.0,0.5,0.0221137627959251,0.8819173177083334,0.7694091796875,0.2,0.0383596681058406,0.8990478515625,0.7969970703125,0.05,0.80078125,0.8974609375,0.3
E0_strong_positive,Strong positive,0.003,-2.5228787452803374,0.4,0.017601441591978,0.8895263671875,0.77978515625,0.0,0.0394571647047996,0.9024658203125,0.8037109375,-0.05,0.804443359375,0.901123046875,0.4
E0_strong_positive,Strong positive,0.01,-2.0,0.25,0.0143240559846162,0.8968098958333334,0.790771484375,-0.05,0.0254687704145908,0.9043375651041666,0.8057861328125,-0.1,0.8062744140625,0.904296875,0.3
E1_weak_positive,Weak positive,0.0001,-4.0,0.5,0.1232535764575004,0.91357421875,0.8271484375,0.4,0.1648976057767868,0.9168701171875,0.8377685546875,0.3,0.8419189453125,0.9141438802083334,0.09999999999999998
E1_weak_positive,Weak positive,0.0003,-3.5228787452803374,0.5,0.073999211192131,0.921875,0.8433837890625,0.25,0.124485470354557,0.93701171875,0.878173828125,0.15,0.8785400390625,0.9346110026041666,0.25
E1_weak_positive,Weak positive,0.001,-3.0,0.4,0.0590467303991317,0.9345296223958334,0.8712158203125,0.1,0.0947451889514923,0.9517822265625,0.9061279296875,0.1,0.9061279296875,0.9517822265625,0.30000000000000004
E1_weak_positive,Weak positive,0.003,-2.5228787452803374,0.25,0.0497947037220001,0.9478352864583334,0.8973388671875,0.0,0.0730663686990737,0.9588623046875,0.919921875,-0.1,0.9205322265625,0.9583333333333334,0.25
E1_weak_positive,Weak positive,0.01,-2.0,0.15,0.0430119484663009,0.9534098307291666,0.9093017578125,-0.2,0.0730754882097244,0.9639078776041666,0.9312744140625,-0.3,0.931640625,0.9630940755208334,0.35
E2_neutral,Neutral,0.0001,-4.0,0.5,0.1767622083425521,0.9538981119791666,0.953369140625,0.5,0.1767622083425521,0.9538981119791666,0.953369140625,0.5,0.953369140625,0.9538981119791666,0.0
E2_neutral,Neutral,0.0003,-3.5228787452803374,0.5,0.1090062707662582,0.9635823567708334,0.9627685546875,0.35,0.1328861266374588,0.966064453125,0.965087890625,0.3,0.9652099609375,0.9660237630208334,0.15000000000000002
E2_neutral,Neutral,0.001,-3.0,0.35,0.0879421755671501,0.9700927734375,0.9697265625,0.15,0.1116863340139389,0.9762776692708334,0.9759521484375,0.15,0.9759521484375,0.9762776692708334,0.19999999999999998
E2_neutral,Neutral,0.003,-2.5228787452803374,0.25,0.075940653681755,0.9742024739583334,0.9736328125,0.05,0.0883477628231048,0.9799397786458334,0.9794921875,0.05,0.9794921875,0.9799397786458334,0.2
E2_neutral,Neutral,0.01,-2.0,0.1,0.0671434625983238,0.9780680338541666,0.9776611328125,-0.1,0.0785958543419838,0.9813639322916666,0.9810791015625,-0.1,0.9810791015625,0.9813639322916666,0.2
E3_reversed,Reversed,0.0001,-4.0,0.5,0.1255570203065872,0.8141276041666666,0.7052001953125,0.25,0.2454242408275604,0.8343912760416666,0.7557373046875,0.15,0.7569580078125,0.8227132161458334,0.25
E3_reversed,Reversed,0.0003,-3.5228787452803374,0.5,0.0798200070858001,0.8324788411458334,0.7314453125,0.15,0.1626047492027282,0.8735758463541666,0.805419921875,0.0,0.81005859375,0.865966796875,0.35
E3_reversed,Reversed,0.001,-3.0,0.35,0.0640167891979217,0.8675537109375,0.7852783203125,0.0,0.1219939440488815,0.9005126953125,0.845458984375,-0.15,0.8505859375,0.8970540364583334,0.35
E3_reversed,Reversed,0.003,-2.5228787452803374,0.25,0.0544063001871109,0.8871256510416666,0.8172607421875,-0.15,0.1040775030851364,0.9161376953125,0.8707275390625,-0.3,0.8740234375,0.9120279947916666,0.4
E3_reversed,Reversed,0.01,-2.0,0.1,0.0472980812191963,0.9079996744791666,0.8497314453125,-0.3,0.0906350910663604,0.9253743489583334,0.885986328125,-0.45,0.8890380859375,0.9227701822916666,0.4


==> data/optimal_p_linear_fits.csv <==
source_env,source_label,criterion,slope_per_log10_lr,intercept,r_squared
E0_strong_positive,Strong positive,source validation,-0.12033582557802122,0.06789127018533699,0.7543931871138807
E0_strong_positive,Strong positive,mean cross accuracy,-0.26965770362518166,-0.6214408828411931,0.9723736205859567
E0_strong_positive,Strong positive,worst environment accuracy,-0.2692917356500598,-0.7003396297605942,0.9205109013805458
E1_weak_positive,Weak positive,source validation,-0.1902267505192653,-0.21242111130605032,0.9328687729667013
E1_weak_positive,Weak positive,mean cross accuracy,-0.29020163185501474,-0.7632606752511033,0.9933743706195278
E1_weak_positive,Weak positive,worst environment accuracy,-0.2898356638798926,-0.8421594221705038,0.9635988327965657
E2_neutral,Neutral,source validation,-0.2105876947615372,-0.2936902771756604,0.9478273376559017
E2_neutral,Neutral,mean cross accuracy,-0.30010762799480906,-0.7130693183754586,0.9921499679103886
E2_neutral,Neutral,worst environment accuracy,-0.2898356638798927,-0.692159422170504,0.9862185237072831
E3_reversed,Reversed,source validation,-0.2105876947615372,-0.2936902771756604,0.9478273376559017
E3_reversed,Reversed,mean cross accuracy,-0.28011265172765926,-0.8529014055864482,0.9959747651245422
E3_reversed,Reversed,worst environment accuracy,-0.29992464400724805,-1.0525186918351588,0.9997488133574927


==> data/run_metrics_with_feature_allocation.csv <==
run_id,seed,source_env,source_spurious_corr,p,lr,selection_metric,best_epoch,best_source_val_loss,best_source_val_accuracy,source_test_loss,source_test_accuracy,mean_cross_accuracy,worst_environment_accuracy,mean_all_environment_accuracy,std_all_environment_accuracy,source_to_cross_accuracy_drop,dense_weight_rms,dense_weight_l1_mean,dense_weight_l2,stable_weight_rms,stable_weight_l1_mean,stable_weight_l2,spurious_weight_rms,spurious_weight_l1_mean,spurious_weight_l2,noise_weight_rms,noise_weight_l1_mean,noise_weight_l2,bias_value,spurious_over_stable_rms,noise_over_stable_rms,dense_over_stable_rms,dense_weight_energy_share,stable_weight_energy_share,spurious_weight_energy_share,noise_weight_energy_share,margin_dense__E0_strong_positive,margin_stable__E0_strong_positive,margin_spurious__E0_strong_positive,margin_noise__E0_strong_positive,margin_bias__E0_strong_positive,margin_total__E0_strong_positive,margin_dense__E1_weak_positive,margin_stable__E1_weak_positive,margin_spurious__E1_weak_positive,margin_noise__E1_weak_positive,margin_bias__E1_weak_positive,margin_total__E1_weak_positive,margin_dense__E2_neutral,margin_stable__E2_neutral,margin_spurious__E2_neutral,margin_noise__E2_neutral,margin_bias__E2_neutral,margin_total__E2_neutral,margin_dense__E3_reversed,margin_stable__E3_reversed,margin_spurious__E3_reversed,margin_noise__E3_reversed,margin_bias__E3_reversed,margin_total__E3_reversed
src-E0_strong_positive__p-m0p05__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.05,0.0001,val_loss,50,0.3570599257946014,0.9287109375,0.3651100322604179,0.9171142578125,0.7941487630208334,0.7105712890625,0.82489013671875,0.0780094006739184,0.1229654947916666,0.05577126089693972,0.055736010894179344,0.11154252179387944,0.02973031976153231,0.02197042778886195,0.2302900666276718,0.026189814887201134,0.01901759113679873,0.20286543379677013,0.00990894139925201,0.00857488142281943,0.5427350725367129,0.01980435475707054,0.8809126540605798,0.3332941414263921,1.8759051817902563,0.03101199780576046,0.1321901932633918,0.1025805290626362,0.7342172798682116,0.14748779109214283,0.46619296984495595,0.37347266646774135,0.003032582509867309,0.00398407917964505,0.9941700890943524,0.14748779109214283,0.46619296984495595,0.20834973512972868,0.003032582509867309,0.00398407917964505,0.8290471577563399,0.14748779109214283,0.46619296984495595,-0.000573432179804793,0.003032582509867309,0.00398407917964505,0.6201239904468063,0.14748779109214283,0.46619296984495595,-0.2083734228861132,0.003032582509867309,0.00398407917964505,0.41232399974049794
src-E0_strong_positive__p-m0p1__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.1,0.0001,val_loss,50,0.384579986333847,0.9052734375,0.3932761326432228,0.8983154296875,0.7794189453125,0.698974609375,0.80914306640625,0.07525634765625,0.118896484375,0.05241075287476032,0.052372648380696774,0.10482150574952064,0.02701642490732367,0.019942611853669707,0.20926832748025564,0.023615024821624586,0.01716383052128852,0.1829211957088536,0.010009549687639884,0.008672109543164273,0.5482456154389154,0.016437377780675888,0.874098808507523,0.3704986770816769,1.9399588603802533,0.028259122423323988,0.11263280231729904,0.08605694923283505,0.7730511260265419,0.1385688568400203,0.4162243907630797,0.32969708669665576,0.0032906927358687587,0.003306738108221907,0.8910877651438465,0.1385688568400203,0.4162243907630797,0.18414622898393776,0.0032906927358687587,0.003306738108221907,0.7455369074311284,0.1385688568400203,0.4162243907630797,-0.0005698234859117931,0.0032906927358687587,0.003306738108221907,0.5608208549612789,0.1385688568400203,0.4162243907630797,-0.18408774927140203,0.0032906927358687587,0.003306738108221907,0.3773029291757886
src-E0_strong_positive__p-m0p15__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.15,0.0001,val_loss,50,0.4108530879020691,0.8798828125,0.4201231449842453,0.8804931640625,0.7636311848958334,0.6861572265625,0.7928466796875,0.0730659908638745,0.1168619791666666,0.049141515129548244,0.049100118689239025,0.09828303025909649,0.02466318732592463,0.018256347868494536,0.19104022755539984,0.02140500639819354,0.015610757410953132,0.16580246661133358,0.010088629502957231,0.008748789637555697,0.5525769953081806,0.013634447939693928,0.8678929497362142,0.4090561925202831,1.9925046377883728,0.02548777604785257,0.09629960808393194,0.07253654077689319,0.8056760750913223,0.12989093419808828,0.37176601079507976,0.2910535259765469,0.003489557548965668,0.0027428674566181144,0.7989428959752987,0.12989093419808828,0.37176601079507976,0.1627693659522494,0.003489557548965668,0.0027428674566181144,0.6706587359510012,0.12989093419808828,0.37176601079507976,-0.0005642302776904093,0.003489557548965668,0.0027428674566181144,0.5073251397210614,0.12989093419808828,0.37176601079507976,-0.16263551585527322,0.003489557548965668,0.0027428674566181144,0.3452538541434786
src-E0_strong_positive__p-m0p2__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.2,0.0001,val_loss,50,0.4357571303844452,0.8642578125,0.4455340355634689,0.8590087890625,0.7484537760416666,0.6768798828125,0.776092529296875,0.0684949008281937,0.1105550130208333,0.0459830920047725,0.04593789856880903,0.091966184009545,0.022620854447749958,0.01686755216214806,0.17522038510623514,0.019508823835372585,0.014332490550805233,0.15111469963698468,0.01014973943911122,0.008807178382928518,0.5559241243601046,0.01130749937146902,0.8624264782055163,0.44868948087505994,2.0327743194221526,0.022794345122029963,0.08274467367006418,0.06154378624350469,0.8329171949644012,0.1215055348710865,0.33217766051818187,0.2569208803848188,0.003641763284795329,0.0022747508501197444,0.7165205899090022,0.1215055348710865,0.33217766051818187,0.14387855594336335,0.003641763284795329,0.0022747508501197444,0.6034782654675468,0.1215055348710865,0.33217766051818187,-0.0005572972848265554,0.003641763284795329,0.0022747508501197444,0.4590424122393569,0.1215055348710865,0.33217766051818187,-0.14367595032537167,0.003641763284795329,0.0022747508501197444,0.31592375919881177
src-E0_strong_positive__p-m0p25__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.25,0.0001,val_loss,50,0.4592187404632568,0.8447265625,0.469441257417202,0.836181640625,0.7325846354166666,0.6661376953125,0.75848388671875,0.0638297306545197,0.1035970052083333,0.04294906495155638,0.04289950802922249,0.08589812990311275,0.020849114733160232,0.015740431665077874,0.16149654828939455,0.017884897940078574,0.0133735788157234,0.1385358237410873,0.010196399608202058,0.00885104169498023,0.5584798070749104,0.009380592033267021,0.8578252922956431,0.4890567172132649,2.0599946569072536,0.020239908102085737,0.07154307579549338,0.052645990532473465,0.8555710255699475,0.11344842530928512,0.2969026468648728,0.2267596190104817,0.0037575618109297686,0.001887111287942389,0.6427553642835118,0.11344842530928512,0.2969026468648728,0.12717778530477664,0.0037575618109297686,0.001887111287942389,0.5431735305778067,0.11344842530928512,0.2969026468648728,-0.0005495237525410565,0.0037575618109297686,0.001887111287942389,0.415446221520489,0.11344842530928512,0.2969026468648728,-0.12691273972470418,0.0037575618109297686,0.001887111287942389,0.2890830055483259
src-E0_strong_positive__p-m0p3__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.3,0.0001,val_loss,50,0.4812034368515014,0.82470703125,0.4918164536356926,0.815185546875,0.7163492838541666,0.6546630859375,0.741058349609375,0.0597890605355779,0.0988362630208333,0.04004824564927437,0.03999368567019701,0.08009649129854873,0.019314565902901558,0.014831106434576214,0.14960998416232674,0.016498484995463813,0.012574997187766713,0.12779671525016859,0.01023171930415018,0.008883995925614424,0.5604143464944115,0.007788471877574921,0.854199109542778,0.5297410956884672,2.073473763304101,0.01786063518991141,0.06231478058999009,0.04546836094565583,0.8743562232744426,0.10574269888171983,0.26545476548965363,0.20009988370097542,0.0038452975073086566,0.0015668214909965172,0.5767094670706541,0.10574269888171983,0.26545476548965363,0.11240911221251598,0.0038452975073086566,0.0015668214909965172,0.48901869558219463,0.10574269888171983,0.26545476548965363,-0.0005412915806662815,0.0038452975073086566,0.0015668214909965172,0.37606829178901235,0.10574269888171983,0.26545476548965363,-0.11208759716829432,0.0038452975073086566,0.0015668214909965172,0.26452198620138434
src-E0_strong_positive__p-m0p35__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.35,0.0001,val_loss,50,0.501707911491394,0.79833984375,0.5126622021198273,0.7935791015625,0.7002360026041666,0.6439208984375,0.72357177734375,0.0555291464905773,0.0933430989583333,0.037285931822841394,0.03722565248608589,0.07457186364568279,0.017988927558282596,0.014024304621852935,0.1393416336987203,0.015319790814376684,0.011879531387239694,0.11866658938292451,0.010258288386431513,0.008908568016401356,0.5618695950641812,0.0064757042564451694,0.8516233535735727,0.5702556949654464,2.072715658120149,0.01567544692688562,0.054730792218396565,0.03969418223470459,0.8898995786200132,0.0984021719950634,0.23740828482132945,0.17652984595284943,0.003911504446459976,0.0013027295672145556,0.5175545367829169,0.0984021719950634,0.23740828482132945,0.0993463063362661,0.003911504446459976,0.0013027295672145556,0.4403709971663335,0.0984021719950634,0.23740828482132945,-0.0005329014232139618,0.003911504446459976,0.0013027295672145556,0.34049178940685343,0.0984021719950634,0.23740828482132945,-0.09897389682183064,0.003911504446459976,0.0013027295672145556,0.24205079400823676
src-E0_strong_positive__p-m0p4__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.4,0.0001,val_loss,50,0.5207525491714478,0.7783203125,0.5320046246051788,0.771484375,0.6861572265625,0.6346435546875,0.707489013671875,0.0510592827191935,0.0853271484375,0.03466476489137508,0.03459795471280813,0.06932952978275016,0.01684771108622759,0.013306887479848229,0.13050180891734706,0.014322837725626628,0.011289008335370453,0.11094422396356649,0.010278183485800084,0.008926844593141936,0.5629592945349784,0.005395300220698118,0.8501355259667911,0.6100640872339114,2.057535573465069,0.013691275542412841,0.0485110265286057,0.03506039421434313,0.9027373037146385,0.09143354898044964,0.21238828413345026,0.15568938400188922,0.003961330801516408,0.0010853826615857542,0.4645579305788913,0.09143354898044964,0.21238828413345026,0.08779141110484436,0.003961330801516408,0.0010853826615857542,0.3966599576818464,0.09143354898044964,0.21238828413345026,-0.0005245615054413624,0.003961330801516408,0.0010853826615857542,0.3083439850715607,0.09143354898044964,0.21238828413345026,-0.08737327702747541,0.003961330801516408,0.0010853826615857542,0.22149526954952664
src-E0_strong_positive__p-m0p45__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.45,0.0001,val_loss,50,0.5383759140968323,0.7607421875,0.5498874932527542,0.746826171875,0.6705322265625,0.625732421875,0.689605712890625,0.0453107319684229,0.0762939453125,0.03218518785738707,0.032110949512571096,0.06437037571477414,0.015869354522635663,0.012668359145785265,0.12292349156245855,0.013484510863342057,0.010803278523962945,0.10445057201095358,0.01029302932261905,0.008940404664613197,0.5637724345060572,0.004507660400122404,0.8497201851598991,0.6486104591045163,2.0281346548455326,0.011906636296789721,0.04341969565172006,0.03135007940013798,0.9133235886513522,0.08483779331051766,0.19006451830579352,0.13726211976994285,0.003998697626055005,0.0009068144945558743,0.4170699435068649,0.08483779331051766,0.19006451830579352,0.07757040797163983,0.003998697626055005,0.0009068144945558743,0.35737823170856187,0.08483779331051766,0.19006451830579352,-0.0005164356029294746,0.003998697626055005,0.0009068144945558743,0.27929138813399257,0.08483779331051766,0.19006451830579352,-0.07711131043138689,0.003998697626055005,0.0009068144945558743,0.20269651330553518
src-E0_strong_positive__p-m0p5__lr-1em04__seed-42,42,E0_strong_positive,0.9,-0.5,0.0001,val_loss,50,0.5546302795410156,0.7431640625,0.5663676559925079,0.7235107421875,0.6554768880208334,0.61669921875,0.6724853515625,0.0398412329682808,0.0680338541666666,0.029846174151520175,0.02976349601522088,0.05969234830304035,0.015034552421306656,0.012134176025574562,0.11645714229080614,0.012783990751232313,0.010368888720404357,0.09902436655518478,0.010304079754741229,0.0089504908437184,0.564377691600407,0.0037795514799654484,0.8503073715127766,0.6853599273190535,1.9851721098941926,0.010314490948708883,0.039259315929511526,0.028385373700241464,0.9220408194215381,0.07861186219334204,0.17014492541109424,0.12096937796604662,0.0040267039589965,0.0007603394578836742,0.37451320898736307,0.07861186219334204,0.17014492541109424,0.06852990120507077,0.0040267039589965,0.0007603394578836742,0.32207373222638724,0.07861186219334204,0.17014492541109424,-0.0005086421178627624,0.0040267039589965,0.0007603394578836742,0.2530351889034537,0.07861186219334204,0.17014492541109424,-0.06803419904187591,0.0040267039589965,0.0007603394578836742,0.18550963197944054
src-E0_strong_positive__p-0__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.0,0.0001,val_loss,50,0.3284743428230285,0.93994140625,0.3358030617237091,0.93115234375,0.8112386067708334,0.72412109375,0.841217041015625,0.0786105031061632,0.1199137369791666,0.0591965068582253,0.05916373524814844,0.1183930137164506,0.03286771702653277,0.024459194355101015,0.2545922413432387,0.02919318612968316,0.021372612660828356,0.22612944740599247,0.009784077771394811,0.00845071334557421,0.5358960099777811,0.02383623830974102,0.8882024299441513,0.29768047970890477,1.8010531978974498,0.033601340032012504,0.15537987758994914,0.12257973804836558,0.6884390443296727,0.1565777328454312,0.522412214485502,0.423097594900961,0.0027003873302488247,0.004795180753717432,1.1095831103158604,0.1565777328454312,0.522412214485502,0.23577303249487178,0.0027003873302488247,0.004795180753717432,0.9222585479097712,0.1565777328454312,0.522412214485502,-0.0005742180522140409,0.0027003873302488247,0.004795180753717432,0.6859112973626854,0.1565777328454312,0.522412214485502,-0.23588573653966038,0.0027003873302488247,0.004795180753717432,0.45059977887523905
src-E0_strong_positive__p-0p05__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.05,0.0001,val_loss,50,0.2990753650665283,0.9521484375,0.3056074157357216,0.946044921875,0.8261311848958334,0.737548828125,0.856109619140625,0.07908551912914,0.1199137369791666,0.06265154987236107,0.06262094527482986,0.12530309974472215,0.03650991007485554,0.027503221507261817,0.2828045473828918,0.032707029090864835,0.024291629747919312,0.25334755794568203,0.009634822301618981,0.008296738651396027,0.5277209512150558,0.02864772453904152,0.89583976032278,0.26389608415536764,1.7160149051013234,0.03581780651764759,0.18245179217166804,0.14642283172767548,0.6353075695830088,0.1657463978755891,0.5857439970062395,0.4794055505331065,0.0022770972221038154,0.005763116460002493,1.2389361590970414,0.1657463978755891,0.5857439970062395,0.2668728667494461,0.0022770972221038154,0.005763116460002493,1.026403475313381,0.1657463978755891,0.5857439970062395,-0.0005711170376798457,0.0022770972221038154,0.005763116460002493,0.758959491526255,0.1657463978755891,0.5857439970062395,-0.2670812545101764,0.0022770972221038154,0.005763116460002493,0.4924493540537585
src-E0_strong_positive__p-0p1__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.1,0.0001,val_loss,50,0.2691955864429474,0.96337890625,0.2748610824346542,0.95849609375,0.8402099609375,0.7501220703125,0.869781494140625,0.0792770029640062,0.1182861328125,0.06609382058228327,0.06606514565646648,0.13218764116456655,0.04076465031218496,0.03128082857777675,0.31576162354612264,0.03683887856409329,0.027978799705548833,0.28535272634338144,0.009466851599895704,0.008114509614938452,0.5185208169816747,0.034367095679044724,0.9036966656643142,0.23223188540552667,1.6213513442681777,0.037379104916082796,0.21328773614249655,0.17418519713569286,0.5751479618057279,0.1748813081663192,0.6572013087429431,0.5433718563953611,0.0017444188875724307,0.006913693076057825,1.3841125852682536,0.1748813081663192,0.6572013087429431,0.30218340718778813,0.0017444188875724307,0.006913693076057825,1.1429241360606808,0.1748813081663192,0.6572013087429431,-0.0005627091324120117,0.0017444188875724307,0.006913693076057825,0.8401780197404806,0.1748813081663192,0.6572013087429431,-0.3024936512132479,0.0017444188875724307,0.006913693076057825,0.5382470776596447
src-E0_strong_positive__p-0p15__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.15,0.0001,val_loss,50,0.2392527759075164,0.97216796875,0.2439957894384861,0.970947265625,0.8533935546875,0.760986328125,0.882781982421875,0.0796901503757957,0.1175537109375,0.06947641788237145,0.0694495216012001,0.1389528357647429,0.04577831846758368,0.03592238595301751,0.3545973300846621,0.041733284950900125,0.032575669498540565,0.3232646351947296,0.009297094650121514,0.007918351704923263,0.5092228459132153,0.04113646224141121,0.9116386610061289,0.20308947469761102,1.517670814658008,0.03794378991851941,0.24710230753242898,0.20536303317606286,0.5095908693729886,0.1838584716690681,0.7379892036505875,0.6161501094162942,0.0010838685893121147,0.008275499239971396,1.5473571525652334,0.1838584716690681,0.7379892036505875,0.3423363160123711,0.0010838685893121147,0.008275499239971396,1.2735433591613101,0.1838584716690681,0.7379892036505875,-0.0005471718223359315,0.0010838685893121147,0.008275499239971396,0.9306598713266032,0.1838584716690681,0.7379892036505875,-0.3427536662709377,0.0010838685893121147,0.008275499239971396,0.5884533768780015
src-E0_strong_positive__p-0p2__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.2,0.0001,val_loss,50,0.2097452580928802,0.9765625,0.2135360166430473,0.978271484375,0.8627115885416666,0.7679443359375,0.8916015625,0.0802578189255347,0.1155598958333333,0.07275657151280936,0.07273139245808125,0.1455131430256187,0.05175445593294301,0.04174291521582442,0.40088829184062785,0.047588729786317764,0.03833502595225582,0.3686207158591471,0.009161743628920084,0.007723839112823801,0.5018093651638769,0.04910977929830551,0.9195098070005281,0.1770232816434344,1.4058030405551605,0.03717493288185253,0.2821580826758077,0.23856417504929237,0.44210280939304736,0.19256458780836416,0.8295626968804095,0.6991205120670411,0.00027879528239277494,0.009879506382276304,1.7314060984204838,0.19256458780836416,0.8295626968804095,0.3880872897256734,0.00027879528239277494,0.009879506382276304,1.420372876079116,0.19256458780836416,0.8295626968804095,-0.000522015647352843,0.00027879528239277494,0.009879506382276304,1.03176357070609,0.19256458780836416,0.8295626968804095,-0.38861539936013,0.00027879528239277494,0.009879506382276304,0.6436701869933128
src-E0_strong_positive__p-0p25__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.25,0.0001,val_loss,50,0.1812318861484527,0.9814453125,0.1840814352035522,0.9835205078125,0.8716227213541666,0.7730712890625,0.89959716796875,0.080952476492977,0.1118977864583333,0.07591167705327148,0.07588821463286877,0.15182335410654296,0.05898160136707061,0.04917611924098916,0.4568695196546182,0.054682666729881965,0.04555450367624871,0.4235701151420865,0.009125564370747026,0.007600782790474189,0.4998277455823583,0.05845262482762337,0.9271139721955949,0.1547188302663112,1.2870399462509832,0.03487087842977237,0.3157694378535712,0.27141656285060184,0.37794312086605447,0.20093925107338162,0.9337063334990241,0.7939552003508036,-0.0006840346531715731,0.011759024135244545,1.9396757744052822,0.20093925107338162,0.9337063334990241,0.44035188184823604,-0.0006840346531715731,0.011759024135244545,1.5860724559027146,0.20093925107338162,0.9337063334990241,-0.0004838807802404737,-0.0006840346531715731,0.011759024135244545,1.1452366932742382,0.20093925107338162,0.9337063334990241,-0.4409917904746275,-0.0006840346531715731,0.011759024135244545,0.7047287835798511
src-E0_strong_positive__p-0p3__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.3,0.0001,val_loss,50,0.154294952750206,0.98583984375,0.1562693491578102,0.9879150390625,0.876953125,0.777099609375,0.904693603515625,0.0812833559360356,0.1109619140625,0.07896075987156993,0.07893897406756878,0.15792151974313987,0.06787311116649761,0.05906416504488637,0.5257428584062598,0.06340736314705638,0.05490951933704006,0.49115132299095043,0.009287027568854694,0.007622465599644177,0.5086714491634079,0.06933794915676117,0.9342044597235799,0.13682925991226408,1.1633584863654405,0.031122615812036854,0.3449373529451736,0.30103992607214536,0.3229001051706442,0.20903138148223954,1.0526215826566272,0.9026952110370614,-0.0018148178409987006,0.013948845240520313,2.1764822025754498,0.20903138148223954,1.0526215826566272,0.5002476705586424,-0.0018148178409987006,0.013948845240520313,1.7740346620970306,0.20903138148223954,1.0526215826566272,-0.00042808305080956587,-0.0018148178409987006,0.013948845240520313,1.2733589084875787,0.20903138148223954,1.0526215826566272,-0.5009963282813588,-0.0018148178409987006,0.013948845240520313,0.7727906632570296
src-E0_strong_positive__p-0p35__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.35,0.0001,val_loss,50,0.1294919550418853,0.9873046875,0.1307175830006599,0.9903564453125,0.8814697265625,0.7781982421875,0.90869140625,0.0821079168362631,0.10888671875,0.08198533876493144,0.08196491561830044,0.16397067752986288,0.07902081294258105,0.07157925707288086,0.6120925850607758,0.07431787986389105,0.06697600188975533,0.5756638220765871,0.009769160217079343,0.007901045634009885,0.5350789418776422,0.08194264769554138,0.9404848810893998,0.12362768558427657,1.0375157596075923,0.026378801508692058,0.3675842667187221,0.3251326256555013,0.2809043061170846,0.21705420207111503,1.1889987973108624,1.027812585371327,-0.003126103393642862,0.01648455607937649,2.447224037439038,0.21705420207111503,1.1889987973108624,0.5691280489902424,-0.003126103393642862,0.01648455607937649,1.9885395010579534,0.21705420207111503,1.1889987973108624,-0.0003480764812687151,-0.003126103393642862,0.01648455607937649,1.4190633755864424,0.21705420207111503,1.1889987973108624,-0.5699762395882322,-0.003126103393642862,0.01648455607937649,0.849435212479479
src-E0_strong_positive__p-0p4__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.4,0.0001,val_loss,50,0.1073119342327117,0.9912109375,0.1079620476812124,0.9918212890625,0.8847249348958334,0.78076171875,0.9114990234375,0.0817464243343105,0.1070963541666666,0.08513867150467301,0.08511867374181747,0.17027734300934602,0.09325804450788756,0.08748840798313419,0.7223737065578372,0.08819049679861127,0.08231350962693493,0.6831206507895599,0.010691249256606422,0.008563123986061934,0.5855838385753674,0.09644319862127304,0.9456610125591075,0.11464157663848698,0.9129364866477783,0.021313430802824405,0.38358665821772603,0.34303186313965117,0.2520680478397983,0.22541015962160404,1.34599378533747,1.17221105562454,-0.004642406053675166,0.019401659097638912,2.7583742536275775,0.22541015962160404,1.34599378533747,0.6485820516776273,-0.004642406053675166,0.019401659097638912,2.234745249680665,0.22541015962160404,1.34599378533747,-0.0002347323326531356,-0.004642406053675166,0.019401659097638912,1.5859284656703847,0.22541015962160404,1.34599378533747,-0.6495117308909584,-0.004642406053675166,0.019401659097638912,0.9366514671120794
src-E0_strong_positive__p-0p45__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.45,0.0001,val_loss,50,0.0881523787975311,0.9912109375,0.0884094350039959,0.9925537109375,0.8878580729166666,0.7822265625,0.914031982421875,0.0819076958648403,0.1046956380208333,0.08863189787031156,0.08861041627824306,0.17726379574062312,0.11172003974825745,0.10779074374586343,0.8653797067652635,0.10608172757856223,0.10188132356852293,0.8217055284973671,0.012138452827898664,0.009695429960851015,0.6648504427052471,0.11301745474338531,0.9495317744032296,0.10865063112446657,0.7933392976768431,0.016559655830091426,0.3946613804287294,0.355830880295889,0.23294808344529017,0.23465574341654882,1.5270083908543195,1.3390827501220428,-0.00640350719190754,0.022735933278454468,3.117079310479458,0.23465574341654882,1.5270083908543195,0.7403540728937785,-0.00640350719190754,0.022735933278454468,2.5183506332511936,0.23465574341654882,1.5270083908543195,-7.640694510036277e-05,-0.00640350719190754,0.022735933278454468,1.7779201534123148,0.23465574341654882,1.5270083908543195,-0.7413364578406029,-0.00640350719190754,0.022735933278454468,1.0366601025168123
src-E0_strong_positive__p-0p5__lr-1em04__seed-42,42,E0_strong_positive,0.9,0.5,0.0001,val_loss,50,0.0723073929548263,0.98974609375,0.0723100528120994,0.9925537109375,0.8854573567708334,0.7779541015625,0.9122314453125,0.083594682278292,0.1070963541666666,0.09269102801720183,0.09266507253050804,0.18538205603440366,0.13588357294347117,0.13368792148927847,1.0525496300664492,0.1293688327087075,0.12683707351485887,1.002086669198235,0.014157338114426586,0.011284092394403577,0.7754293439499095,0.13186347484588623,0.9520564547013062,0.10418726714167408,0.6821356401613178,0.012507392310273929,0.4031963102408477,0.3654617695126693,0.21883452793620906,0.2453895063846132,1.735246716762826,1.5315757268643362,-0.008462272062498924,0.02652722247876227,3.530276900428039,0.2453895063846132,1.735246716762826,0.8461596642155839,-0.008462272062498924,0.02652722247876227,2.8448608377792866,0.2453895063846132,1.735246716762826,0.0001402816040787765,-0.008462272062498924,0.02652722247876227,1.9988414551677813,0.2453895063846132,1.735246716762826,-0.8471546199410873,-0.008462272062498924,0.02652722247876227,1.1515465536226153
src-E0_strong_positive__p-m0p05__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.05,0.0003,val_loss,50,0.1939313113689422,0.97607421875,0.1986209079623222,0.9757080078125,0.86328125,0.771240234375,0.891387939453125,0.0779611000768837,0.1124267578125,0.08357186364114391,0.0835537388920784,0.16714372728228782,0.05531417194237469,0.038977385003696935,0.4284617334841414,0.04883734444560116,0.03412786374271188,0.3782924434216171,0.009487813897562852,0.008144443600628506,0.5196689693106183,0.039062343537807465,0.88290835297108,0.17152591396373223,1.5108580804248066,0.0447223181255775,0.29387877601540857,0.22908648757695327,0.4323124182820607,0.22132270966295353,0.912213257835451,0.73554609589792,0.002038877447235029,0.007858244891394861,1.8789791857349545,0.22132270966295353,0.912213257835451,0.40904397290602956,0.002038877447235029,0.007858244891394861,1.552477062743064,0.22132270966295353,0.912213257835451,-0.0007369099242594771,0.002038877447235029,0.007858244891394861,1.142696179912775,0.22132270966295353,0.912213257835451,-0.40981483436696253,0.002038877447235029,0.007858244891394861,0.733618255470072
src-E0_strong_positive__p-m0p1__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.1,0.0003,val_loss,50,0.2180013656616211,0.9716796875,0.2234005704522133,0.9683837890625,0.8539632161458334,0.7628173828125,0.882568359375,0.0782130222364698,0.1144205729166666,0.08093169170896777,0.0809134803712368,0.16186338341793555,0.05047513816279581,0.03503782730355549,0.3909787390040532,0.04418204170950704,0.03039497466221898,0.3422326234847245,0.009649140412893447,0.00831644004036813,0.5285051864676453,0.03302761912345886,0.8753228483894021,0.19116620110622365,1.6033971308397699,0.04552480608900873,0.265617790287205,0.203513718356905,0.48534368526688126,0.21431820231104126,0.8280684304238803,0.6614332831869708,0.0024835470339794304,0.006644228065852076,1.7129476910217238,0.21431820231104126,0.8280684304238803,0.3680973486339716,0.0024835470339794304,0.006644228065852076,1.4196117564687247,0.21431820231104126,0.8280684304238803,-0.0007334833829991593,0.0024835470339794304,0.006644228065852076,1.0507809244517539,0.21431820231104126,0.8280684304238803,-0.3687344330858636,0.0024835470339794304,0.006644228065852076,0.6827799747488895
src-E0_strong_positive__p-m0p15__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.15,0.0003,val_loss,50,0.2425304353237152,0.96337890625,0.2486097402870655,0.9610595703125,0.8454996744791666,0.7574462890625,0.8743896484375,0.0772972602996569,0.1155598958333333,0.0781093311378553,0.07809107936918736,0.1562186622757106,0.04615760982827426,0.031615310994463165,0.35753530833129193,0.04005834248875451,0.02724262599725383,0.31029058667123843,0.009791707187942186,0.00846080994638002,0.5363138903321413,0.02786204405128956,0.8678599831704548,0.2121363568081506,1.692230846191016,0.04551773565778171,0.23842549562095927,0.17957754138867238,0.5364792273325866,0.20683130161829633,0.7518659154579859,0.5947718771951647,0.0028410836992143916,0.005605059643130517,1.5619152376137917,0.20683130161829633,0.7518659154579859,0.33124852019136264,0.0028410836992143916,0.005605059643130517,1.2983918806099897,0.20683130161829633,0.7518659154579859,-0.0007259289349760053,0.0028410836992143916,0.005605059643130517,0.9664174314836511,0.20683130161829633,0.7518659154579859,-0.33176022182787995,0.0028410836992143916,0.005605059643130517,0.6353831385907471
src-E0_strong_positive__p-m0p2__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.2,0.0003,val_loss,50,0.2672626972198486,0.95654296875,0.2739843726158142,0.9515380859375,0.8355305989583334,0.7491455078125,0.864532470703125,0.0770277878619697,0.1160074869791666,0.07514705387331384,0.07512871734797955,0.1502941077466277,0.04228765991504581,0.02872664832393639,0.3275588052021107,0.03639186565591992,0.024555124471407907,0.281890179245591,0.009911315045863579,0.008578897090083956,0.5428650825159832,0.023458868265151978,0.8605788480381676,0.23437842306183432,1.7770445095396914,0.04481385509025722,0.21286632046889853,0.157647935616294,0.5846718888245502,0.19897388001810556,0.6827604532119271,0.5347548203377935,0.003125731325736823,0.0047192645142786205,1.4243341494078416,0.19897388001810556,0.6827604532119271,0.298055700768742,0.003125731325736823,0.0047192645142786205,1.18763502983879,0.19897388001810556,0.6827604532119271,-0.0007152661823191311,0.003125731325736823,0.0047192645142786205,0.888864062887729,0.19897388001810556,0.6827604532119271,-0.2984504099741626,0.003125731325736823,0.0047192645142786205,0.5911289190958855
src-E0_strong_positive__p-m0p25__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.25,0.0003,val_loss,50,0.2919725179672241,0.9482421875,0.2992947995662689,0.942138671875,0.8264973958333334,0.7420654296875,0.85540771484375,0.0760510048075074,0.1156412760416666,0.07208814755406956,0.07206961885094643,0.14417629510813912,0.038806823085413895,0.02623454088655611,0.3005963590580511,0.0331232420408117,0.022332753344380764,0.2565715295929221,0.010008367477068911,0.008672401003101782,0.548180863099171,0.019719667732715607,0.8535417075473397,0.2579022625748177,1.8576152805758772,0.04353474536403732,0.18924121072319294,0.13786855147232052,0.6293554924404492,0.19086053170679396,0.6200167196081352,0.48067566760577396,0.0033503024370090525,0.0039670425321673974,1.2988702638898795,0.19086053170679396,0.6200167196081352,0.26813200325168474,0.0033503024370090525,0.0039670425321673974,1.0863265995357902,0.19086053170679396,0.6200167196081352,-0.0007023426588037324,0.0033503024370090525,0.0039670425321673974,0.8174922536253019,0.19086053170679396,0.6200167196081352,-0.2684180369220543,0.0033503024370090525,0.0039670425321673974,0.5497765593620513
src-E0_strong_positive__p-m0p3__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.3,0.0003,val_loss,50,0.3164630532264709,0.939453125,0.3243430852890014,0.9295654296875,0.8146565755208334,0.7325439453125,0.8433837890625,0.0746717182548108,0.1149088541666666,0.06897194720144753,0.06895307451486588,0.13794389440289506,0.03566823981294584,0.02412380234551771,0.2762849975681432,0.030204489204278356,0.020410440839865866,0.23396296733774358,0.010085356166092203,0.008746666082234204,0.5523977072642519,0.016555149108171463,0.8468174870046599,0.2827545238840664,1.9337076223316763,0.04179852065576336,0.16767586372995247,0.12024033778520536,0.6702852778290789,0.18259527649049279,0.5629931001129123,0.431914988904211,0.0035261682392671388,0.003330430386995431,1.1843599641338787,0.18259527649049279,0.5629931001129123,0.24113811750033326,0.0035261682392671388,0.003330430386995431,0.9935830927300009,0.18259527649049279,0.5629931001129123,-0.0006879038072625269,0.0035261682392671388,0.003330430386995431,0.7517570714224051,0.18259527649049279,0.5629931001129123,-0.24132356805051203,0.0035261682392671388,0.003330430386995431,0.5111214071791556
src-E0_strong_positive__p-m0p35__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.35,0.0003,val_loss,50,0.3405651748180389,0.9267578125,0.3489604368805885,0.91796875,0.8034261067708334,0.72314453125,0.832061767578125,0.073941383831773,0.1145426432291666,0.06583186220918746,0.06581246107816696,0.13166372441837493,0.03283386123641616,0.022301852421757456,0.2543299955206501,0.02759630935377086,0.018728672965274504,0.21376009308788502,0.010145461113770458,0.008803785422243285,0.5556897908303566,0.013885226100683212,0.8404832180737758,0.3089938475624088,2.0049990994106137,0.03971407376636623,0.14818605397953266,0.10468041267102667,0.7074194595830745,0.17426647839624465,0.5111272708319561,0.3879274989593494,0.00366294353546392,0.0027933169694733806,1.0797775086924875,0.17426647839624465,0.5111272708319561,0.21677521620648646,0.00366294353546392,0.0027933169694733806,0.9086252259396245,0.17426647839624465,0.5111272708319561,-0.0006724851744859348,0.00366294353546392,0.0027933169694733806,0.6911775245586521,0.17426647839624465,0.5111272708319561,-0.21686787981050729,0.00366294353546392,0.0027933169694733806,0.4749821299226307
src-E0_strong_positive__p-m0p4__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.4,0.0003,val_loss,50,0.3641348481178283,0.91015625,0.3730044215917587,0.9041748046875,0.7891031901041666,0.7122802734375,0.81787109375,0.0726068020802501,0.1150716145833333,0.06269553332914272,0.06267539784312248,0.12539106665828545,0.030272373478594475,0.020677913450829994,0.23448879666553496,0.025266104743475716,0.01724776389625428,0.1957104057900273,0.010191845322660554,0.008847213189471858,0.5582303585824703,0.011638953350484371,0.8346258267902686,0.33667149785487366,2.071047827600125,0.03737931046183605,0.13072007489103968,0.09105963956094928,0.740840975086175,0.16594725647947395,0.4639239796675089,0.3482322347529738,0.0037687541823436454,0.002341430068554473,0.9842136551508548,0.16594725647947395,0.4639239796675089,0.19477961084258444,0.0037687541823436454,0.002341430068554473,0.8307610312404654,0.16594725647947395,0.4639239796675089,-0.0006565790164328989,0.0037687541823436454,0.002341430068554473,0.6353248413814481,0.16594725647947395,0.4639239796675089,-0.19478694027497337,0.0037687541823436454,0.002341430068554473,0.44119448012290763
src-E0_strong_positive__p-m0p45__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.45,0.0003,val_loss,50,0.3870517313480377,0.8935546875,0.3963566422462463,0.8902587890625,0.77734375,0.7037353515625,0.805572509765625,0.070339217672921,0.1129150390625,0.059584843724132926,0.059563737362623215,0.11916968744826585,0.027957656854441893,0.019280615481450998,0.21655907879247016,0.02318652628728909,0.016040291328681632,0.17960206033414228,0.010227334558112712,0.008880203790952692,0.5601741840630462,0.009754106402397156,0.8293444049337501,0.36581515437291734,2.131253131632386,0.03487994661211379,0.11518528510657781,0.0792258376754504,0.770708930605858,0.1576954296038091,0.4209451319204719,0.3124038703892514,0.00385020710003512,0.0019622518739197403,0.8968568908874872,0.1576954296038091,0.4209451319204719,0.17491800171558075,0.00385020710003512,0.0019622518739197403,0.7593710222138166,0.1576954296038091,0.4209451319204719,-0.0006405461074067641,0.00385020710003512,0.0019622518739197403,0.5838124743908291,0.1576954296038091,0.4209451319204719,-0.1748470892898506,0.00385020710003512,0.0019622518739197403,0.4096059312083853
src-E0_strong_positive__p-m0p5__lr-3em04__seed-42,42,E0_strong_positive,0.9,-0.5,0.0003,val_loss,50,0.4092160165309906,0.87744140625,0.4189194813370704,0.8714599609375,0.7661946614583334,0.6959228515625,0.792510986328125,0.0662256688634483,0.1052652994791666,0.056517632371400714,0.05649529583752155,0.11303526474280143,0.02586779069161025,0.0181013161316514,0.20037104510357145,0.021334309610461698,0.015058906224294333,0.165254851648302,0.010254312906612804,0.008905082777654267,0.5616518490668198,0.008176343515515327,0.8247441718082672,0.39641239674707146,2.184865071980468,0.03229056091654199,0.10146531414975049,0.06901700589894211,0.7972271190347654,0.14955816448297377,0.38180371844306743,0.2800657963746126,0.003912643273834525,0.00164485035566031,0.8169851729301486,0.14955816448297377,0.38180371844306743,0.15698371378045486,0.003912643273834525,0.00164485035566031,0.6939030903359908,0.14955816448297377,0.38180371844306743,-0.0006246872830846079,0.003912643273834525,0.00164485035566031,0.5362946892724514,0.14955816448297377,0.38180371844306743,-0.15684125063512572,0.003912643273834525,0.00164485035566031,0.3800781259204103
src-E0_strong_positive__p-0__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.0,0.0003,val_loss,50,0.1706037670373916,0.9814453125,0.174568198621273,0.982177734375,0.8720703125,0.778564453125,0.89959716796875,0.0779432805953009,0.110107421875,0.0859989344875654,0.08598106168210506,0.1719978689751308,0.06076992293308531,0.043738362398774676,0.47072179894029514,0.05411915710681248,0.03872868610390772,0.41920518837093496,0.009320754445484861,0.007956874965861364,0.5105187462758614,0.04608026519417763,0.8905582645942123,0.1533777565548024,1.4151562209855053,0.04302866309845791,0.3222851850288605,0.25560245383086655,0.3790836980418151,0.2277627962763349,1.0052801105002949,0.818040406609355,0.0014921802674823582,0.009270053349609952,2.061845547003077,0.2277627962763349,1.0052801105002949,0.4545975245902159,0.0014921802674823582,0.009270053349609952,1.6984026649839379,0.2277627962763349,1.0052801105002949,-0.0007349188514884277,0.0014921802674823582,0.009270053349609952,1.2430702215422336,0.2277627962763349,1.0052801105002949,-0.45551020610905835,0.0014921802674823582,0.009270053349609952,0.7882949342846637
src-E0_strong_positive__p-0p05__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.05,0.0003,val_loss,50,0.148323655128479,0.9833984375,0.1515685133635997,0.986328125,0.8787027994791666,0.7855224609375,0.905609130859375,0.076990974867671,0.1076253255208333,0.08820811528636356,0.08819078840315342,0.17641623057272712,0.06696756166183566,0.04933526965905912,0.5187285021048156,0.060150467822303044,0.04416820383363908,0.4659235202847296,0.009176191181162278,0.007768210616337001,0.5026006901902554,0.054200343787670135,0.8982030453198114,0.13702441829223302,1.3171767509139092,0.04042463160184244,0.3495016390759615,0.28196698671751336,0.32810674260468276,0.2336253438205338,1.1084182873036323,0.9099940758397004,0.0008281818617790915,0.010903584785410203,2.2637694736110556,0.2336253438205338,1.1084182873036323,0.5053478569077529,0.0008281818617790915,0.010903584785410203,1.8591232546791083,0.2336253438205338,1.1084182873036323,-0.0007259762314704753,0.0008281818617790915,0.010903584785410203,1.353049421539885,0.2336253438205338,1.1084182873036323,-0.5064097602145731,0.0008281818617790915,0.010903584785410203,0.8473656375567824
src-E0_strong_positive__p-0p1__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.1,0.0003,val_loss,50,0.1274044662714004,0.98828125,0.1299635246396064,0.98974609375,0.8857014973958334,0.791259765625,0.911712646484375,0.0765809725352828,0.1040445963541666,0.09024075249000345,0.09022434055805206,0.1804815049800069,0.07407496016696016,0.05608136713465986,0.573782174195229,0.06709370733109025,0.050757112911863564,0.519705622257254,0.009105652523899005,0.007625109065174684,0.49873712881433324,0.06354446709156036,0.9057542141077819,0.1229248386144988,1.2182355857715839,0.0369888508533767,0.37385185096905715,0.30670458035721565,0.2824547178203504,0.23901874655119748,1.2229915871619876,1.0126704175301553,3.142627660820052e-05,0.012783359590684995,2.4874955371106338,0.23901874655119748,1.2229915871619876,0.5619863917794725,3.142627660820052e-05,0.012783359590684995,2.036811511359951,0.23901874655119748,1.2229915871619876,-0.0007081256992597278,3.142627660820052e-05,0.012783359590684995,1.4741169938812186,0.23901874655119748,1.2229915871619876,-0.5632036282844339,3.142627660820052e-05,0.012783359590684995,0.9116214912960444
src-E0_strong_positive__p-0p15__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.15,0.0003,val_loss,50,0.1081481724977493,0.98974609375,0.1100878380239009,0.991943359375,0.8889973958333334,0.7928466796875,0.91473388671875,0.0770243600623127,0.1029459635416666,0.09220337699749558,0.0921881403774023,0.18440675399499115,0.08232092293754344,0.06434620022579716,0.6376551271630598,0.07516679251208,0.058697337802489834,0.5822394711742284,0.009190694374091429,0.0075935719833632905,0.50339506278257,0.07423395663499832,0.9130946280705423,0.11164469549332401,1.120047901642817,0.032918892043441284,0.3936074185255441,0.32816695754055963,0.24530673189045502,0.24422318045778546,1.3506290523081037,1.127562309827519,-0.0009152373806453905,0.014933784244931303,2.736433089457694,0.24422318045778546,1.3506290523081037,0.6253302379420946,-0.0009152373806453905,0.014933784244931303,2.2342010175722695,0.24422318045778546,1.3506290523081037,-0.0006787736650214118,-0.0009152373806453905,0.014933784244931303,1.6081920059651538,0.24422318045778546,1.3506290523081037,-0.626706769728745,-0.0009152373806453905,0.014933784244931303,0.9821640099014302
src-E0_strong_positive__p-0p2__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.2,0.0003,val_loss,50,0.0908199846744537,0.99169921875,0.0922375116497278,0.99365234375,0.8912353515625,0.7930908203125,0.916839599609375,0.0777465415423816,0.1024169921875,0.09427819555803002,0.094263955950737,0.18855639111606004,0.09201982574027644,0.07475681440749517,0.7127825052259985,0.08466544419227474,0.06853461700375192,0.6558157107118671,0.009540940212725559,0.00777086712861986,0.5225788174317926,0.08638779073953629,0.9200782930326423,0.10368352836979516,1.0245422092422536,0.028515918549688525,0.4074918378494752,0.3449597969936813,0.21903244660715496,0.2497183055466201,1.4932591489630322,1.2564361302679938,-0.0020341236972468953,0.01737879384018015,3.0147582549205794,0.2497183055466201,1.4932591489630322,0.6963462771759377,-0.0020341236972468953,0.01737879384018015,2.454668401828523,0.2497183055466201,1.4932591489630322,-0.0006343228903129211,-0.0020341236972468953,0.01737879384018015,1.7576878017622728,0.2497183055466201,1.4932591489630322,-0.6978826777856292,-0.0020341236972468953,0.01737879384018015,1.0604394468669565
src-E0_strong_positive__p-0p25__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.25,0.0003,val_loss,50,0.0756246298551559,0.994140625,0.0766374301165342,0.9947509765625,0.8929443359375,0.7921142578125,0.91839599609375,0.0786222606766984,0.101806640625,0.09671763732974453,0.09670335799455643,0.19343527465948906,0.10360187327614254,0.08773120795376599,0.8024966596687826,0.09599181270903183,0.08085820189832399,0.7435493839886834,0.010275595551918757,0.008259979801894473,0.562817547558565,0.10012144595384598,0.9265451451169546,0.09918349183252678,0.9335510475949733,0.024123831512323203,0.4152038810576656,0.3564466799795103,0.20422560745050086,0.2561693791672921,1.6530784592934635,1.401339723061378,-0.003355621902359654,0.02014161901024636,3.32737355863002,0.2561693791672921,1.6530784592934635,0.7761550852890033,-0.003355621902359654,0.02014161901024636,2.7021889208576457,0.2561693791672921,1.6530784592934635,-0.000569709109208465,-0.003355621902359654,0.02014161901024636,1.9254641264594339,0.2561693791672921,1.6530784592934635,-0.7778472898942304,-0.003355621902359654,0.02014161901024636,1.148186545674412
src-E0_strong_positive__p-0p3__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.3,0.0003,val_loss,50,0.0626909434795379,0.99462890625,0.0634165462106466,0.995361328125,0.8939208984375,0.7916259765625,0.919281005859375,0.0792182426793784,0.1014404296875,0.09981210839526411,0.09979557059705257,0.19962421679052822,0.11764653428182703,0.10368810147047043,0.911286136025072,0.10968922862404192,0.09609236771551272,0.8496491114385045,0.011492909795396246,0.009188445449274392,0.6294925946310607,0.11555937677621841,0.9323626003404141,0.0976901688226915,0.8484067040696682,0.020040580288993762,0.41763161580649455,0.3630471713524248,0.19928063255208683,0.2643429745442951,1.8323933970420678,1.564533061008668,-0.004913429229270531,0.023247296499903314,3.6796032998656636,0.2643429745442951,1.8323933970420678,0.8659920153244762,-0.004913429229270531,0.023247296499903314,2.981062254181472,0.2643429745442951,1.8323933970420678,-0.00047788206215068803,-0.004913429229270531,0.023247296499903314,2.1145923567948453,0.2643429745442951,1.8323933970420678,-0.8678302152145201,-0.004913429229270531,0.023247296499903314,1.2472400236424757
src-E0_strong_positive__p-0p35__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.35,0.0003,val_loss,50,0.052066683769226,0.994140625,0.0525984680280089,0.9949951171875,0.8940022786458334,0.788818359375,0.91925048828125,0.080486118886514,0.1009928385416666,0.10382144138525645,0.10379915311932564,0.2076428827705129,0.13491648045639618,0.12337649744004012,1.0450585638730816,0.12647944458649424,0.11491318596526981,0.979705565042112,0.013249664454505436,0.010579369493151414,0.7257140101107008,0.13286353647708893,0.9374647497373109,0.09820641933205196,0.7695237900814543,0.01644535886284934,0.41657241927416216,0.3661005703567907,0.20088165150619783,0.2749266271435076,2.033308153159698,1.748284253569385,-0.006736528676480428,0.026728406752226874,4.076510911948337,0.2749266271435076,2.033308153159698,0.9670939356859878,-0.006736528676480428,0.026728406752226874,3.29532059406494,0.2749266271435076,2.033308153159698,-0.00034979639787385483,-0.006736528676480428,0.026728406752226874,2.3278768619810783,0.2749266271435076,2.033308153159698,-0.9690614064160181,-0.006736528676480428,0.026728406752226874,1.359165251962934
src-E0_strong_positive__p-0p4__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.4,0.0003,val_loss,50,0.0437175557017326,0.99365234375,0.0441060289740562,0.9947509765625,0.8916829427083334,0.783935546875,0.917449951171875,0.08259711483904,0.1030680338541666,0.1088853939779362,0.10885289683938026,0.2177707879558724,0.156393768311575,0.14766997167219717,1.2114209202427024,0.14729667494298088,0.13818940700342258,1.1409551380117844,0.015566332356641899,0.012422711595661289,0.8526031369355319,0.15226858854293823,0.9418321237041205,0.09953294510833655,0.6962259120261723,0.01338274797215321,0.41412952364435357,0.36735266184297705,0.2051350665405162,0.2882933219422892,2.2573752491371564,1.9545257783175332,-0.008865304728535268,0.030632157460786402,4.52196120212923,0.2882933219422892,2.2573752491371564,1.0805090273442217,-0.008865304728535268,0.030632157460786402,3.6479444511559183,0.2882933219422892,2.2573752491371564,-0.0001748110463182604,-0.008865304728535268,0.030632157460786402,2.5672606127653785,0.2882933219422892,2.2573752491371564,-1.0825799888965908,-0.008865304728535268,0.030632157460786402,1.484855434915106
src-E0_strong_positive__p-0p45__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.45,0.0003,val_loss,50,0.0375287719070911,0.9931640625,0.0377777256071567,0.9940185546875,0.8890380859375,0.7791748046875,0.915283203125,0.084262608801479,0.10498046875,0.11497339287398989,0.11492609977722168,0.22994678574797978,0.18331860473635275,0.1775545662889878,1.4199798063877485,0.17331630333562167,0.16690300268431504,1.3425023128901914,0.01844723828979816,0.01472072029553783,1.0103968534995473,0.1740737408399582,0.9454376089370945,0.10062938410604215,0.6271779835949747,0.010807614609315097,0.41213500170287254,0.368387807804678,0.20866957588313434,0.30436849236979713,2.505391447416441,2.1845642715046387,-0.011399536595265452,0.035018740833038464,5.01794341552865,0.30436849236979713,2.505391447416441,1.2069364563512308,-0.011399536595265452,0.035018740833038464,4.0403156003752425,0.30436849236979713,2.505391447416441,5.8240431080620186e-05,-0.011399536595265452,0.035018740833038464,2.8334373844550917,0.30436849236979713,2.505391447416441,-1.2090732125916137,-0.011399536595265452,0.035018740833038464,1.6243059314323975
src-E0_strong_positive__p-0p5__lr-3em04__seed-42,42,E0_strong_positive,0.9,0.5,0.0003,val_loss,50,0.0333209782838821,0.9912109375,0.0333991115912795,0.9927978515625,0.8829345703125,0.7716064453125,0.910400390625,0.0864777489581727,0.10986328125,0.12192739140091591,0.12186130881309509,0.24385478280183182,0.21722603234511403,0.21411723730464777,1.6826256112706808,0.20597359371982255,0.2021218174447616,1.5954645964707306,0.021896484981038265,0.01748318950851505,1.1993198754187735,0.19860880076885223,0.9481994008553525,0.10080046458819729,0.5612927239181256,0.008650018696643802,0.4118409057011427,0.3702787879214527,0.20923028768076082,0.3227391540365683,2.777541849487881,2.4390725106767226,-0.01452289472534438,0.039954504842171445,5.564785124317999,0.3227391540365683,2.777541849487881,1.346721322203152,-0.01452289472534438,0.039954504842171445,4.472433935844428,0.3227391540365683,2.777541849487881,0.000360248777884856,-0.01452289472534438,0.039954504842171445,3.1260728624191616,0.3227391540365683,2.777541849487881,-1.3488735152382976,-0.01452289472534438,0.039954504842171445,1.776839098402979
src-E0_strong_positive__p-m0p05__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.05,0.001,val_loss,50,0.0904559791088104,0.990234375,0.0925083216279745,0.992431640625,0.8913981119791666,0.7958984375,0.916656494140625,0.076119105082228,0.1010335286458333,0.0983177738734118,0.09830214641988277,0.1966355477468236,0.09249384630804774,0.06440971563133643,0.7164542527554746,0.08157034756604968,0.05685960039942681,0.6318411953353221,0.009155924254154797,0.007707958583082321,0.5014906248809246,0.06680388003587723,0.8819002649579767,0.09898955032815145,1.0629655679575445,0.03214925773653604,0.42679941514831826,0.3319424245384318,0.20910890257671394,0.26046333531278565,1.543753863780136,1.2445307342722038,0.0007401844573387313,0.01343906180409249,3.062927179626557,0.26046333531278565,1.543753863780136,0.6910276839297178,0.0007401844573387313,0.01343906180409249,2.5094241292840707,0.26046333531278565,1.543753863780136,-0.0009928246445662535,0.0007401844573387313,0.01343906180409249,1.8174036207097866,0.26046333531278565,1.543753863780136,-0.6928515300639009,0.0007401844573387313,0.01343906180409249,1.125544915290452
src-E0_strong_positive__p-m0p1__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.1,0.001,val_loss,50,0.1052834615111351,0.98876953125,0.1078554298728704,0.990966796875,0.887451171875,0.7928466796875,0.913330078125,0.0764473555286516,0.103515625,0.09722342936080816,0.0972068477421999,0.19444685872161632,0.08528168837543126,0.05803091166696201,0.6605891176289919,0.0745946094623005,0.05072924764826894,0.577807360328672,0.009242663423320146,0.007854870951807546,0.5062415248380364,0.057656969875097275,0.8746849515210864,0.10837805394555085,1.1400270235364758,0.03552432283716904,0.41000275506807854,0.3136823512414586,0.2407905708532938,0.2575652720448516,1.4207329917272098,1.1361624086548185,0.001389406734824483,0.011598960736591835,2.8274490398982963,0.2575652720448516,1.4207329917272098,0.631205999616588,0.001389406734824483,0.011598960736591835,2.3224926308600655,0.2575652720448516,1.4207329917272098,-0.000989423531449804,0.001389406734824483,0.011598960736591835,1.690297207712028,0.2575652720448516,1.4207329917272098,-0.632837251516903,0.001389406734824483,0.011598960736591835,1.0584493797265748
src-E0_strong_positive__p-m0p15__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.15,0.001,val_loss,50,0.1213121637701988,0.98486328125,0.1244440469890832,0.9888916015625,0.8835856119791666,0.7900390625,0.909912109375,0.0763683719006569,0.1053059895833333,0.09607141027423483,0.09605414792895317,0.19214282054846965,0.07880534859850598,0.05247547665737026,0.6104236054281673,0.06835818914512366,0.0454191814349997,0.5295002562719211,0.009384150652584371,0.008030078003134123,0.5139910995447285,0.049620117992162704,0.8674308325617841,0.11908012361437964,1.2190975864302716,0.0386952375004121,0.39054567504306753,0.2938607229014744,0.2768983645550459,0.25451075063200435,1.3084929143600206,1.0377222400769717,0.001926051997448656,0.009982172174204607,2.6126341292406496,0.25451075063200435,1.3084929143600206,0.576838680576208,0.001926051997448656,0.009982172174204607,2.151750569739886,0.25451075063200435,1.3084929143600206,-0.0009810225892563432,0.001926051997448656,0.009982172174204607,1.5739308665744218,0.25451075063200435,1.3084929143600206,-0.5782873137385235,0.001926051997448656,0.009982172174204607,0.9966245754251547
src-E0_strong_positive__p-m0p2__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.2,0.001,val_loss,50,0.1383817940950393,0.98291015625,0.1420944817364215,0.985595703125,0.8774820963541666,0.7852783203125,0.904510498046875,0.0768303106542877,0.1081136067708333,0.09475627097340633,0.09473869577050209,0.18951254194681266,0.07295320740501854,0.04778767830575816,0.5650931146641048,0.06275273380390772,0.040998585248598826,0.4860805859030436,0.009539805257997462,0.008201347830020495,0.52251665340116,0.04259338602423668,0.8601778597001191,0.13076608414260354,1.2988636736331889,0.04154217243069602,0.3693629428031211,0.2732938392070989,0.315801045559084,0.2510220758855315,1.2058800224821546,0.948170117858982,0.002366668550824888,0.008568591329094488,2.4160074761065875,0.2510220758855315,1.2058800224821546,0.5273562927830507,0.002366668550824888,0.008568591329094488,1.9951936510306563,0.2510220758855315,1.2058800224821546,-0.0009684107080702902,0.002366668550824888,0.008568591329094488,1.4668689475395351,0.2510220758855315,1.2058800224821546,-0.5286327276211311,0.002366668550824888,0.008568591329094488,0.9392046306264744
src-E0_strong_positive__p-m0p25__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.25,0.001,val_loss,50,0.1563300490379333,0.97998046875,0.1606277078390121,0.9810791015625,0.8716227213541666,0.781982421875,0.89898681640625,0.0760321925849985,0.1094563802083333,0.09322621477292509,0.09320866130292416,0.18645242954585017,0.06763726717365355,0.04365147369292875,0.5239160186930836,0.057691534494909304,0.03718630851750883,0.44687670463186885,0.009687807307842805,0.008357482868434697,0.5306230595268898,0.036476947367191315,0.8529548414011268,0.14323179679879872,1.3783261605406654,0.0439771983843894,0.3472280645149794,0.2526195148538832,0.356175222246748,0.24696311971941354,1.1118962686699945,0.8665940762859727,0.002725840768322259,0.00733813589613419,2.2355174413398373,0.24696311971941354,1.1118962686699945,0.482259499168717,0.002725840768322259,0.00733813589613419,1.8511828642225814,0.24696311971941354,1.1118962686699945,-0.0009523846434640413,0.002725840768322259,0.00733813589613419,1.3679709804104003,0.24696311971941354,1.1118962686699945,-0.4833742558745182,0.002725840768322259,0.00733813589613419,0.8855491091793463
src-E0_strong_positive__p-m0p3__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.3,0.001,val_loss,50,0.1750007718801498,0.9765625,0.1798745095729828,0.9766845703125,0.8656412760416666,0.7757568359375,0.893402099609375,0.0766474415628189,0.1110432942708333,0.09146906064249723,0.09145176969468594,0.18293812128499445,0.06278646867827765,0.03996959146655475,0.48634189511628595,0.0531041736700433,0.03385953482539937,0.4113431604763682,0.009818254752989558,0.008488233111454975,0.5377679603544692,0.031174466013908386,0.8457901007644318,0.15637532990267372,1.4568276026350713,0.0459455062913507,0.3247266839699401,0.23229677112935118,0.39703103860935807,0.24230220751889053,1.0256626570413385,0.792188675724782,0.0030164661470845253,0.006271425780141726,2.0694414322122374,0.24230220751889053,1.0256626570413385,0.4411071969912449,0.0030164661470845253,0.006271425780141726,1.7183599534787002,0.24230220751889053,1.0256626570413385,-0.000933608923294642,0.0030164661470845253,0.006271425780141726,1.2763191475641606,0.24230220751889053,1.0256626570413385,-0.44207064193595613,0.0030164661470845253,0.006271425780141726,0.8351821145514992
src-E0_strong_positive__p-m0p35__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.35,0.001,val_loss,50,0.1942472755908966,0.9716796875,0.1996790245175361,0.9705810546875,0.859375,0.770751953125,0.887176513671875,0.0760222885782791,0.1112060546875,0.08949816493196786,0.0894812811166048,0.1789963298639357,0.05834295059485713,0.0367819211135308,0.45192255204496756,0.048932698714776714,0.030945119897175268,0.3790310544146306,0.009928105787709451,0.00859588153113585,0.5437847493226061,0.026594502851366997,0.8387079881265052,0.17016804406502886,1.534001349253958,0.0474212341557563,0.3022822375716287,0.2126347236653229,0.43766180460729204,0.23707505978595478,0.9464070777573619,0.7242380792953049,0.003249969999891935,0.005350066003302345,1.916320252841816,0.23707505978595478,0.9464070777573619,0.4035072752617261,0.003249969999891935,0.005350066003302345,1.595589448808237,0.23707505978595478,0.9464070777573619,-0.0009126931400426329,0.003249969999891935,0.005350066003302345,1.1911694804064683,0.23707505978595478,0.9464070777573619,-0.4043294495320877,0.003249969999891935,0.005350066003302345,0.7877527240144232
src-E0_strong_positive__p-m0p4__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.4,0.001,val_loss,50,0.213934063911438,0.9658203125,0.2198999337852001,0.9639892578125,0.8531087239583334,0.7664794921875,0.880828857421875,0.07521024159448,0.1108805338541666,0.08734138268683568,0.0873249713331461,0.17468276537367136,0.05425877045702881,0.03394458303131008,0.4202866287315271,0.045129075004605564,0.02842489396086118,0.3495683118451655,0.010017904637600411,0.008682727746752182,0.548703234894936,0.02265154756605625,0.8317378854050209,0.1846319876624235,1.609719165236286,0.04840213411804364,0.280191876782246,0.19383335284321535,0.4775726362564951,0.23135558653889943,0.8734442844567105,0.6621070680373049,0.003436393157594649,0.0045568542955152225,1.7749001864860248,0.23135558653889943,0.8734442844567105,0.3691117103199992,0.003436393157594649,0.0045568542955152225,1.481904828768719,0.23135558653889943,0.8734442844567105,-0.0008901963803179648,0.003436393157594649,0.0045568542955152225,1.1119029220684018,0.23135558653889943,0.8734442844567105,-0.3698021994125412,0.003436393157594649,0.0045568542955152225,0.7429909190361786
src-E0_strong_positive__p-m0p45__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.45,0.001,val_loss,50,0.2339367121458053,0.9609375,0.2404097393155098,0.957763671875,0.8465983072916666,0.7620849609375,0.8743896484375,0.0745447428103946,0.1111653645833333,0.08503139637440911,0.08501546643674374,0.17006279274881822,0.05049409577908018,0.03149351375759579,0.3911255840683595,0.041652966537738784,0.026210093379874403,0.32264249144159424,0.010089827895944078,0.008751663564625839,0.5526426339953459,0.019267316907644272,0.8249076628676992,0.199821934431477,1.6839869109932217,0.04890215698125234,0.25866749147838236,0.17601615397917958,0.5164141975611857,0.22523037602433726,0.806169193972825,0.6052286798361661,0.0035843675384802163,0.00387604226853,1.6440886596403386,0.22523037602433726,0.806169193972825,0.3376097268164926,0.0035843675384802163,0.00387604226853,1.376469706620665,0.22523037602433726,0.806169193972825,-0.0008666068068088912,0.0035843675384802163,0.00387604226853,1.0379933729973636,0.22523037602433726,0.806169193972825,-0.33817765515386206,0.0035843675384802163,0.00387604226853,0.7006823246503104
src-E0_strong_positive__p-m0p5__lr-0p001__seed-42,42,E0_strong_positive,0.9,-0.5,0.001,val_loss,50,0.2541408538818359,0.95703125,0.2610930055379867,0.9500732421875,0.8390299479166666,0.7572021484375,0.866790771484375,0.07337788409287,0.1110432942708333,0.08260098768713872,0.08258551359176636,0.16520197537427744,0.04701555613344476,0.02933719724630161,0.36418093183502304,0.03847058792003508,0.02423132883365421,0.29799189266620824,0.01014660208386041,0.008805278982701415,0.555752284335927,0.0163704976439476,0.8182523208030039,0.21581372035802784,1.756886326148976,0.04894675413060263,0.23786351413448095,0.15925839048097937,0.5539313412539371,0.2187862870395536,0.7440460131245112,0.5531010846588106,0.003701179903502715,0.0032932837057160214,1.522927848432094,0.2187862870395536,0.7440460131245112,0.3087261970458519,0.003701179903502715,0.0032932837057160214,1.2785529608191355,0.2187862870395536,0.7440460131245112,-0.0008423892948639039,0.003701179903502715,0.0032932837057160214,0.9689843744784197,0.2187862870395536,0.7440460131245112,-0.309180224333362,0.003701179903502715,0.0032932837057160214,0.6606465394399216
src-E0_strong_positive__p-0__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.0,0.001,val_loss,50,0.0769777446985244,0.99169921875,0.0785705670714378,0.994140625,0.8953450520833334,0.7999267578125,0.9200439453125,0.0753583750159165,0.0987955729166666,0.09952386495605516,0.09950913302600384,0.1990477299121103,0.10058468891908691,0.07188907820858882,0.7791256501341546,0.08942291471239122,0.06404599584639073,0.6926669189008348,0.00919023930001414,0.007641374435870906,0.5033701373488233,0.07715761661529541,0.8890310809066126,0.09136817341461403,0.9894534250249051,0.028713770029092384,0.43993727910240166,0.3477159825312669,0.183632968337239,0.26365157489859126,1.6788821324889414,1.364026996011426,-4.155572571349351e-05,0.015521942405030131,3.322041090078275,0.26365157489859126,1.6788821324889414,0.7569607343577026,-4.155572571349351e-05,0.015521942405030131,2.714974828424552,0.26365157489859126,1.6788821324889414,-0.000990027039004318,-4.155572571349351e-05,0.015521942405030131,1.957024067027845,0.26365157489859126,1.6788821324889414,-0.7589859951616812,-4.155572571349351e-05,0.015521942405030131,1.199028098905168
src-E0_strong_positive__p-0p05__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.05,0.001,val_loss,50,0.0649705529212951,0.9931640625,0.0661810673773288,0.9949951171875,0.8974609375,0.80078125,0.921844482421875,0.0755934332056019,0.0975341796875,0.10107815188346822,0.10106362774968147,0.20215630376693644,0.1097392145310527,0.0807545885705622,0.8500363006093002,0.09832906759324392,0.07252451646393941,0.7616536824734742,0.009439738216556234,0.007737277306530833,0.5170357558151435,0.08880757540464401,0.8960248896753304,0.08601973557852548,0.9210759555315235,0.025369608351649045,0.44855337757066155,0.3601258351571466,0.16595117892054276,0.26775381741264415,1.827636886713296,1.496043598415933,-0.0009809635380055332,0.01786558645835612,3.608318925462224,0.26775381741264415,1.827636886713296,0.8297676730242232,-0.0009809635380055332,0.01786558645835612,2.942043000070514,0.26775381741264415,1.827636886713296,-0.0009791650220549383,-0.0009809635380055332,0.01786558645835612,2.1112961620242356,0.26775381741264415,1.827636886713296,-0.8320014575943677,-0.0009809635380055332,0.01786558645835612,1.280273869451923
src-E0_strong_positive__p-0p1__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.1,0.001,val_loss,50,0.0545172020792961,0.9951171875,0.0554331755265593,0.9957275390625,0.8982340494791666,0.7998046875,0.922607421875,0.0764374139337686,0.0974934895833333,0.10327287706463319,0.10325702466070652,0.20654575412926637,0.12019601173776938,0.09147417588853084,0.931034303481864,0.1085178271278004,0.08267906434290732,0.8405754744651729,0.010015853030825042,0.008096428777124857,0.5485908637639361,0.10183410346508026,0.9028404982733772,0.08332932920167554,0.8592038585268765,0.022254061212804408,0.4521766166347827,0.3685786402476153,0.15699068190479756,0.2735418078800751,1.9916877631455263,1.6421885447444484,-0.0021080714038989863,0.020486157533014193,3.925796201899165,0.2735418078800751,1.9916877631455263,0.9103290801293169,-0.0021080714038989863,0.020486157533014193,3.1939367372840337,0.2735418078800751,1.9916877631455263,-0.0009573636954860482,-0.0021080714038989863,0.020486157533014193,2.2826502934592305,0.2735418078800751,1.9916877631455263,-0.9127763081986165,-0.0021080714038989863,0.020486157533014193,1.3708313489561001
src-E0_strong_positive__p-0p15__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.15,0.001,val_loss,50,0.0456522740423679,0.99560546875,0.0463618515059351,0.9959716796875,0.8985188802083334,0.798095703125,0.922882080078125,0.077336883962643,0.0974527994791666,0.10641398551605749,0.10639433190226555,0.21282797103211498,0.13225941672596597,0.10466870929424961,1.0244770367175458,0.12028527001479204,0.09492904362850822,0.9317256951227039,0.011021927611763745,0.008827641738727835,0.6036958380152044,0.11632179468870163,0.9094646944044545,0.08333567381898073,0.8045853229229133,0.019461864416649103,0.4509532173049608,0.37299514451121496,0.15658977376717523,0.2818239022623259,2.1727322676646184,1.8042484647698624,-0.003451497557919194,0.023400673540891148,4.2787538106797784,0.2818239022623259,2.1727322676646184,0.9996227247044218,-0.003451497557919194,0.023400673540891148,3.474128070614338,0.2818239022623259,2.1727322676646184,-0.0009198281998520526,-0.003451497557919194,0.023400673540891148,2.473585517710064,0.2818239022623259,2.1727322676646184,-1.0022857750318717,-0.003451497557919194,0.023400673540891148,1.4722195708780446
src-E0_strong_positive__p-0p2__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.2,0.001,val_loss,50,0.0383596681058406,0.9951171875,0.0389390438795089,0.996337890625,0.8990478515625,0.7969970703125,0.923370361328125,0.0780486866642395,0.0972900390625,0.11074006891155529,0.11071313545107841,0.22148013782311057,0.14631253414431267,0.1204858087003231,1.133332016164654,0.13401014861434826,0.10988703253678977,1.0380381476123035,0.01252709483078773,0.0099984534573238,0.6861372418828801,0.13239417970180511,0.9159170770849326,0.08561874007617051,0.7568734255011185,0.017021795489587033,0.445707675704497,0.37390599302701316,0.16336453577890286,0.29323064951384703,2.3722705981829013,1.9840382169782174,-0.005029395331270006,0.026633985369699076,4.671144054713395,0.29323064951384703,2.3722705981829013,1.0986399718340247,-0.005029395331270006,0.026633985369699076,3.7857458095692023,0.29323064951384703,2.3722705981829013,-0.0008597309795861582,-0.005029395331270006,0.026633985369699076,2.686246106755591,0.29323064951384703,2.3722705981829013,-1.1015177083150802,-0.005029395331270006,0.026633985369699076,1.585588129420097
src-E0_strong_positive__p-0p25__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.25,0.001,val_loss,50,0.0325772240757942,0.9951171875,0.0330794556066393,0.9964599609375,0.8971354166666666,0.79150390625,0.921966552734375,0.0803055383488915,0.0993245442708333,0.11633960519840394,0.11630080826580524,0.2326792103968079,0.16283617071209497,0.1394574730967482,1.2613235546562636,0.15017110791414925,0.12792080299307904,1.1632204000660338,0.01455987786661867,0.01160645706557807,0.7974773542067238,0.15025031566619873,0.9222220545806228,0.0894142732720084,0.714458002111214,0.014897550855772936,0.43777678358209443,0.3723263167477186,0.17499934881441398,0.30799654488530237,2.5913465106177687,2.183117135488815,-0.006854270622950889,0.030226137721911073,5.105832058090846,0.30799654488530237,2.5913465106177687,1.208229148209964,-0.006854270622950889,0.030226137721911073,4.130944070811995,0.30799654488530237,2.5913465106177687,-0.0007677195052747977,-0.006854270622950889,0.030226137721911073,2.9219472030967566,0.30799654488530237,2.5913465106177687,-1.211313152120904,-0.006854270622950889,0.030226137721911073,1.7114017704811273
src-E0_strong_positive__p-0p3__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.3,0.001,val_loss,50,0.0282045006752014,0.99462890625,0.0286543858237564,0.995849609375,0.8956298828125,0.789306640625,0.920684814453125,0.0810876055596524,0.1002197265625,0.12313591697085934,0.12307993322610855,0.24627183394171867,0.18244129837585643,0.16222138628363608,1.4131842205403005,0.16937334949738164,0.14966851814339557,1.3119603237894548,0.017121794474399515,0.013659180715492464,0.9377993058595924,0.1701631247997284,0.9283717612469911,0.09384823845709567,0.674934447776078,0.01301932117480677,0.42870288956372465,0.369487928719769,0.18878986054169955,0.3259220051066487,2.830371771384714,2.4025125224419703,-0.00896341151086489,0.03423203487182036,5.584074922294288,0.3259220051066487,2.830371771384714,1.3289425535100592,-0.00896341151086489,0.03423203487182036,4.510504953362378,0.3259220051066487,2.830371771384714,-0.000632398307713682,-0.00896341151086489,0.03423203487182036,3.1809300015446045,0.3259220051066487,2.830371771384714,-1.3322117424798952,-0.00896341151086489,0.03423203487182036,1.8493506573724228
src-E0_strong_positive__p-0p35__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.35,0.001,val_loss,50,0.0251124016940593,0.99462890625,0.0255093318410217,0.9951171875,0.8940836588541666,0.7869873046875,0.919342041015625,0.0817357314702242,0.1010335286458333,0.1309524126576574,0.1308739334344864,0.2619048253153148,0.20592172115353954,0.18950297279904285,1.5950627933000523,0.1923946263630871,0.17588594971845548,1.4902823676080696,0.02020347598708371,0.016123417496507197,1.1065899538139699,0.19245484471321106,0.9343095292974637,0.09811240831665143,0.6359329745501522,0.01132233651896622,0.419956810183523,0.36659470267307637,0.20212615062443445,0.34654499935721983,3.089179858684673,2.6426548974003627,-0.011458489826045474,0.038716501963790506,6.10563776758,0.34654499935721983,3.089179858684673,1.4610001176266936,-0.011458489826045474,0.038716501963790506,4.9239829878063315,0.34654499935721983,3.089179858684673,-0.00044074553674434795,-0.011458489826045474,0.038716501963790506,3.4625421246428933,0.34654499935721983,3.089179858684673,-1.4644151714180367,-0.011458489826045474,0.038716501963790506,1.998567698761601
src-E0_strong_positive__p-0p4__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.4,0.001,val_loss,50,0.0231572426855564,0.994140625,0.0234839362092316,0.993896484375,0.8901774088541666,0.7806396484375,0.916107177734375,0.0837174264971244,0.1037190755208333,0.13959221858794738,0.13948612660169601,0.27918443717589475,0.2343206524077744,0.22212613448500634,1.8150399688955343,0.22024815439684275,0.2074357240150372,1.7060348680237838,0.023793374028233776,0.018987330891226974,1.3032167674421198,0.2174842208623886,0.9399434157154782,0.101541941709976,0.595731606043087,0.009765891155682724,0.4127640404248608,0.36467439824012804,0.2127956701793284,0.3693461880265083,3.3673086708277125,2.9036059916106325,-0.014504702860535412,0.043751708493800834,6.669507856098119,0.3693461880265083,3.3673086708277125,1.6044136580599737,-0.014504702860535412,0.043751708493800834,5.37031552254746,0.3693461880265083,3.3673086708277125,-0.0001786461277158754,-0.014504702860535412,0.043751708493800834,3.76572321835977,0.3693461880265083,3.3673086708277125,-1.6079151081780605,-0.014504702860535412,0.043751708493800834,2.1579867563094255
src-E0_strong_positive__p-0p45__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.45,0.001,val_loss,50,0.0221982859075069,0.99267578125,0.0224352199584245,0.9931640625,0.8861897786458334,0.775390625,0.912933349609375,0.0853842079267768,0.1069742838541666,0.14887013705119223,0.14873139187693596,0.29774027410238446,0.2689955589820571,0.26103082386155924,2.0836306402825246,0.2542356527444046,0.2452898787955443,1.969300898182502,0.027881208776297736,0.022254165237696726,1.5271166977289277,0.24564701318740845,0.9451295542071123,0.10364932745286513,0.5534297206041322,0.008331387248973672,0.4080220410474962,0.3644737972919046,0.2191727744116255,0.3938309164400957,3.6644054347281423,3.185344605586119,-0.01826964244435668,0.049417270231060684,7.274728584541061,0.3938309164400957,3.6644054347281423,1.759142994532581,-0.01826964244435668,0.049417270231060684,5.848526973487523,0.3938309164400957,3.6644054347281423,0.00016862765857372786,-0.01826964244435668,0.049417270231060684,4.089552606613516,0.3938309164400957,3.6644054347281423,-1.7626537793390689,-0.01826964244435668,0.049417270231060684,2.326730199615873
src-E0_strong_positive__p-0p5__lr-0p001__seed-42,42,E0_strong_positive,0.9,0.5,0.001,val_loss,50,0.0221137627959251,0.99072265625,0.0222604004666209,0.9925537109375,0.8819173177083334,0.7694091796875,0.909576416015625,0.087314940283649,0.1106363932291666,0.1586068668944547,0.15843087062239647,0.3172137337889094,0.3116702210592273,0.3073029927909374,2.414187151342343,0.2959626208084548,0.29050825734933217,2.2925166029820927,0.03245901217054595,0.02591487447257047,1.7778533160142735,0.2773536443710327,0.9496018573818524,0.10414537539143881,0.5088932345073619,0.007014452122352355,0.40628581525004515,0.3663656692400158,0.22033406338758668,0.4195166501562788,3.980602770223019,3.48796088090056,-0.022846226288580577,0.05579575267620385,7.921029827667481,0.4195166501562788,3.980602770223019,1.925202110409358,-0.022846226288580577,0.05579575267620385,6.358271057176279,0.4195166501562788,3.980602770223019,0.000615100889902586,-0.022846226288580577,0.05579575267620385,4.433684047656824,0.4195166501562788,3.980602770223019,-1.9286351035165301,-0.022846226288580577,0.05579575267620385,2.504433843250391
src-E0_strong_positive__p-m0p05__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.05,0.003,val_loss,50,0.0467387400567531,0.99560546875,0.0475041223689913,0.9959716796875,0.901123046875,0.804443359375,0.924835205078125,0.0748323063374159,0.0948486328125,0.10519487609950265,0.10517245158553123,0.2103897521990053,0.1312383452533677,0.09169348349241772,1.0165678511002245,0.1153713481562618,0.08104256258326738,0.8936626200773994,0.009628559547805083,0.007877063503595802,0.5273779260614585,0.09557109326124191,0.8790978576690128,0.07336696854274002,0.8015559469026698,0.020545460956248988,0.47966658734300854,0.37069259516181524,0.1290953565389272,0.2786140731681761,2.196515224390145,1.764773569860397,-0.0006717335113191306,0.0192262160271639,4.258457349934563,0.2786140731681761,2.196515224390145,0.979094671220095,-0.0006717335113191306,0.0192262160271639,3.4727784512942605,0.2786140731681761,2.196515224390145,-0.001313020429575252,-0.0006717335113191306,0.0192262160271639,2.4923707596445905,0.2786140731681761,2.196515224390145,-0.9820261287981051,-0.0006717335113191306,0.0192262160271639,1.5116576512760607
src-E0_strong_positive__p-m0p1__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.1,0.003,val_loss,50,0.0551935620605945,0.99365234375,0.0562154594808816,0.9954833984375,0.8985188802083334,0.80224609375,0.922760009765625,0.0752605489654874,0.0969645182291666,0.10335590043196209,0.10333631932735443,0.20671180086392418,0.12162396711973254,0.08282629218689787,0.9420951983088052,0.10612101153194492,0.07259415960337114,0.8220098206918158,0.009311660659188821,0.007727905563656729,0.5100206590871141,0.0836813822388649,0.8725337122696732,0.07656106670177902,0.8497987927841025,0.0228979679577194,0.47561548161180367,0.3620932379793135,0.13939331245116343,0.2737752316028792,2.0347181648251325,1.6235122269598086,0.00021762480811059664,0.01683434056758415,3.949057588763515,0.2737752316028792,2.0347181648251325,0.9011560322741556,0.00021762480811059664,0.01683434056758415,3.226701394077862,0.2737752316028792,2.0347181648251325,-0.0012965906646960866,0.00021762480811059664,0.01683434056758415,2.3242487711390103,0.2737752316028792,2.0347181648251325,-0.9038377115346655,0.00021762480811059664,0.01683434056758415,1.421707650269041
src-E0_strong_positive__p-m0p15__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.15,0.003,val_loss,50,0.0647931843996048,0.99169921875,0.0661418437957763,0.9951171875,0.895751953125,0.799560546875,0.92059326171875,0.0759492457297128,0.099365234375,0.10217959238315699,0.10216138698160648,0.20435918476631398,0.11300286622722458,0.07514770745959444,0.8753164379434908,0.09785073053533752,0.0653418207676926,0.7579484995551835,0.009223464365753059,0.007753654876628995,0.5051899491468029,0.07303258776664734,0.8659137046894071,0.08162150814127711,0.9042212449522802,0.025501676389501137,0.4678542468029593,0.35080017587651535,0.15584390093102424,0.2706826146293282,1.8869540976646406,1.4949067761170824,0.0009504068810502401,0.014692102617118508,3.66818599790922,0.2706826146293282,1.8869540976646406,0.8301708167556594,0.0009504068810502401,0.014692102617118508,3.003450038547797,0.2706826146293282,1.8869540976646406,-0.0012765967533754433,0.0009504068810502401,0.014692102617118508,2.172002625038762,0.2706826146293282,1.8869540976646406,-0.832613864204959,0.0009504068810502401,0.014692102617118508,1.3406653575871785
src-E0_strong_positive__p-m0p2__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.2,0.003,val_loss,50,0.0754797086119651,0.9912109375,0.0772165097296238,0.9935302734375,0.8928629557291666,0.7969970703125,0.91802978515625,0.0761643675014372,0.1006673177083333,0.10139038492685476,0.1013726145029068,0.20278076985370952,0.1052279907498751,0.06845982906525024,0.8150925114582688,0.09041528408159068,0.05899788748247374,0.7003537789812265,0.009271650533262676,0.007871280429647413,0.507829214237277,0.06355542689561844,0.8592322578552892,0.08811011658771677,0.9635305606837798,0.028282932964181537,0.45696687048946605,0.33736953447571444,0.177380662070638,0.2686072758432032,1.751818810835528,1.3776162018507854,0.001553475083704327,0.01278556439501699,3.412381328008238,0.2686072758432032,1.751818810835528,0.7654037360391532,0.001553475083704327,0.01278556439501699,2.800168862196606,0.2686072758432032,1.751818810835528,-0.0012544656656344015,0.001553475083704327,0.01278556439501699,2.033510660491818,0.2686072758432032,1.751818810835528,-0.76762006570895,0.001553475083704327,0.01278556439501699,1.2671450604485024
src-E0_strong_positive__p-m0p25__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.25,0.003,val_loss,50,0.0871736407279968,0.98974609375,0.0893478114157915,0.9918212890625,0.8900146484375,0.796142578125,0.91546630859375,0.0755754498049101,0.101806640625,0.1007679891429863,0.10075018368661404,0.2015359782859726,0.09817845870072799,0.06263537613558583,0.7604870710084644,0.08369745925351833,0.053485895114742256,0.6483177316175006,0.009387900908055078,0.008026096048935793,0.5141965094964998,0.05516766756772995,0.8525032920780383,0.09562078109895474,1.0263757495944386,0.03115566904393828,0.4436245545267587,0.3224094077221392,0.2028103687071638,0.2669670375935951,1.6280168616772102,1.2704772301163478,0.0020489478953408954,0.011098183123976924,3.1786082604064707,0.2669670375935951,1.6280168616772102,0.7062170124600723,0.0020489478953408954,0.011098183123976924,2.6143480427501955,0.2669670375935951,1.6280168616772102,-0.0012307659625462718,0.0020489478953408954,0.011098183123976924,1.9069002643275768,0.2669670375935951,1.6280168616772102,-0.708219178691391,0.0020489478953408954,0.011098183123976924,1.1999118515987321
src-E0_strong_positive__p-m0p3__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.3,0.003,val_loss,50,0.099782571196556,0.98681640625,0.1024296693503856,0.9901123046875,0.8868001302083334,0.794189453125,0.912628173828125,0.0754117637113197,0.1033121744791666,0.10015001989566805,0.1001320406794548,0.2003000397913361,0.09175515054774996,0.05760736766581734,0.7107323400003798,0.07760163389894219,0.04882740048560663,0.601099671458176,0.009528397006644573,0.00818526424969923,0.5218917977403935,0.0477791354060173,0.845746897429565,0.10384590891915037,1.0914920775324688,0.03403030093990973,0.42846551468213656,0.30647616159063135,0.23102802278732232,0.2653333093900132,1.5143852457202205,1.1724704324147455,0.002454717741286551,0.009611818255507387,2.964255523521773,0.2653333093900132,1.5143852457202205,0.6520518194725771,0.002454717741286551,0.009611818255507387,2.4438369105796047,0.2653333093900132,1.5143852457202205,-0.0012056089433903324,0.002454717741286551,0.009611818255507387,1.7905794821636374,0.2653333093900132,1.5143852457202205,-0.6538526293105718,0.002454717741286551,0.009611818255507387,1.137932461796456
src-E0_strong_positive__p-m0p35__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.35,0.003,val_loss,50,0.1132086440920829,0.98486328125,0.1163505502045154,0.988037109375,0.8830973307291666,0.79150390625,0.909332275390625,0.0754546301429544,0.1049397786458333,0.0994272027690743,0.09940910153090954,0.1988544055381486,0.08587660885330314,0.05311187267458687,0.665197351835223,0.0720486212377503,0.04472345125413994,0.5580862203420259,0.009668263418602085,0.008335436657021394,0.5295525966270374,0.041297681629657745,0.838978415657118,0.11258319986898513,1.157791441659261,0.03682135858254542,0.41203147938475204,0.29002268801854525,0.26112447401415734,0.2634181738150003,1.409893534251235,1.0826904291865058,0.0027855041845550217,0.008307932046591304,2.7670955734838873,0.2634181738150003,1.409893534251235,0.6024118030463557,0.0027855041845550217,0.008307932046591304,2.286816947343737,0.2634181738150003,1.409893534251235,-0.001179148812905418,0.0027855041845550217,0.008307932046591304,1.6832259954844764,0.2634181738150003,1.409893534251235,-0.6040239800722466,0.0027855041845550217,0.008307932046591304,1.080381164225135
src-E0_strong_positive__p-m0p4__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.4,0.003,val_loss,50,0.1273543685674667,0.9833984375,0.1310005262494087,0.9857177734375,0.87890625,0.788818359375,0.905609130859375,0.0754328048887631,0.1068115234375,0.09853438331323816,0.09851629473268986,0.19706876662647632,0.0804749022418018,0.049079564301064235,0.6233559123403366,0.06697251183976116,0.0411125036815065,0.518766846018148,0.009795193960528584,0.00846444644991766,0.5365048687319873,0.035632289946079254,0.832216131664625,0.12171737632059625,1.2244113452561058,0.03945293729021369,0.39474433951346954,0.27339349118902084,0.2924092320072959,0.26105039871718283,1.3136228289319618,1.0003323522245258,0.003053960387925884,0.0071682145789964125,2.585227754840593,0.26105039871718283,1.3136228289319618,0.5568557217044534,0.003053960387925884,0.0071682145789964125,2.1417511243205203,0.26105039871718283,1.3136228289319618,-0.0011514827396442266,0.003053960387925884,0.0071682145789964125,1.5837439198764227,0.26105039871718283,1.3136228289319618,-0.5582916215673541,0.003053960387925884,0.0071682145789964125,1.0266037810487127
src-E0_strong_positive__p-m0p45__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.45,0.003,val_loss,50,0.1421267688274383,0.97998046875,0.1462761051952839,0.98193359375,0.8750406901041666,0.7872314453125,0.901763916015625,0.074519070553844,0.1068929036458333,0.0974420001991503,0.09742407500743866,0.1948840003983006,0.07549297623818024,0.045510776115891834,0.5847660794522087,0.06231738791967602,0.03788463144155685,0.482708411184105,0.009904407892231916,0.008572802428747613,0.5424867621307614,0.030695943161845207,0.82547266017258,0.1311964156901633,1.2907425969234663,0.04186342520614697,0.37691787348319894,0.25683376605659736,0.3243849352540567,0.2581526630103941,1.2247554054395706,0.9246703175332535,0.003270857749766894,0.006175160440761829,2.417024404173747,0.2581526630103941,1.2247554054395706,0.5149855148257451,0.003270857749766894,0.006175160440761829,2.0073396014662386,0.2581526630103941,1.2247554054395706,-0.0011227615465368912,0.003270857749766894,0.006175160440761829,1.4912313250939566,0.2581526630103941,1.2247554054395706,-0.5162569059862959,0.003270857749766894,0.006175160440761829,0.9760971806541975
src-E0_strong_positive__p-m0p5__lr-0p003__seed-42,42,E0_strong_positive,0.9,-0.5,0.003,val_loss,50,0.1574388146400451,0.9775390625,0.1620820164680481,0.978759765625,0.8701171875,0.78271484375,0.89727783203125,0.0747872962356563,0.108642578125,0.09614565991290551,0.09612802602350712,0.19229131982581102,0.07088250164801181,0.04232882734310503,0.5490534968405391,0.05803594786648135,0.035021229650980486,0.44954451913648824,0.009995256286894499,0.008661104041185051,0.5474627336377444,0.026407187804579735,0.8187626920206083,0.1410116185871786,1.3564089539382433,0.04400634280470502,0.35877753411836627,0.24051453718335386,0.35670158589357487,0.2547140463726487,1.1425623710866764,0.8550558130473273,0.0034453205339068167,0.005312383484124439,2.2610899345246835,0.2547140463726487,1.1425623710866764,0.4764454971087228,0.0034453205339068167,0.005312383484124439,1.882479618586079,0.2547140463726487,1.1425623710866764,-0.0010932098428050804,0.0034453205339068167,0.005312383484124439,1.4049409116345513,0.2547140463726487,1.1425623710866764,-0.4775635023578066,0.0034453205339068167,0.005312383484124439,0.9284706191195498
src-E0_strong_positive__p-0__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.0,0.003,val_loss,50,0.0394571647047996,0.99609375,0.0400398653000593,0.99658203125,0.9024658203125,0.8037109375,0.925994873046875,0.0755225837712933,0.0941162109375,0.10799891316333998,0.10797172598540783,0.21599782632667996,0.1420235313254066,0.10217317838299399,1.1001095431857344,0.1257816372961962,0.0908715920234196,0.9743003730137392,0.010277473876205994,0.008300036273586253,0.5629204276168079,0.10876059532165527,0.885639415682485,0.0723645848000926,0.7604297129881324,0.018491629992306285,0.4796763402310983,0.3762375789511275,0.12559445082546783,0.28599895440348,2.373795401414484,1.9202150751251619,-0.0017459567691408902,0.02187957288697362,4.600143047060959,0.28599895440348,2.373795401414484,1.0648223017450047,-0.0017459567691408902,0.02187957288697362,3.744750273680802,0.28599895440348,2.373795401414484,-0.0013230999937879385,-0.0017459567691408902,0.02187957288697362,2.678604871942009,0.28599895440348,2.373795401414484,-1.0680141653579223,-0.0017459567691408902,0.02187957288697362,1.6119138065778746
src-E0_strong_positive__p-0p05__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.05,0.003,val_loss,50,0.0333435423672199,0.99609375,0.0338141052052378,0.9964599609375,0.9023844401041666,0.8021240234375,0.9259033203125,0.0762645451165047,0.0940755208333333,0.11202828990206028,0.11199398152530193,0.22405657980412055,0.15418885195155485,0.1145797122931981,1.1943417115584258,0.13757199004759257,0.10251239694965382,1.065628052717877,0.011348629836974974,0.009087938711139032,0.6215900558487368,0.12332542985677719,0.8922304583396004,0.07360214239444912,0.7265654324818428,0.016741647654034218,0.47570749394646683,0.3786989340031399,0.12885192439635906,0.2966175822468333,2.5678902764009326,2.091476648454721,-0.0030267406452290833,0.02480960795946885,4.977767374416727,0.2966175822468333,2.5678902764009326,1.1592372224251473,-0.0030267406452290833,0.02480960795946885,4.045527948387153,0.2966175822468333,2.5678902764009326,-0.0013217884025025235,-0.0030267406452290833,0.02480960795946885,2.884968937559503,0.2966175822468333,2.5678902764009326,-1.1626991579591577,-0.0030267406452290833,0.02480960795946885,1.723591568002848
src-E0_strong_positive__p-0p1__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.1,0.003,val_loss,50,0.0283600017428398,0.99609375,0.0287778633646667,0.9964599609375,0.9015706380208334,0.7996826171875,0.92529296875,0.0773002000983783,0.0948893229166666,0.11741633086890721,0.11737164482474327,0.23483266173781442,0.16797929402202919,0.12949120100432385,1.3011620165099962,0.15100469387672794,0.11630778526499247,1.1696773291674327,0.012899413773186817,0.010284554779033745,0.7065299902167247,0.13940148055553436,0.8989482588069744,0.07679168940604762,0.6989928821436109,0.01525277266052135,0.46826807458199066,0.3784111641084591,0.13806798864902897,0.31082041056242904,2.7798220322414684,2.2801009844994713,-0.004521594554801153,0.02804365722113289,5.3942654899697,0.31082041056242904,2.7798220322414684,1.2631826425774237,-0.004521594554801153,0.02804365722113289,4.377347148047653,0.31082041056242904,2.7798220322414684,-0.0013011664955302864,-0.004521594554801153,0.02804365722113289,3.112863338974699,0.31082041056242904,2.7798220322414684,-1.266920933732692,-0.004521594554801153,0.02804365722113289,1.847243571737537
src-E0_strong_positive__p-0p15__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.15,0.003,val_loss,50,0.0244425423443317,0.99560546875,0.0248495358973741,0.9964599609375,0.9016927083333334,0.7987060546875,0.925384521484375,0.0777615856584002,0.0947672526041666,0.12414019386214642,0.12408026121556759,0.24828038772429284,0.18368404242220335,0.14703218045954902,1.4228104745305006,0.1663872187407047,0.13284397816751153,1.2888298544090397,0.014953087195682906,0.01190237749624718,0.8190143161417193,0.15721143782138824,0.9058338250105505,0.08140656639792793,0.675835484809325,0.013953044645044575,0.45822445300382264,0.3759891642154322,0.15183333813570055,0.3285445977572867,3.010098592327323,2.4872223855260427,-0.0062278995781205404,0.03162651971797459,5.851264195750506,0.3285445977572867,3.010098592327323,1.3772752844498934,-0.0062278995781205404,0.03162651971797459,4.741317094674357,0.3285445977572867,3.010098592327323,-0.0012504282292241792,-0.0062278995781205404,0.03162651971797459,3.3627913819952395,0.3285445977572867,3.010098592327323,-1.3812870467517901,-0.0062278995781205404,0.03162651971797459,1.9827547634726734
src-E0_strong_positive__p-0p2__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.2,0.003,val_loss,50,0.0215074568986892,0.99560546875,0.0219256561249494,0.9964599609375,0.8996175130208334,0.7947998046875,0.923828125,0.0793092144916139,0.0968424479166666,0.13206376804306935,0.13198226317763329,0.2641275360861387,0.20166010579073979,0.16765405839929978,1.562052462643922,0.18408985937411376,0.15245672282762826,1.4259539191232158,0.017510480687132193,0.013945386303867508,0.9590885265100862,0.17705248296260834,0.9128719765977984,0.08683165477113557,0.6548829652014082,0.012770232734661888,0.44664521315732897,0.37220519842824107,0.168379355679768,0.3494307816246174,3.258629104091228,2.713366281746045,-0.008160514364841612,0.035617979970993474,6.348883633068042,0.3494307816246174,3.258629104091228,1.5017943747757585,-0.008160514364841612,0.035617979970993474,5.137311726097756,0.3494307816246174,3.258629104091228,-0.001156463408455084,-0.008160514364841612,0.035617979970993474,3.6343608879135423,0.3494307816246174,3.258629104091228,-1.5060605910028322,-0.008160514364841612,0.035617979970993474,2.129456760319165
src-E0_strong_positive__p-0p25__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.25,0.003,val_loss,50,0.0194575078785419,0.9951171875,0.0198920401744544,0.996337890625,0.8975016276041666,0.7916259765625,0.922210693359375,0.0805364090532993,0.0988362630208333,0.1410087900813308,0.14089884608983994,0.2820175801626616,0.2223805708195171,0.19190771306554477,1.7225524946081778,0.20458629858179123,0.17567705207814774,1.5847186545389909,0.020560776891897618,0.016382570422435645,1.1261601303523285,0.19927403330802917,0.9199827926866524,0.09245761361312736,0.6340877243083111,0.01165111728881312,0.4346704755437191,0.36789132832852695,0.18578707883894083,0.3730114486875138,3.5248694939215697,2.9584907556050775,-0.010391736010659559,0.04008833091938868,6.88606829312289,0.3730114486875138,3.5248694939215697,1.6367035075523608,-0.010391736010659559,0.04008833091938868,5.564281045070174,0.3730114486875138,3.5248694939215697,-0.0010050842112893608,-0.010391736010659559,0.04008833091938868,3.926572453306523,0.3730114486875138,3.5248694939215697,-1.6411836636886532,-0.010391736010659559,0.04008833091938868,2.2863938738291596
src-E0_strong_positive__p-0p3__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.3,0.003,val_loss,50,0.0181906595826149,0.9951171875,0.0186340240761637,0.9954833984375,0.8953043619791666,0.788330078125,0.92034912109375,0.0814439778024185,0.1001790364583333,0.1508002038194919,0.15065458789467812,0.3016004076389838,0.24650627143267673,0.2204478915159901,1.909429367988884,0.22850919077627135,0.20316394896556933,1.770024580663665,0.02408673261972809,0.01920079679693966,1.3192846792420578,0.224287211894989,0.9269913882847376,0.09771245364159595,0.6117499686440104,0.010564316621565286,0.42343305357425287,0.3638615419433255,0.20214108786085647,0.3988254770250128,3.808134083247278,3.2221873078579124,-0.013061351684670158,0.04512027895543724,7.4612057954009705,0.3988254770250128,3.808134083247278,1.781758919494756,-0.013061351684670158,0.04512027895543724,6.020777407037814,0.3988254770250128,3.808134083247278,-0.0007818069442021014,-0.013061351684670158,0.04512027895543724,4.238236680598856,0.3988254770250128,3.808134083247278,-1.786390953759796,-0.013061351684670158,0.04512027895543724,2.4526275337832617
src-E0_strong_positive__p-0p35__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.35,0.003,val_loss,50,0.0176062062382698,0.994140625,0.0180434607900679,0.9945068359375,0.89208984375,0.7833251953125,0.917694091796875,0.0830015909443903,0.1024169921875,0.16126230158861288,0.16107302531599998,0.32252460317722575,0.2749731549927811,0.2540625890096029,2.129932899882304,0.25670244633398753,0.23566102534532546,1.988408599164474,0.028065613618252085,0.022379909038248873,1.537216966894085,0.2525864243507385,0.9335545731390644,0.10206674036594189,0.5864656191359717,0.009493285822122237,0.4140213159430139,0.3608295717448738,0.2156558264899901,0.42640402607006855,4.107997975127995,3.50389454922144,-0.016330428854784404,0.05081328458618373,8.072779406150904,0.42640402607006855,4.107997975127995,1.936625625492257,-0.016330428854784404,0.05081328458618373,6.5055104824217205,0.42640402607006855,4.107997975127995,-0.0004733315720362591,-0.016330428854784404,0.05081328458618373,4.568411525357427,0.42640402607006855,4.107997975127995,-1.941332485514769,-0.016330428854784404,0.05081328458618373,2.627552371414694
src-E0_strong_positive__p-0p4__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.4,0.003,val_loss,50,0.017601441591978,0.9931640625,0.0180226538795977,0.9937744140625,0.8895263671875,0.77978515625,0.91558837890625,0.0840437257995479,0.104248046875,0.17218994676478083,0.17194869369268417,0.34437989352956166,0.30906646151203804,0.2936856184154749,2.3940185166147576,0.290238434124554,0.2739561637242635,2.2481772435874325,0.032465628099263115,0.025890688421490875,1.7782156853539977,0.2847507894039154,0.9390809753495344,0.10504416409477865,0.5571291880794192,0.00843133797407848,0.40745151221935355,0.3593205193239721,0.22479663048259582,0.45519674152158274,4.424600032340681,3.802965474768588,-0.020297619802843867,0.057283850212115794,8.719748479040124,0.45519674152158274,4.424600032340681,2.100912882957472,-0.020297619802843867,0.057283850212115794,7.017695887229008,0.45519674152158274,4.424600032340681,-6.979451891530458e-05,-0.020297619802843867,0.057283850212115794,4.91671320975262,0.45519674152158274,4.424600032340681,-2.1056176990390023,-0.020297619802843867,0.057283850212115794,2.8111653052325334
src-E0_strong_positive__p-0p45__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.45,0.003,val_loss,50,0.0180660262703895,0.9931640625,0.0184821188449859,0.992919921875,0.8851725260416666,0.7740478515625,0.912109375,0.0858187722305336,0.1077473958333333,0.18332961165404119,0.1830286756157875,0.36665922330808237,0.3504276935623162,0.34035879944761593,2.7144012424334534,0.33036874083897544,0.3187934052199125,2.559025262753732,0.03723555217578947,0.02969088275622077,2.0394751867840464,0.32136785984039307,0.9427586543762311,0.10625744728467904,0.5231595990327742,0.007382505466224559,0.40460070927402175,0.3596066344087687,0.22841015085098487,0.4845237405534668,4.758675580285376,4.118642166808758,-0.024915475751383497,0.06465017492882907,9.401576186825046,0.4845237405534668,4.758675580285376,2.2741619224401317,-0.024915475751383497,0.06465017492882907,7.557095942456421,0.4845237405534668,4.758675580285376,0.0004348576111389245,-0.024915475751383497,0.06465017492882907,5.283368877627428,0.4845237405534668,4.758675580285376,-2.27880647357469,-0.024915475751383497,0.06465017492882907,3.0041275464415986
src-E0_strong_positive__p-0p5__lr-0p003__seed-42,42,E0_strong_positive,0.9,0.5,0.003,val_loss,50,0.0188873931765556,0.9912109375,0.0193253045435994,0.9920654296875,0.8818359375,0.7696533203125,0.909393310546875,0.0870610130669846,0.1102294921875,0.19437316067791635,0.1940045915544033,0.3887463213558327,0.4009312505123931,0.3951265980799993,3.105600112417224,0.3783644219742945,0.3707301380733649,2.9307982102076764,0.04228666937045341,0.033721697076175894,2.316136269596011,0.3628672957420349,0.9437139696412838,0.10547112333201948,0.4848042162577899,0.00636311903037713,0.40609583012845324,0.36166734487191476,0.22587370596925488,0.5135523929010342,5.111277084488005,4.4498840680726115,-0.029928829168763348,0.07299869426060468,10.117783410553493,0.5135523929010342,5.111277084488005,2.455757966399725,-0.029928829168763348,0.07299869426060468,8.123657308880606,0.5135523929010342,5.111277084488005,0.00104993975301107,-0.029928829168763348,0.07299869426060468,5.668949282233892,0.5135523929010342,5.111277084488005,-2.460307312571472,-0.029928829168763348,0.07299869426060468,3.2075920299094087
src-E0_strong_positive__p-m0p05__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.05,0.01,val_loss,50,0.0254687704145908,0.99658203125,0.0256970939226448,0.9967041015625,0.9043375651041666,0.8057861328125,0.92742919921875,0.0749154518325618,0.0923665364583333,0.11750754371871187,0.11744725704193115,0.23501508743742375,0.17773071359755044,0.12544720295700246,1.376696187745746,0.15564270252084095,0.11051340768948043,1.2056031896438644,0.011751691003851029,0.009407289322709175,0.6436666251639739,0.1288568526506424,0.8757220368409419,0.06612076644479863,0.6611549649476646,0.01446506113009656,0.4963694054029453,0.3806602795329461,0.108505253934012,0.3110203501739668,2.975849447872873,2.3801722614285614,-0.00262204016250039,0.02592237465432845,5.69034239396723,0.3110203501739668,2.975849447872873,1.3197103433950002,-0.00262204016250039,0.02592237465432845,4.6298804759336685,0.3110203501739668,2.975849447872873,-0.0018216146418403162,-0.00262204016250039,0.02592237465432845,3.3083485178968277,0.3110203501739668,2.975849447872873,-1.3240297743469895,-0.00262204016250039,0.02592237465432845,1.9861403581916786
src-E0_strong_positive__p-m0p1__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.1,0.01,val_loss,50,0.0298472493886947,0.99658203125,0.0301171774044632,0.99658203125,0.904296875,0.8062744140625,0.9273681640625,0.0746470191617212,0.09228515625,0.11245293203714743,0.11240210011601448,0.22490586407429486,0.16506727554601994,0.11329916674100483,1.2786056183871322,0.14352098377778985,0.09926965179814336,1.11170876000537,0.010618497117498878,0.00857092241089352,0.5815990398057719,0.11424895375967026,0.8694696347476634,0.06432829936990445,0.6812551528773255,0.015518202261607623,0.5015486510893976,0.3791594681690355,0.10377367847995923,0.29769665311104054,2.7657815751652493,2.19795212681535,-0.0014085856346004583,0.022983676244621165,5.283005445701661,0.29769665311104054,2.7657815751652493,1.219194867948536,-0.0014085856346004583,0.022983676244621165,4.304248186834847,0.29769665311104054,2.7657815751652493,-0.001775282599993995,-0.0014085856346004583,0.022983676244621165,3.0832780362863166,0.29769665311104054,2.7657815751652493,-1.223180247684374,-0.0014085856346004583,0.022983676244621165,1.8618730712019365
src-E0_strong_positive__p-m0p15__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.15,0.01,val_loss,50,0.0350852645933628,0.99609375,0.0354526285082101,0.996337890625,0.9028727213541666,0.8052978515625,0.926239013671875,0.0748721709771728,0.0934651692708333,0.10874903675044646,0.10870645754039288,0.21749807350089292,0.15368280001787843,0.10294047195930034,1.1904218501355361,0.13269330984141925,0.08952030183524282,1.027837958337915,0.009890035764639841,0.008082776986144458,0.5416995682826095,0.1009807139635086,0.8634232967253499,0.0643535630759545,0.7076200898070267,0.016808950976487148,0.5035372004263535,0.37538687683669353,0.10426697176046575,0.2879405171224829,2.573169923306893,2.0321540917326564,-0.00038877898696033106,0.020314479566877708,4.913190232741949,0.2879405171224829,2.573169923306893,1.1277074803286071,-0.00038877898696033106,0.020314479566877708,4.0087436213379,0.2879405171224829,2.573169923306893,-0.0017220235493280167,-0.00038877898696033106,0.020314479566877708,2.8793141174599657,0.2879405171224829,2.573169923306893,-1.1313779457512216,-0.00038877898696033106,0.020314479566877708,1.7496581952580719
src-E0_strong_positive__p-m0p2__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.2,0.01,val_loss,50,0.041201114654541,0.99462890625,0.0417265454307198,0.9964599609375,0.901611328125,0.804931640625,0.925323486328125,0.0748790866499984,0.0948486328125,0.10622977906702917,0.10619428008794785,0.21245955813405834,0.1434267539095936,0.09384471670055064,1.110978858584891,0.12298444933516374,0.08108164973382373,0.9526334482351579,0.009492387103820226,0.007857865670752289,0.5199194541333471,0.08895298093557358,0.8574721659857456,0.06618282046460855,0.740655255531957,0.01836982438329707,0.5023010035152035,0.36932109014875447,0.11000808195274493,0.2813145105677952,2.396897466987904,1.8811767507447659,0.00045381260005757757,0.01789483796164859,4.577737378862171,0.2813145105677952,2.396897466987904,1.04437028949578,0.00045381260005757757,0.01789483796164859,3.7409309176131855,0.2813145105677952,2.396897466987904,-0.0016677675913487813,0.00045381260005757757,0.01789483796164859,2.6948928605260565,0.2813145105677952,2.396897466987904,-1.0477443431564555,0.00045381260005757757,0.01789483796164859,1.6488162849609498
src-E0_strong_positive__p-m0p25__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.25,0.01,val_loss,50,0.0481900051236152,0.99365234375,0.0489344280213117,0.9959716796875,0.8993733723958334,0.8037109375,0.92352294921875,0.0747967598800458,0.0965983072916666,0.104632281243397,0.10460244864225388,0.209264562486794,0.13415954175845135,0.08592483774797681,1.0391953419306013,0.11423942168153355,0.07366505476626722,0.8848947553058917,0.009335623605481519,0.007832048190663765,0.5113331637099937,0.07811065018177032,0.851519170266822,0.06958598309980753,0.7799093517461699,0.02019706411640563,0.49807099031500474,0.36114375287655137,0.1205881926920383,0.27712318890113385,2.2356322087249447,1.7434371425369084,0.0011442442508411556,0.015713665954535827,4.273050450368364,0.27712318890113385,2.2356322087249447,0.9683142874082952,0.0011442442508411556,0.015713665954535827,3.4979275952397506,0.27712318890113385,2.2356322087249447,-0.0016155106915843234,0.0011442442508411556,0.015713665954535827,2.527997797139871,0.27712318890113385,2.2356322087249447,-0.9714089330078067,0.0011442442508411556,0.015713665954535827,1.558204374823649
src-E0_strong_positive__p-m0p3__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.3,0.01,val_loss,50,0.0560248792171478,0.99267578125,0.0570455593988299,0.9952392578125,0.8969319661458334,0.80078125,0.9215087890625,0.0755874022507007,0.0983072916666666,0.10367518101755928,0.10364958643913269,0.20735036203511856,0.1257554103912799,0.07892775541598288,0.9740972202818123,0.10632778011229896,0.06712887996133456,0.8236114432282761,0.00933283363918855,0.007912554977052195,0.51118035096266,0.06840188801288605,0.8455125690534259,0.07421417186067808,0.8244192491995421,0.022259464890048243,0.4912581087297175,0.3511962484119098,0.13528617796832454,0.27462107442713535,2.0879844037476314,1.6175300325379782,0.0017086655793619437,0.01376053606509231,3.995604712357199,0.27462107442713535,2.0879844037476314,0.8987675673616258,0.0017086655793619437,0.01376053606509231,3.2768422471808467,0.27462107442713535,2.0879844037476314,-0.0015664993011351921,0.0017086655793619437,0.01376053606509231,2.3765081805180857,0.27462107442713535,2.0879844037476314,-0.9015988933650312,0.0017086655793619437,0.01376053606509231,1.4764757864541898
src-E0_strong_positive__p-m0p35__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.35,0.01,val_loss,50,0.0646609514951706,0.9912109375,0.0660084430128336,0.9945068359375,0.8950602213541666,0.800537109375,0.919921875,0.0751194261365112,0.0994466145833333,0.10311268445308396,0.1030900701880455,0.2062253689061679,0.11810454468485454,0.0728532428756201,0.9148338693517027,0.09914127014970488,0.06149185632918185,0.7679449764233149,0.009414717589494033,0.008039701319342384,0.5156653196306544,0.059759724885225296,0.8394365383165355,0.07971511692980054,0.8730627998120287,0.024510921468351196,0.4823473866880153,0.33988787161261597,0.15325382023101755,0.2731565242406373,1.9526193614453153,1.5022425020254346,0.002169894969425572,0.012021975904644933,3.742210258585458,0.2731565242406373,1.9526193614453153,0.8350637830421491,0.002169894969425572,0.012021975904644933,3.0750315396021723,0.2731565242406373,1.9526193614453153,-0.0015206739006518276,0.002169894969425572,0.012021975904644933,2.238447082659371,0.2731565242406373,1.9526193614453153,-0.8376475100111758,0.002169894969425572,0.012021975904644933,1.4023202465488473
src-E0_strong_positive__p-m0p4__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.4,0.01,val_loss,50,0.0740418210625648,0.990234375,0.0757579989731311,0.9931640625,0.8930257161458334,0.80029296875,0.918060302734375,0.0744277308268819,0.1001383463541666,0.10275049566132546,0.10272984020411968,0.20550099132265093,0.11111230473113501,0.0674805128131993,0.8606722115648189,0.0925895458241957,0.05658168263568465,0.7171955380200368,0.009533792350725906,0.008183682723632955,0.5221873129062783,0.05210522189736366,0.8332969606583184,0.08580320940867336,0.9247445268096715,0.02689788528186736,0.47180860443076933,0.3276162632438266,0.1736772470435367,0.2722147159490169,1.8283010675285398,1.3965192215900584,0.002546359525915898,0.010482105186383706,3.5100634697799147,0.2722147159490169,1.8283010675285398,0.7766232022220501,0.002546359525915898,0.010482105186383706,2.8901674504119064,0.2722147159490169,1.8283010675285398,-0.0014776235809265837,0.002546359525915898,0.010482105186383706,2.11206662460893,0.2722147159490169,1.8283010675285398,-0.7789749449945674,0.002546359525915898,0.010482105186383706,1.334569303195289
src-E0_strong_positive__p-m0p45__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.45,0.01,val_loss,50,0.0841050297021865,0.98974609375,0.0862221606075763,0.990966796875,0.8895263671875,0.7977294921875,0.914886474609375,0.0744577562406829,0.1014404296875,0.10244335698487612,0.10242389142513275,0.20488671396975225,0.10469766846689073,0.06265495654661209,0.8109846527180264,0.08659604906962239,0.05222529998197085,0.6707701117880156,0.009661298755047431,0.008322556960363726,0.5291711262936055,0.04535341262817383,0.8271058022367256,0.09227806976525643,0.978468369782967,0.029363252187583577,0.46004660694711846,0.31471972772241114,0.19587041314288683,0.27141153695771036,1.71390951851243,1.2994220971093278,0.002852869569529386,0.009123831056058407,3.296719853205056,0.27141153695771036,1.71390951851243,0.7229305740773038,0.002852869569529386,0.009123831056058407,2.720228330173032,0.27141153695771036,1.71390951851243,-0.001436600199859299,0.002852869569529386,0.009123831056058407,1.9958611558958688,0.27141153695771036,1.71390951851243,-0.7250655523357259,0.002852869569529386,0.009123831056058407,1.2722322037600022
src-E0_strong_positive__p-m0p5__lr-0p01__seed-42,42,E0_strong_positive,0.9,-0.5,0.01,val_loss,50,0.0947862267494201,0.9873046875,0.0973268132656812,0.989013671875,0.8866780598958334,0.7952880859375,0.912261962890625,0.074599263120133,0.1023356119791666,0.10208794008882259,0.10206913761794567,0.20417588017764518,0.09879151394823571,0.058308199053863065,0.7652357765362693,0.08109554440968533,0.04835813791772428,0.6281633859006706,0.009781801015194911,0.008448577423209523,0.5357713069049186,0.03941786289215088,0.8208756113625041,0.09901458763270225,1.0333675030257572,0.03184915057666229,0.44738303704993826,0.30146314033866883,0.21930467203473072,0.2704745288087813,1.6084422655535797,1.2101127697066043,0.0031016874620136557,0.007929765386506915,3.100061016917486,0.2704745288087813,1.6084422655535797,0.6735254869744032,0.0031016874620136557,0.007929765386506915,2.5634737341852847,0.2704745288087813,1.6084422655535797,-0.0013970276834009959,0.0031016874620136557,0.007929765386506915,1.8885512195274805,0.2704745288087813,1.6084422655535797,-0.6754583103362924,0.0031016874620136557,0.007929765386506915,1.2144899368745892
src-E0_strong_positive__p-0__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.0,0.01,val_loss,50,0.0219122618436813,0.9970703125,0.0221453662961721,0.9964599609375,0.9032389322916666,0.8033447265625,0.926544189453125,0.0758531885246859,0.0932210286458333,0.12394391117985352,0.12387160770595074,0.24788782235970705,0.19183103110919741,0.13959395935720142,1.485916777543437,0.1692452278456318,0.12366114138858393,1.3109678977424235,0.013336873915197781,0.010639389909480277,0.7304906689956067,0.14499136805534363,0.882261993104187,0.0695240693754387,0.6461098106140085,0.013589810320002423,0.48830591292325426,0.3800905959497225,0.11801368080702093,0.327988958532234,3.2040641696074648,2.5801420323290203,-0.0040289223801069736,0.02916818537050858,6.13733442345912,0.327988958532234,3.2040641696074648,1.429979525474936,-0.0040289223801069736,0.02916818537050858,4.987171916605036,0.327988958532234,3.2040641696074648,-0.0018519977882814273,-0.0040289223801069736,0.02916818537050858,3.555340393341819,0.327988958532234,3.2040641696074648,-1.4346487581193479,-0.0040289223801069736,0.02916818537050858,2.1225436330107526
src-E0_strong_positive__p-0p05__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.05,0.01,val_loss,50,0.0191259831190109,0.9970703125,0.0193974249996244,0.9964599609375,0.9027913411458334,0.8023681640625,0.92620849609375,0.0762287074595886,0.0936686197916666,0.1316841862834143,0.1315944604575634,0.2633683725668286,0.20753585361147284,0.15618587588348115,1.6075658095563494,0.1845186967583852,0.13898146808496675,1.4292756792182448,0.015396981309632634,0.012250703242072631,0.8433273980771228,0.16293928027153015,0.8890931063112691,0.07418950047280636,0.634512947964836,0.012826784490217022,0.4778901502847324,0.3777657369853,0.13151732823975051,0.3483903197712941,3.4505134003387576,2.798562420825971,-0.005613812597977438,0.03277880052337423,6.624631128861419,0.3483903197712941,3.4505134003387576,1.5503811010271762,-0.005613812597977438,0.03277880052337423,5.376449809062625,0.3483903197712941,3.4505134003387576,-0.0018542267199390151,-0.005613812597977438,0.03277880052337423,3.8242144813155097,0.3483903197712941,3.4505134003387576,-1.5554060836831436,-0.005613812597977438,0.03277880052337423,2.270662624352305
src-E0_strong_positive__p-0p1__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.1,0.01,val_loss,50,0.0170464925467968,0.99658203125,0.0173768252134323,0.9964599609375,0.9014078776041666,0.7987060546875,0.9251708984375,0.0777402942646601,0.0950520833333333,0.1405910933411083,0.14047585800290108,0.2811821866822166,0.22504116885849268,0.1754127570738395,1.7431613983999865,0.2016685845771843,0.15700238900026306,1.5621181390413135,0.017937997499035484,0.014266887729122345,0.9825045866692989,0.18306688964366913,0.8961408510279948,0.07970984860247954,0.6247349942868138,0.012120336733746689,0.46581586720127227,0.37408201475798614,0.14798178130699496,0.37185863512386685,3.7146818225230693,3.035401732878889,-0.007368292319357238,0.036827909440035,7.1514018076465025,0.37185863512386685,3.7146818225230693,1.6808883511005512,-0.007368292319357238,0.036827909440035,5.796888425868165,0.37185863512386685,3.7146818225230693,-0.0018143242337199487,-0.007368292319357238,0.036827909440035,4.114185750533894,0.37185863512386685,3.7146818225230693,-1.6862584807776329,-0.007368292319357238,0.036827909440035,2.429741593989981
src-E0_strong_positive__p-0p15__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.15,0.01,val_loss,50,0.0156019572168588,0.99560546875,0.0160019055474549,0.996337890625,0.9005126953125,0.7972412109375,0.924468994140625,0.0782218511589995,0.0958251953125,0.1505033736938365,0.15035322308540344,0.301006747387673,0.24461146861035235,0.19764814929415783,1.8947522884384658,0.2209438687965432,0.17802540982762974,1.7114238485912967,0.020953704292272193,0.016665896505573072,1.1476816504170302,0.20580105483531952,0.903244112190382,0.08566116875595013,0.6152752139907923,0.011430167260213531,0.4529027986503137,0.36950071485761715,0.16616631923185568,0.39796972999104785,3.9956587609848304,3.2899848664778,-0.009326247378863431,0.041401384078199044,7.715688494153014,0.39796972999104785,3.9956587609848304,1.82111633032448,-0.009326247378863431,0.041401384078199044,6.246819957999694,0.39796972999104785,3.9956587609848304,-0.001719493337513256,-0.009326247378863431,0.041401384078199044,4.423984134337701,0.39796972999104785,3.9956587609848304,-1.826801215039386,-0.009326247378863431,0.041401384078199044,2.598902412635828
src-E0_strong_positive__p-0p2__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.2,0.01,val_loss,50,0.0147184422239661,0.9951171875,0.0151918870396912,0.99609375,0.8977864583333334,0.79248046875,0.92236328125,0.0800657030100669,0.0983072916666666,0.1612520303100247,0.16105668246746063,0.3225040606200494,0.2666378040489633,0.2234057900806268,2.065367549101903,0.24267971962791118,0.2024198611266911,1.8797890251623706,0.02442688348235395,0.019422038511423125,1.3379155092835602,0.2316284030675888,0.910147458247696,0.0916107285292088,0.6047605698118246,0.010729890382418833,0.4400678171931849,0.3645382717516096,0.18466402067278662,0.4262785837479681,4.292441182125323,3.561281441874071,-0.011577190537180908,0.04659712014836259,8.315021137358544,0.4262785837479681,4.292441182125323,1.9704795362119305,-0.011577190537180908,0.04659712014836259,6.724219231696403,0.4262785837479681,4.292441182125323,-0.0015602166499871853,-0.011577190537180908,0.04659712014836259,4.752179478834486,0.4262785837479681,4.292441182125323,-1.9764307707735735,-0.011577190537180908,0.04659712014836259,2.777308924710899
src-E0_strong_positive__p-0p25__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.25,0.01,val_loss,50,0.0143240559846162,0.9951171875,0.0148680831771343,0.9957275390625,0.8968098958333334,0.790771484375,0.921539306640625,0.080658155275785,0.0989176432291666,0.17265316418392393,0.17240038514137268,0.34530632836784786,0.2917068738451387,0.25329912329713505,2.2595517287529003,0.26733719542336976,0.23068667308737834,2.0707850113930175,0.028326734528095976,0.02251590319248438,1.5515191481498618,0.26109057664871216,0.9164583333243415,0.09710684617988834,0.5918721143183688,0.010002913829662844,0.42831376196614224,0.3597389626176357,0.20194436158655915,0.45629246875641893,4.6042989040023485,3.848179644323225,-0.014223655223385288,0.05252408084925264,8.947071442707859,0.45629246875641893,4.6042989040023485,2.128342018192642,-0.014223655223385288,0.05252408084925264,7.227233816577277,0.45629246875641893,4.6042989040023485,-0.001331825121161881,-0.014223655223385288,0.05252408084925264,5.097559973263473,0.45629246875641893,4.6042989040023485,-2.1345003319742664,-0.014223655223385288,0.05252408084925264,2.9643914664103685
src-E0_strong_positive__p-0p3__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.3,0.01,val_loss,50,0.0143409008160233,0.99462890625,0.0149474036879837,0.9947509765625,0.8944091796875,0.7874755859375,0.91949462890625,0.0815415753456803,0.100341796875,0.18448386324364177,0.18415787443518639,0.36896772648728354,0.32064932476237346,0.288010597974062,2.4837389895546518,0.29553192076168866,0.26336483657360077,2.2891804147654202,0.032600873132954566,0.025910809250605477,1.7856233609283332,0.2947194576263428,0.9216670609885151,0.10167142300116926,0.5753446179260129,0.009239728501247298,0.41869170760271673,0.3556661165838618,0.21640244731217412,0.48740330026627454,4.93103758517603,4.149769994993601,-0.01727321380605072,0.059289265889674425,9.610226932519529,0.48740330026627454,4.93103758517603,2.2941741147398123,-0.01727321380605072,0.059289265889674425,7.754631052265741,0.48740330026627454,4.93103758517603,-0.0010330031820631434,-0.01727321380605072,0.059289265889674425,5.4594239343438655,0.48740330026627454,4.93103758517603,-2.300479677513091,-0.01727321380605072,0.059289265889674425,3.1599772600128375
src-E0_strong_positive__p-0p35__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.35,0.01,val_loss,50,0.0146629475057125,0.99365234375,0.0153319931123405,0.9940185546875,0.8926188151041666,0.785400390625,0.91796875,0.0818920316526224,0.1013997395833333,0.19648342761191884,0.19606374204158783,0.3929668552238377,0.35453138392880845,0.32821873811384045,2.7461882913282856,0.32802785226218195,0.3009832297762235,2.5408928178072356,0.03716519223994427,0.029538267196787274,2.035621414383343,0.3329077661037445,0.9252434823317404,0.1048290614728969,0.554206021014415,0.00844032016487548,0.4121997276660988,0.35287408862005315,0.22648586354897268,0.5188928377436177,5.273296458155079,4.465615459052087,-0.020490242756920362,0.06697167950915173,10.304286191703016,0.5188928377436177,5.273296458155079,2.467703548407541,-0.020490242756920362,0.06697167950915173,8.306374281058469,0.5188928377436177,5.273296458155079,-0.0006636225448583485,-0.020490242756920362,0.06697167950915173,5.83800711010607,0.5188928377436177,5.273296458155079,-2.4741043221923493,-0.020490242756920362,0.06697167950915173,3.364566410458579
src-E0_strong_positive__p-0p4__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.4,0.01,val_loss,50,0.0151460049673914,0.99365234375,0.0159155754372477,0.9932861328125,0.8900553385416666,0.781494140625,0.915863037109375,0.0831021558143843,0.1032307942708333,0.2084473869920984,0.20790909975767136,0.4168947739841968,0.3945763239314092,0.37455095077554384,3.0563750627881814,0.36566787018624863,0.3439577822883924,2.832451142948953,0.041919933249124276,0.033307760287628906,2.2960493049656194,0.3757670223712921,0.9267354577762608,0.10624036645546779,0.5282815373086948,0.007619569610869272,0.409534821252387,0.35172431609851135,0.23112129303823234,0.5501913607216613,5.633118246180428,4.796225711397876,-0.023285391410252605,0.07559375645359978,11.031843683343313,0.5501913607216613,5.633118246180428,2.6491821797247126,-0.023285391410252605,0.07559375645359978,8.884800151670149,0.5501913607216613,5.633118246180428,-0.00023370211285386744,-0.023285391410252605,0.07559375645359978,6.235384269832582,0.5501913607216613,5.633118246180428,-2.6556314709280704,-0.023285391410252605,0.07559375645359978,3.5799865010173657
src-E0_strong_positive__p-0p45__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.45,0.01,val_loss,50,0.0157125182449817,0.99365234375,0.0166595014743506,0.992919921875,0.8876546223958334,0.7774658203125,0.913970947265625,0.0843969181961845,0.1052652994791666,0.22049121380619063,0.21981292217969894,0.44098242761238127,0.4421884192065644,0.42777399271726607,3.4251767669456155,0.409357154278885,0.3926077574491501,3.170866882345964,0.046875413416216226,0.037218116556785086,2.567472132044192,0.42312484979629517,0.9257527707609581,0.10600778170610296,0.4986363374278921,0.006806010808057868,0.41059725879298364,0.3518893206056127,0.23070740979334584,0.581611216366869,6.015858901810166,5.145067207051284,-0.024824513061432178,0.08512081939261407,11.802833631559501,0.581611216366869,6.015858901810166,2.8404913727285144,-0.024824513061432178,0.08512081939261407,9.49825779723673,0.581611216366869,6.015858901810166,0.0002053546121033034,-0.024824513061432178,0.08512081939261407,6.65797177912032,0.581611216366869,6.015858901810166,-2.846941894093714,-0.024824513061432178,0.08512081939261407,3.8108245304145028
src-E0_strong_positive__p-0p5__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.5,0.01,val_loss,50,0.0168256405740976,0.9912109375,0.0178340249694883,0.9927978515625,0.8853759765625,0.773193359375,0.9122314453125,0.0860708675679984,0.107421875,0.23390955015246845,0.23307831212878227,0.4678191003049369,0.5002181269023197,0.49029063830773034,3.874672949927505,0.46098576864922475,0.44822232201695444,3.5707804096341453,0.05256949825701711,0.041644108516096824,2.8793500032096784,0.4745713472366333,0.9215694990982283,0.10509314922784203,0.4676151014378278,0.006033530780223268,0.4138907643242447,0.35151342864623336,0.22856227624929862,0.6166165558810945,6.441216256967023,5.528542547940143,-0.024104167708900053,0.09547040774486959,12.65774160082423,0.6166165558810945,6.441216256967023,3.0505990381325527,-0.024104167708900053,0.09547040774486959,10.17979809101664,0.6166165558810945,6.441216256967023,0.00046891280928385015,-0.024104167708900053,0.09547040774486959,7.12966796569337,0.6166165558810945,6.441216256967023,-3.057083943785113,-0.024104167708900053,0.09547040774486959,4.072115109098974
src-E1_weak_positive__p-m0p05__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.05,0.0001,val_loss,50,0.423433244228363,0.857421875,0.4306882917881012,0.8623046875,0.8299967447916666,0.77734375,0.83807373046875,0.0423638947628438,0.0323079427083333,0.05955985053363208,0.05952736176550388,0.11911970106726416,0.031621742845539466,0.02321590116674391,0.24494096683765576,0.016492244801139366,0.012725615389839125,0.12774837891277724,0.009899983876311412,0.008564296013448712,0.5422444487993194,0.02120307646691799,0.5215476225234609,0.31307521298459656,1.8835094202289846,0.03690049041912865,0.1560227052883732,0.04244003602848307,0.7646367682640152,0.15754922079089995,0.5000503219220915,0.20591188662969112,0.0028857021641673143,0.004265462648618268,0.8706625941554682,0.15754922079089995,0.5000503219220915,0.11538491426590947,0.0028857021641673143,0.004265462648618268,0.7801356217916865,0.15754922079089995,0.5000503219220915,-0.000550566126456497,0.0028857021641673143,0.004265462648618268,0.6642001413993206,0.15754922079089995,0.5000503219220915,-0.11510466072001027,0.0028857021641673143,0.004265462648618268,0.5496460468057668
src-E1_weak_positive__p-m0p1__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.1,0.0001,val_loss,50,0.4486731886863708,0.841796875,0.4565862268209457,0.8416748046875,0.8116861979166666,0.7615966796875,0.819183349609375,0.0399959029207949,0.0299886067708333,0.055786673758663745,0.05575092229992151,0.11157334751732749,0.02858749710449019,0.02092894435869918,0.22143780039088654,0.014776299157485493,0.011613770435603025,0.11445672111104,0.010002045165153494,0.008664021655004035,0.5478345758140052,0.01753082498908043,0.5168797780189229,0.34987481165612394,1.951436096513025,0.03322231142566578,0.130861663269951,0.03496161765349691,0.8009544076508863,0.14753148940945082,0.4447319773563727,0.17190064940003444,0.003190769621592283,0.0035267089333501644,0.7708815947208004,0.14753148940945082,0.4447319773563727,0.09656826115222561,0.003190769621592283,0.0035267089333501644,0.6955492064729916,0.14753148940945082,0.4447319773563727,-0.0005380807263647674,0.003190769621592283,0.0035267089333501644,0.5984428645944012,0.14753148940945082,0.4447319773563727,-0.09621408899367564,0.003190769621592283,0.0035267089333501644,0.5027668563270903
src-E1_weak_positive__p-m0p15__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.15,0.0001,val_loss,50,0.4722382426261902,0.82080078125,0.4807358756661415,0.8192138671875,0.7916666666666666,0.745849609375,0.798553466796875,0.0366188938751688,0.0275472005208333,0.05213164317469949,0.052092207595705986,0.10426328634939898,0.025962181288703163,0.01905687779872096,0.2011021915247303,0.01345084447004708,0.010773161153580683,0.10418979324983693,0.01008271615255508,0.008742456042420903,0.5522531077676117,0.014484688639640808,0.5180937734187959,0.3883616727128525,2.0079839438369285,0.029608540557365424,0.11015083367443372,0.02956681433565118,0.8306738114325497,0.1378269524994864,0.3957050715137481,0.14336330041775375,0.003421804113798696,0.0029139119724277407,0.6832310405172147,0.1378269524994864,0.3957050715137481,0.08077306272515875,0.003421804113798696,0.0029139119724277407,0.6206408028246198,0.1378269524994864,0.3957050715137481,-0.000526284631645541,0.003421804113798696,0.0029139119724277407,0.5393414554678154,0.1378269524994864,0.3957050715137481,-0.08035501532775093,0.003421804113798696,0.0029139119724277407,0.45951272477171
src-E1_weak_positive__p-m0p2__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.2,0.0001,val_loss,50,0.4941096901893616,0.80078125,0.5031227469444275,0.79541015625,0.773193359375,0.733154296875,0.77874755859375,0.0317788085412329,0.022216796875,0.04861687782741377,0.04857326950877905,0.09723375565482754,0.02368909938564516,0.01749083345175677,0.1834949748145121,0.01244214481630746,0.010067823798150737,0.09637643932931947,0.010145249098153728,0.008802607755946762,0.5556781782567739,0.011965323239564896,0.5252265868683469,0.4282665597790276,2.0522889889547278,0.026175599808702522,0.0932203804825371,0.025716050796367226,0.8548879689123932,0.1284937251734053,0.3522253068586153,0.11944661053046551,0.0035958999516250345,0.0024070865110843442,0.6061686290251955,0.1284937251734053,0.3522253068586153,0.06752974410700992,0.0035958999516250345,0.0024070865110843442,0.5542517626017399,0.1284937251734053,0.3522253068586153,-0.0005152819403098621,0.0035958999516250345,0.0024070865110843442,0.4862067365544201,0.1284937251734053,0.3522253068586153,-0.06705679690145466,0.0035958999516250345,0.0024070865110843442,0.4196652215932753
src-E1_weak_positive__p-m0p25__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.25,0.0001,val_loss,50,0.5143106579780579,0.78271484375,0.5237756222486496,0.7733154296875,0.7540690104166666,0.7177734375,0.758880615234375,0.0283229925268732,0.0192464192708333,0.045257202642382255,0.04520886391401291,0.09051440528476451,0.021722333777992906,0.016230024261555325,0.16826047392585075,0.011685977528824689,0.009563813923159614,0.09051919270658425,0.010193070924665381,0.008847767019122557,0.5582974875689269,0.009887086227536201,0.5379706272934568,0.4692438219963305,2.0834410844120597,0.02298818649023671,0.07943895504998237,0.022990618303288014,0.874582240156493,0.11957067897342477,0.3136466324168099,0.09942301767769783,0.0037266112942606292,0.0019890036746801343,0.5383559440368733,0.11957067897342477,0.3136466324168099,0.056437619560278145,0.0037266112942606292,0.0019890036746801343,0.49537054591945356,0.11957067897342477,0.3136466324168099,-0.0005051301784643501,0.0037266112942606292,0.0019890036746801343,0.4384277961807111,0.11957067897342477,0.3136466324168099,-0.05591770504315899,0.0037266112942606292,0.0019890036746801343,0.38301522131601645
src-E1_weak_positive__p-m0p3__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.3,0.0001,val_loss,50,0.5328946113586426,0.7646484375,0.5427542924880981,0.752685546875,0.7354736328125,0.7025146484375,0.739776611328125,0.0258978108866793,0.0172119140625,0.042061494928669105,0.04200779180973768,0.08412298985733821,0.020023653396662882,0.015230134542798623,0.15510255227100983,0.011127150055865417,0.009194969793315976,0.08619053371423538,0.010229294930255295,0.008881623308268369,0.5602815580674059,0.008176733739674091,0.5557002928206825,0.510860567131076,2.1005904414865184,0.020076950089411398,0.06825056147462497,0.02107596553879271,0.890596522897171,0.11108095839163634,0.27940258546693975,0.0826738791999446,0.003824419873908362,0.0016449288577859988,0.47862677179021507,0.11108095839163634,0.27940258546693975,0.047155764284467466,0.003824419873908362,0.0016449288577859988,0.44310865687473794,0.11108095839163634,0.27940258546693975,-0.0004958656189751997,0.003824419873908362,0.0016449288577859988,0.39545702697129526,0.11108095839163634,0.27940258546693975,-0.04659583504158391,0.003824419873908362,0.0016449288577859988,0.3493570575486865
src-E1_weak_positive__p-m0p35__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.35,0.0001,val_loss,50,0.5499348640441895,0.7431640625,0.5601379424333572,0.7320556640625,0.7166341145833334,0.68896484375,0.720489501953125,0.022196561380099,0.0154215494791666,0.039034291426049916,0.03897450491786003,0.07806858285209983,0.01856064609022843,0.014355297289633502,0.14377014640460903,0.01071940220640848,0.008904319466091692,0.08303213245343817,0.010256544344577463,0.008906897870834958,0.5617740699577115,0.00677206227555871,0.5775338937178428,0.5525962994347055,2.103067492170986,0.017450883582660743,0.05918372003157711,0.019740457476305803,0.9036249389094564,0.10303624311880588,0.24899680315354306,0.068675051016647,0.0038974740553955373,0.0013623484655909124,0.4259679198099824,0.10303624311880588,0.24899680315354306,0.03939515115126782,0.0038974740553955373,0.0013623484655909124,0.39668801994460323,0.10303624311880588,0.24899680315354306,-0.00048747321903306066,0.0038974740553955373,0.0013623484655909124,0.35680539557430235,0.10303624311880588,0.24899680315354306,-0.03880124654921432,0.0038974740553955373,0.0013623484655909124,0.3184916222441211
src-E1_weak_positive__p-m0p4__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.4,0.0001,val_loss,50,0.5655162930488586,0.7216796875,0.5760177969932556,0.711181640625,0.6985677083333334,0.6756591796875,0.70172119140625,0.0182980303900409,0.0126139322916666,0.03617688244080334,0.03611020836979151,0.07235376488160668,0.017305248130714195,0.013580843629703547,0.13404587562448622,0.010425108022708388,0.008687668258789926,0.08075253950872585,0.010276940916993552,0.008925676376525114,0.5628912362385194,0.0056206220760941505,0.6024246485206647,0.5938626732981389,2.0905150950476608,0.01510532934691647,0.05184595065852205,0.018815696884367423,0.914233023110194,0.09543965715915714,0.22199286071248206,0.056983139652050985,0.003951869272829965,0.001130711081714253,0.3794982378782344,0.09543965715915714,0.22199286071248206,0.032911125979099606,0.003951869272829965,0.001130711081714253,0.355426224205283,0.09543965715915714,0.22199286071248206,-0.00047993408084543305,0.003951869272829965,0.001130711081714253,0.322035164145338,0.09543965715915714,0.22199286071248206,-0.03228846025072203,0.003951869272829965,0.001130711081714253,0.2902266379754614
src-E1_weak_positive__p-m0p45__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.45,0.0001,val_loss,50,0.5797309875488281,0.70166015625,0.5904910713434219,0.69140625,0.6815185546875,0.6632080078125,0.683990478515625,0.014067345685026,0.0098876953125,0.03348803348035741,0.03341356012970209,0.06697606696071481,0.016232714653170926,0.012894627126782628,0.12573806703093618,0.010214604872119467,0.008544556935279009,0.07912198911561567,0.010292150492304005,0.008939584129537688,0.5637242989872804,0.004678315483033657,0.6292604219543851,0.6340375416069745,2.0629964978664734,0.013027175259685544,0.04591393695350242,0.018180480946556478,0.9228784068402557,0.08828755881940675,0.19800603632606179,0.04722437913262345,0.00399236543287827,0.0009411454975634115,0.3384514852085337,0.08828755881940675,0.19800603632606179,0.02749733747714396,0.00399236543287827,0.0009411454975634115,0.3187244435530542,0.08828755881940675,0.19800603632606179,-0.00047320116777649086,0.00399236543287827,0.0009411454975634115,0.29075390490813374,0.08828755881940675,0.19800603632606179,-0.026850384710219,0.00399236543287827,0.0009411454975634115,0.26437672136569124
src-E1_weak_positive__p-m0p5__lr-1em04__seed-42,42,E1_weak_positive,0.5,-0.5,0.0001,val_loss,50,0.592673659324646,0.689453125,0.6036577522754669,0.675048828125,0.6661376953125,0.650390625,0.668365478515625,0.0125931887134771,0.0089111328125,0.030964667701472683,0.03088138299062848,0.06192933540294537,0.015320855093652011,0.012310130695307937,0.11867483325474262,0.010065118888202872,0.008448583509986445,0.07796407566321487,0.010303461188030551,0.00894991351858395,0.564343811306331,0.003908347338438034,0.6569554262263871,0.6725121492924798,2.021079601118509,0.011198400207206796,0.04112258488972295,0.017748114179498176,0.929930900723572,0.08157150697850446,0.17669596626100414,0.03908387719850104,0.0040224517287452775,0.0007862495622248389,0.30216005172897975,0.08157150697850446,0.17669596626100414,0.022979835260211398,0.0040224517287452775,0.0007862495622248389,0.2860560097906901,0.08157150697850446,0.17669596626100414,-0.0004672221903960584,0.0040224517287452775,0.0007862495622248389,0.26260895234008264,0.08157150697850446,0.17669596626100414,-0.02231242408080954,0.0040224517287452775,0.0007862495622248389,0.2407637504496692
src-E1_weak_positive__p-0__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.0,0.0001,val_loss,50,0.3965960144996643,0.880859375,0.4031179249286651,0.880126953125,0.847900390625,0.7919921875,0.85595703125,0.0441229725877144,0.0322265625,0.06341985693667539,0.06339027266949415,0.12683971387335077,0.035136456977091675,0.025987900289571066,0.2721658254340189,0.018683498969173987,0.014317410702399986,0.1447217607129886,0.009774536447744446,0.008437929874952517,0.535373410158605,0.025615671649575233,0.5317411195259467,0.2781878791625822,1.8049587918902572,0.040450172851965296,0.1862417562862662,0.05265959924009718,0.7206484716216713,0.16779777512043625,0.5625208665460478,0.2463940241447943,0.00248531056161508,0.005153152695129393,0.9843511290680229,0.16779777512043625,0.5625208665460478,0.13777135261994666,0.00248531056161508,0.005153152695129393,0.8757284575431752,0.16779777512043625,0.5625208665460478,-0.0005635951970495605,0.00248531056161508,0.005153152695129393,0.737393509726179,0.16779777512043625,0.5625208665460478,-0.1375760981215387,0.00248531056161508,0.005153152695129393,0.6003810068016898
src-E1_weak_positive__p-0p05__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.05,0.0001,val_loss,50,0.3683161735534668,0.89990234375,0.3740329220890999,0.899169921875,0.8651529947916666,0.8056640625,0.8736572265625,0.0459971887413617,0.0340169270833333,0.06732483378846221,0.06729785352945328,0.13464966757692443,0.039224373949776375,0.029414604289680332,0.3038306941457919,0.02144926362267648,0.016403566813187352,0.16614528159807715,0.009627131183752366,0.008281695124836612,0.5272996913402582,0.030898384749889374,0.5468350788757144,0.24543747201877908,1.7164030170288045,0.043573287293149465,0.22185695406558062,0.06634157514855574,0.6682281834927142,0.17816695411577,0.6331511211648725,0.2945066282962484,0.001963598907207715,0.006215885994606651,1.1140041884787053,0.17816695411577,0.6331511211648725,0.16436487354768398,0.001963598907207715,0.006215885994606651,0.9838624337301408,0.17816695411577,0.6331511211648725,-0.00057698210341116,0.001963598907207715,0.006215885994606651,0.8189205780790457,0.17816695411577,0.6331511211648725,-0.1642666180934914,0.001963598907207715,0.006215885994606651,0.6552309420889655
src-E1_weak_positive__p-0p1__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.1,0.0001,val_loss,50,0.3388462662696838,0.916015625,0.3436962738633156,0.91650390625,0.8800048828125,0.816162109375,0.889129638671875,0.0484547165298977,0.0364990234375,0.07122244557006747,0.07119783014059067,0.14244489114013495,0.04400886194599867,0.03367283253464848,0.34089117880478836,0.024908785679569164,0.019267846316991685,0.19294262422244235,0.009466530516614963,0.008101932570081316,0.5185032305261048,0.03719716519117355,0.5659947696473868,0.21510509697412591,1.6183659931370502,0.045847111693749686,0.2625728100323981,0.08411522050755235,0.6074648577662999,0.18851900664307975,0.713136058613419,0.35159319310166115,0.001289805474062265,0.007483023466193117,1.2620210872984152,0.18851900664307975,0.713136058613419,0.19590334339044194,0.001289805474062265,0.007483023466193117,1.106331237587196,0.18851900664307975,0.713136058613419,-0.0005905457821409133,0.001289805474062265,0.007483023466193117,0.9098373484146132,0.18851900664307975,0.713136058613419,-0.19591481434236444,0.001289805474062265,0.007483023466193117,0.7145130798543897
src-E1_weak_positive__p-0p15__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.15,0.0001,val_loss,50,0.308553010225296,0.9375,0.3124962970614433,0.9310302734375,0.8909505208333334,0.824462890625,0.900970458984375,0.0510188468131908,0.0400797526041666,0.07505332108493493,0.07503088377416134,0.15010664216986985,0.0496589140576911,0.03889035150108005,0.38465629427236603,0.029209696351361485,0.022891301221534377,0.22625733503319714,0.009315283833305672,0.007912560769657564,0.5102191085064709,0.04467439278960228,0.5882065064376398,0.18758533105423264,1.5113766079890902,0.046746082710573976,0.30696657583741,0.10620641220197469,0.5400809292500414,0.19869761413970588,0.8039257459404769,0.41920575770055113,0.00042840464258959467,0.008987231361970771,1.4312447537852944,0.19869761413970588,0.8039257459404769,0.23323860301460322,0.00042840464258959467,0.008987231361970771,1.2452775990993463,0.19869761413970588,0.8039257459404769,-0.0006041192844497474,0.00042840464258959467,0.008987231361970771,1.0114348768002934,0.19869761413970588,0.8039257459404769,-0.23337290039586667,0.00042840464258959467,0.008987231361970771,0.7786660956888766
src-E1_weak_positive__p-0p2__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.2,0.0001,val_loss,50,0.2779256403446197,0.947265625,0.280958354473114,0.944091796875,0.9014892578125,0.8321533203125,0.912139892578125,0.0525053047014937,0.0426025390625,0.07876151276466874,0.07874109782278538,0.15752302552933747,0.05641216076245525,0.04541218835414232,0.43696671831312933,0.034539595712743655,0.02765720195796651,0.26754255796038656,0.009218924685757086,0.007741540454406542,0.5049413006330381,0.05350903794169426,0.6122721634114618,0.1634208752360481,1.396179683602688,0.045756201443641335,0.3520939755070493,0.13199200441031775,0.4701578186389917,0.20855551067406353,0.9073251865410354,0.4991325277578163,-0.0006607595636631108,0.010764513492176775,1.625116978901429,0.20855551067406353,0.9073251865410354,0.2773514755513748,-0.0006607595636631108,0.010764513492176775,1.4033359266949874,0.20855551067406353,0.9073251865410354,-0.0006176869935314629,-0.0006607595636631108,0.010764513492176775,1.125366764150081,0.20855551067406353,0.9073251865410354,-0.27762158871778186,-0.0006607595636631108,0.010764513492176775,0.8483628624258308
src-E1_weak_positive__p-0p25__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.25,0.0001,val_loss,50,0.2475650906562805,0.95654296875,0.2497359775006771,0.95458984375,0.9092610677083334,0.8380126953125,0.92059326171875,0.0537373217889209,0.0453287760416666,0.08231374355492317,0.08229517564177513,0.16462748710984634,0.06461046414271408,0.05397005608732191,0.5004705032309262,0.04114170458454417,0.033810985007342725,0.3186822733810498,0.009255662599739518,0.007664964956789239,0.5069535190534243,0.06389772891998291,0.6367653464564005,0.1432533061408637,1.2740001893981971,0.042604614385859364,0.39373943412045953,0.15964957026549548,0.40400638122818566,0.2180050593662699,1.0256473629419067,0.593432543330786,-0.0020235077060411495,0.012854425935074687,1.847915883867996,0.2180050593662699,1.0256473629419067,0.32937069769195904,-0.0020235077060411495,0.012854425935074687,1.5838540382291693,0.2180050593662699,1.0256473629419067,-0.0006314864696307688,-0.0020235077060411495,0.012854425935074687,1.2538518540675794,0.2180050593662699,1.0256473629419067,-0.32978881608920274,-0.0020235077060411495,0.012854425935074687,0.9246945244480075
src-E1_weak_positive__p-0p3__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.3,0.0001,val_loss,50,0.2181486934423446,0.96142578125,0.219574473798275,0.962158203125,0.9141438802083334,0.8419189453125,0.9261474609375,0.054617087129335,0.0480143229166666,0.08572804031335023,0.08571102283895016,0.17145608062670045,0.07475268034820776,0.06517172084810834,0.5790317721459503,0.04933477554201426,0.041639978545329845,0.38214552812620445,0.009539268428901201,0.0077886091827879984,0.5224872500606055,0.0760558545589447,0.6599733322230912,0.12761105534231068,1.146822293381559,0.03751061739860703,0.42781225195051553,0.18633995763565606,0.3483371730152214,0.22709361062261957,1.161918818445599,0.7044725519180912,-0.0037168600698257825,0.015300298866350204,2.1050684197828344,0.22709361062261957,1.161918818445599,0.3905929569981689,-0.0037168600698257825,0.015300298866350204,1.791188824862912,0.22709361062261957,1.161918818445599,-0.0006462761343052825,-0.0037168600698257825,0.015300298866350204,1.3999495917304379,0.22709361062261957,1.161918818445599,-0.39116983079763123,-0.0037168600698257825,0.015300298866350204,1.0094260370671118
src-E1_weak_positive__p-0p35__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.35,0.0001,val_loss,50,0.1903730630874633,0.96728515625,0.1912479102611541,0.967529296875,0.9153645833333334,0.8392333984375,0.92840576171875,0.0572932886125261,0.0521647135416666,0.089102748287728,0.08908669650554657,0.178205496575456,0.0875688150571437,0.07943066057438651,0.6783051247268697,0.05953612488032043,0.05173634660992927,0.46116484031841215,0.010204380437731234,0.008222915089617951,0.5589169351109837,0.09021866321563721,0.679878160295645,0.11652984491193911,1.0175168891983215,0.03122892454058189,0.4524442093245453,0.20913523819873123,0.3071916279361416,0.23608003522716592,1.3201213824890228,0.8349581016828637,-0.005823483602962324,0.018149457639083266,2.4034854934351735,0.23608003522716592,1.3201213824890228,0.46249979184214673,-0.005823483602962324,0.018149457639083266,2.0310271835944564,0.23608003522716592,1.3201213824890228,-0.0006636994559728656,-0.005823483602962324,0.018149457639083266,1.5678636922963367,0.23608003522716592,1.3201213824890228,-0.4632445375226459,-0.005823483602962324,0.018149457639083266,1.1052828542296638
src-E1_weak_positive__p-0p4__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.4,0.0001,val_loss,50,0.1648976057767868,0.97021484375,0.165492832660675,0.9696044921875,0.9168701171875,0.8377685546875,0.9300537109375,0.0585421016672428,0.052734375,0.09263124759294517,0.09261500649154186,0.18526249518589033,0.10411503674532151,0.09776472964634499,0.8064716068088068,0.07228312639103858,0.064848766871728,0.5599026894485966,0.011375000866050243,0.009099555964658293,0.6230344565976518,0.10663633048534393,0.6942621224622166,0.10925415983740108,0.8897009547192771,0.024756670249260416,0.46913234593406694,0.22612174133389532,0.2799892424827774,0.24547409508675333,1.5053885863149552,0.9879440176159671,-0.008475301857114141,0.0214522305468563,2.7517836277074177,0.24547409508675333,1.5053885863149552,0.5467628106403699,-0.008475301857114141,0.0214522305468563,2.3106024207318208,0.24547409508675333,1.5053885863149552,-0.0006869222752354329,-0.008475301857114141,0.0214522305468563,1.7631526878162151,0.24547409508675333,1.5053885863149552,-0.5476846759131684,-0.008475301857114141,0.0214522305468563,1.2161549341782822
src-E1_weak_positive__p-0p45__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.45,0.0001,val_loss,50,0.1423270106315612,0.970703125,0.1429734416306018,0.9720458984375,0.9158528645833334,0.8331298828125,0.929901123046875,0.0611236769580804,0.0561930338541666,0.0965945653660898,0.09657592326402664,0.1931891307321796,0.12587893094192765,0.1215237687031428,0.9750540063529586,0.0882451649456378,0.08134645293466747,0.6835441084355635,0.013142347314677729,0.010496544344926103,0.7198360082816435,0.12556934356689453,0.7010320494884754,0.10440466260982748,0.76736086526388,0.018912089618629557,0.4817608258797855,0.23675939923663042,0.2625676852649545,0.25601835494128444,1.7240030687213466,1.1668414907870979,-0.011867620507276879,0.02526102028787136,3.1602563142303235,0.25601835494128444,1.7240030687213466,0.645246926147774,-0.011867620507276879,0.02526102028787136,2.6386617495909994,0.25601835494128444,1.7240030687213466,-0.0007221513948964687,-0.011867620507276879,0.02526102028787136,1.9926926720483291,0.25601835494128444,1.7240030687213466,-0.6463614029287472,-0.011867620507276879,0.02526102028787136,1.3470534205144782
src-E1_weak_positive__p-0p5__lr-1em04__seed-42,42,E1_weak_positive,0.5,0.5,0.0001,val_loss,50,0.1232535764575004,0.9716796875,0.1242879591882228,0.9732666015625,0.91357421875,0.8271484375,0.928497314453125,0.0637970317410746,0.0596923828125,0.10133610340342414,0.10131081379950047,0.20267220680684828,0.15487390815423557,0.1524334207177162,1.199648134086823,0.10821812019658195,0.10188947888091207,0.8382539545584687,0.015577813997801499,0.012474188715442628,0.8532320123215612,0.14729458093643188,0.6987498506772998,0.10058385032995933,0.6543135936267954,0.014111077510446645,0.49440123892325066,0.24139207423532805,0.25009560933097463,0.26862209666352177,1.9830535960581517,1.3754750900542898,-0.016235979550437596,0.029631527024321258,3.640546330249847,0.26862209666352177,1.9830535960581517,0.7600418138613069,-0.016235979550437596,0.029631527024321258,3.025113054056864,0.26862209666352177,1.9830535960581517,-0.0007806480588494445,-0.016235979550437596,0.029631527024321258,2.2642905921367076,0.26862209666352177,1.9830535960581517,-0.7613820937237412,-0.016235979550437596,0.029631527024321258,1.5036891464718158
src-E1_weak_positive__p-m0p05__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.05,0.0003,val_loss,50,0.2611355185508728,0.94580078125,0.2644047811627388,0.9425048828125,0.9107259114583334,0.860107421875,0.918670654296875,0.0391246658614092,0.0317789713541666,0.09195671151414986,0.09193633310496807,0.18391342302829972,0.06292870921483364,0.0440719273732005,0.4874436855747598,0.029537536362858097,0.02163838099762264,0.2287967728426908,0.009457979758550398,0.008100510151800638,0.5180348862185316,0.04456395283341408,0.469380934892837,0.15029673858813158,1.461283930045616,0.057122492539379385,0.40126307045315235,0.08840566255603724,0.453208774451431,0.24361762685657062,1.0421406366931927,0.42967266205579513,0.0013833257809825487,0.008965013948909473,1.7257792653354505,0.24361762685657062,1.0421406366931927,0.23933543253363218,0.0013833257809825487,0.008965013948909473,1.5354420358132874,0.24361762685657062,1.0421406366931927,-0.0006998547637697256,0.0013833257809825487,0.008965013948909473,1.2954067485158856,0.24361762685657062,1.0421406366931927,-0.23956091975154625,0.0013833257809825487,0.008965013948909473,1.056545683528109
src-E1_weak_positive__p-m0p1__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.1,0.0003,val_loss,50,0.2868637442588806,0.9365234375,0.2908162474632263,0.931884765625,0.9023030598958334,0.8538818359375,0.909698486328125,0.037689431379025,0.0295817057291666,0.08903250281911769,0.08901265263557434,0.17806500563823538,0.057125103701093444,0.0393209853345373,0.4424891505694131,0.02573238146474029,0.01879719280683882,0.19932216974239111,0.00961550434316918,0.008274680356437936,0.5266628630542654,0.037538304924964905,0.450456625853753,0.16832362166871878,1.5585530187390015,0.05822024404101858,0.35951922531476965,0.07295046728445718,0.5093100633597546,0.23584538418316647,0.9418251643453417,0.3670375807262126,0.002012760746968269,0.007551651186076924,1.554272541187766,0.23584538418316647,0.9418251643453417,0.20470810145113755,0.002012760746968269,0.007551651186076924,1.391943061912691,0.23584538418316647,0.9418251643453417,-0.0006734241195436651,0.002012760746968269,0.007551651186076924,1.1865615363420097,0.23584538418316647,0.9418251643453417,-0.20480357041338113,0.002012760746968269,0.007551651186076924,0.9824313900481723
src-E1_weak_positive__p-m0p15__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.15,0.0003,val_loss,50,0.3124334216117859,0.9248046875,0.317069835960865,0.9193115234375,0.8920084635416666,0.845947265625,0.898834228515625,0.0363689004062401,0.0273030598958333,0.08584265876412529,0.08582322672009468,0.17168531752825059,0.051953974992770165,0.03527445305177632,0.40243375983255086,0.02254340294826788,0.016562887308343002,0.17462044837096935,0.009760754573070666,0.008426955386159382,0.5346185457942512,0.03153350576758385,0.43391103282097254,0.18787310450122358,1.6522827902209798,0.058053256211700564,0.3189694464222953,0.060055179634331,0.5629221177316732,0.22737257108919184,0.8512094589222626,0.312941815565859,0.002505435519559811,0.006343654480588157,1.4003729355774615,0.22737257108919184,0.8512094589222626,0.1747866145332582,0.002505435519559811,0.006343654480588157,1.2622177345448606,0.22737257108919184,0.8512094589222626,-0.0006489125227163817,0.002505435519559811,0.006343654480588157,1.086782207488886,0.22737257108919184,0.8512094589222626,-0.1747659598537265,0.002505435519559811,0.006343654480588157,0.9126651601578759
src-E1_weak_positive__p-m0p2__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.2,0.0003,val_loss,50,0.3375811576843261,0.91162109375,0.342886246740818,0.9075927734375,0.882568359375,0.8392333984375,0.888824462890625,0.0343124400166124,0.0250244140625,0.08245007983466555,0.0824308916926384,0.1649001596693311,0.04732588201935406,0.03178291073030171,0.3665847058110706,0.019888270143643912,0.014720777898279873,0.1540538781024141,0.009885423909700763,0.008551698949883302,0.541446966584402,0.026426419615745544,0.420240876556945,0.20887986632046476,1.742177352361808,0.056830826024460934,0.28086039349422204,0.049600617963362854,0.6127081625179542,0.21836515432653147,0.7692571556015674,0.26634047339714273,0.0028879217969456075,0.005316252383636311,1.2621669575058234,0.21836515432653147,0.7692571556015674,0.1489979716258421,0.0028879217969456075,0.005316252383636311,1.1448244557345229,0.21836515432653147,0.7692571556015674,-0.0006261606708211436,0.0028879217969456075,0.005316252383636311,0.9952003234378596,0.21836515432653147,0.7692571556015674,-0.148874331430646,0.0028879217969456075,0.005316252383636311,0.8469521526780348
src-E1_weak_positive__p-m0p25__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.25,0.0003,val_loss,50,0.36209836602211,0.8935546875,0.3680456280708313,0.8934326171875,0.8702392578125,0.8297119140625,0.87603759765625,0.0326745653581788,0.023193359375,0.07891842184825547,0.07889926619827747,0.15783684369651094,0.04317093251971627,0.0287890358340519,0.33440060537821065,0.01769652950569859,0.013291614084179552,0.13707672812247762,0.009987871395656862,0.008651647654973659,0.5470582464861868,0.02210225909948349,0.4099177032512916,0.2313563968324144,1.8280453361115891,0.05477687913881317,0.24587513977250727,0.041315020186845484,0.658032960901834,0.20899113248199885,0.6950824281469634,0.22629086507885365,0.0031827526971535997,0.004446352904778905,1.1379935313097485,0.20899113248199885,0.6950824281469634,0.12682468426307542,0.0031827526971535997,0.004446352904778905,1.0385273504939703,0.20899113248199885,0.6950824281469634,-0.000605114720167243,0.0031827526971535997,0.004446352904778905,0.9110975515107276,0.20899113248199885,0.6950824281469634,-0.1266103008841074,0.0031827526971535997,0.004446352904778905,0.7850923653467874
src-E1_weak_positive__p-m0p3__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.3,0.0003,val_loss,50,0.38582444190979,0.88037109375,0.392380379140377,0.8802490234375,0.8578694661458334,0.8192138671875,0.86346435546875,0.0311516764697894,0.0223795572916666,0.07530509159291948,0.07528573647141457,0.15061018318583896,0.03943329549250443,0.026260304982618738,0.30544899345709137,0.01590632314616359,0.012269459836534224,0.12320984928897033,0.010069697417500193,0.008730961633745968,0.5515400422816372,0.01845589466392994,0.4033729098088467,0.255360280994376,1.909682938044923,0.052102738230281234,0.21430350355366207,0.03486925970816927,0.6987244985078874,0.19940201624990816,0.6279149668742287,0.19194680660197708,0.0034086963966167977,0.0037128069343452808,1.026385293057076,0.19940201624990816,0.6279149668742287,0.1078018024593448,0.0034086963966167977,0.0037128069343452808,0.9422402889144437,0.19940201624990816,0.6279149668742287,-0.000585728685142168,0.0034086963966167977,0.0037128069343452808,0.8338527577699567,0.19940201624990816,0.6279149668742287,-0.10750791080937264,0.0034086963966167977,0.0037128069343452808,0.7269305756457263
src-E1_weak_positive__p-m0p35__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.35,0.0003,val_loss,50,0.4086399376392364,0.86572265625,0.4157669246196747,0.8641357421875,0.8428548177083334,0.806640625,0.848175048828125,0.0292274128469734,0.0212809244791666,0.0716585266035257,0.07163873128592968,0.1433170532070514,0.03606752575425485,0.024096296830490853,0.27937785317027225,0.014462061628207705,0.011392502749671015,0.1120226476757475,0.010133784555363172,0.008792404245401259,0.5550502393869868,0.01539244782179594,0.4009718250912077,0.28096700129666363,1.986787979074839,0.048995036332816815,0.18618311656533654,0.0299342244293726,0.7348876226724741,0.18972573116594527,0.5670775611094779,0.16255496717957416,0.0035809459730051715,0.003096527589150355,0.9260357330171529,0.18972573116594527,0.5670775611094779,0.09151500575538717,0.0035809459730051715,0.003096527589150355,0.8549957715929659,0.18972573116594527,0.5670775611094779,-0.0005679779845139681,0.0035809459730051715,0.003096527589150355,0.7629127878530647,0.18972573116594527,0.5670775611094779,-0.09115180277962928,0.0035809459730051715,0.003096527589150355,0.6723289630579494
src-E1_weak_positive__p-m0p4__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.4,0.0003,val_loss,50,0.4304596185684204,0.85009765625,0.438118077814579,0.846923828125,0.8270670572916666,0.7939453125,0.83203125,0.0275677632866364,0.0198567708333333,0.06801822650994249,0.06799773126840591,0.13603645301988498,0.033036071555954026,0.022205882707688338,0.25589630992065293,0.013312864626347344,0.010682618213710764,0.10312100597631418,0.010183290632654015,0.00883907239878288,0.5577617989135657,0.012827315367758274,0.4029796522204225,0.3082476260958062,2.0589078333584037,0.045612419272050425,0.16139889420567383,0.02620998608392019,0.7667787004383555,0.18006652346627483,0.511970605369805,0.1374484881332404,0.0037117343133755434,0.0025804950837482465,0.835777846366444,0.18006652346627483,0.511970605369805,0.0775972229830996,0.0037117343133755434,0.0025804950837482465,0.7759265812163032,0.18006652346627483,0.511970605369805,-0.0005518044522595684,0.0037117343133755434,0.0025804950837482465,0.6977775537809441,0.18006652346627483,0.511970605369805,-0.07717387433502365,0.0037117343133755434,0.0025804950837482465,0.62115548389818
src-E1_weak_positive__p-m0p45__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.45,0.0003,val_loss,50,0.4512275755405426,0.83544921875,0.4593774378299713,0.83056640625,0.8118896484375,0.781005859375,0.816558837890625,0.0253420695619116,0.0186767578125,0.06441548029751082,0.06439401023089886,0.12883096059502164,0.030307212958073794,0.020515441793865344,0.23475866211316287,0.012411748308284953,0.01012658617304017,0.09614098899061141,0.010221149955377271,0.008874337132898593,0.5598354394203053,0.010685917921364307,0.40953116756248886,0.3372513985207727,2.1254174835086785,0.04208612898880683,0.13974675866905842,0.02343773624207402,0.7947293761000608,0.17050697579322538,0.46205717093367094,0.11604030152198436,0.003810715141078916,0.0021497061443369603,0.7545648695342966,0.17050697579322538,0.46205717093367094,0.06572504077693714,0.003810715141078916,0.0021497061443369603,0.7042496087892494,0.17050697579322538,0.46205717093367094,-0.0005371497641111605,0.003810715141078916,0.0021497061443369603,0.637987418248201,0.17050697579322538,0.46205717093367094,-0.06524970249293624,0.003810715141078916,0.0021497061443369603,0.5732748655193759
src-E1_weak_positive__p-m0p5__lr-3em04__seed-42,42,E1_weak_positive,0.5,-0.5,0.0003,val_loss,50,0.4709109961986542,0.81689453125,0.4795125797390938,0.812744140625,0.7960611979166666,0.7685546875,0.80023193359375,0.0222915398216798,0.0166829427083333,0.060875142234009555,0.06085240375250578,0.12175028446801911,0.02785394437653949,0.01911951338503665,0.21575572539305035,0.011715541401630891,0.009646183298900723,0.09074819348063988,0.01024988622811958,0.008900936258162802,0.5614093899002637,0.00890320260077715,0.42060618931581295,0.3679868850730075,2.1855124506273804,0.038522713130576404,0.12097665044284021,0.021401926785348215,0.8190987096412351,0.16111270227075347,0.4168571091111053,0.0978158800711603,0.0038853790786181103,0.0017910739607032156,0.6814621444923404,0.16111270227075347,0.4168571091111053,0.05561477456482545,0.0038853790786181103,0.0017910739607032156,0.6392610389860055,0.16111270227075347,0.4168571091111053,-0.0005239420646351133,0.0038853790786181103,0.0017910739607032156,0.5831223223565449,0.16111270227075347,0.4168571091111053,-0.05509467214762375,0.0038853790786181103,0.0017910739607032156,0.5285515922735563
src-E1_weak_positive__p-0__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.0,0.0003,val_loss,50,0.2355706393718719,0.9541015625,0.238178614526987,0.9527587890625,0.919677734375,0.8685302734375,0.927947998046875,0.0398184466891277,0.0330810546875,0.0945678944747986,0.09454697743058205,0.1891357889495972,0.06948226786430825,0.049765840514252584,0.5382073325903773,0.03405710441495737,0.025189605181124838,0.26380519643835404,0.009308711578850182,0.007916931233840841,0.5098591313045774,0.05274093523621559,0.4901553369194484,0.1339724776547182,1.3610363821094615,0.05461518733436276,0.44224732794563537,0.10625091750178607,0.39688656721821575,0.2505643675628755,1.1533985331690615,0.5019956793416247,0.0005865988814515614,0.010609992830723058,1.9171551717857362,0.2505643675628755,1.1533985331690615,0.2792978129160677,0.0005865988814515614,0.010609992830723058,1.6944573053601792,0.2505643675628755,1.1533985331690615,-0.000728539915382936,0.0005865988814515614,0.010609992830723058,1.4144309525287286,0.2505643675628755,1.1533985331690615,-0.2796676895845105,0.0005865988814515614,0.010609992830723058,1.135491802859601
src-E1_weak_positive__p-0p05__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.05,0.0003,val_loss,50,0.2105489671230316,0.96044921875,0.2125426940619945,0.9603271484375,0.9256591796875,0.8739013671875,0.934326171875,0.0402148968111256,0.03466796875,0.09685641231678463,0.09683505445718765,0.19371282463356926,0.0769439538824397,0.05647696183586959,0.596005303956081,0.03941115630615369,0.029572595124288153,0.30527750405702136,0.009208356709266462,0.0077494755507888065,0.5043624687219281,0.0622052438557148,0.5122060190248188,0.11967615705498612,1.2587917234506634,0.0506868850289449,0.4798208369340219,0.1258833985168852,0.343608879520148,0.2566602775118163,1.2771300083119277,0.5852689133392063,-0.0004122513668348753,0.012513945541286375,2.1311608933374018,0.2566602775118163,1.2771300083119277,0.32528594946093226,-0.0004122513668348753,0.012513945541286375,1.8711779294591278,0.2566602775118163,1.2771300083119277,-0.0007601396027878699,-0.0004122513668348753,0.012513945541286375,1.5451318403954075,0.2566602775118163,1.2771300083119277,-0.32581477806771103,-0.0004122513668348753,0.012513945541286375,1.2200772019304844
src-E1_weak_positive__p-0p1__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.1,0.0003,val_loss,50,0.1864968538284301,0.9677734375,0.1879505552351474,0.96728515625,0.930908203125,0.877197265625,0.94000244140625,0.0413173747367989,0.036376953125,0.09888034545137071,0.09885870292782784,0.19776069090274143,0.08553170966893242,0.0645714039325109,0.6625257742408462,0.04574967903958329,0.03504472516118161,0.35437549002928126,0.00922648409029472,0.007660393071075305,0.505355346271695,0.07309854030609131,0.5348855905799915,0.10787208774392176,1.1560665142098394,0.04552802769232721,0.5109806471459255,0.1461928891483928,0.29729843601335443,0.26205859062815895,1.4152739096038922,0.6808856513549609,-0.0016538257701981512,0.014705370413139462,2.3712696962299535,0.26205859062815895,1.4152739096038922,0.3780614652228679,-0.0016538257701981512,0.014705370413139462,2.0684455100978605,0.26205859062815895,1.4152739096038922,-0.0007958424688655663,-0.0016538257701981512,0.014705370413139462,1.6895882024061268,0.26205859062815895,1.4152739096038922,-0.37876367367016683,-0.0016538257701981512,0.014705370413139462,1.3116203712048256
src-E1_weak_positive__p-0p15__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.15,0.0003,val_loss,50,0.1638606488704681,0.9736328125,0.1648757010698318,0.9732666015625,0.9346110026041666,0.8785400390625,0.94427490234375,0.0425061115610958,0.0386555989583333,0.10079079131820821,0.1007689367979765,0.20158158263641643,0.09555128441374776,0.0746869903576832,0.7401370664863467,0.05326423288658423,0.04183141620766643,0.41258297383650827,0.009465870525871294,0.007749500827269003,0.5184670813442995,0.08556903898715973,0.5574413071826867,0.09906586378141204,1.0548344999924104,0.0395486986290171,0.5331566189417287,0.16567352013520167,0.2616211622940525,0.2671577303142385,1.5703393287684,0.7904096709729134,-0.0031896964218343957,0.017214084014995024,2.6419311176487126,0.2671577303142385,1.5703393287684,0.43847848357987407,-0.0031896964218343957,0.017214084014995024,2.2899999302556733,0.2671577303142385,1.5703393287684,-0.0008375594079911243,-0.0031896964218343957,0.017214084014995024,1.850683887267808,0.2671577303142385,1.5703393287684,-0.4393683132245149,-0.0031896964218343957,0.017214084014995024,1.4121531334512842
src-E1_weak_positive__p-0p2__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.2,0.0003,val_loss,50,0.143067717552185,0.97509765625,0.1437724120914936,0.9757080078125,0.9361165364583334,0.8785400390625,0.946014404296875,0.0433941825992108,0.0395914713541666,0.10284265616118994,0.10282034985721111,0.20568531232237988,0.10743393574953039,0.08746553608216345,0.8321796879508977,0.06220501938803093,0.05017994444060605,0.48183800828070655,0.010053309801613624,0.008120667256863272,0.5506424555931567,0.09977329522371292,0.5790071726782366,0.09357666859614765,0.9572641590731212,0.03330680139181562,0.5452059525632471,0.18277991723090092,0.23870732881403636,0.27263012798733177,1.745567586647813,0.9156613324679694,-0.00509334336778974,0.020071580875082873,2.9488372846104074,0.27263012798733177,1.745567586647813,0.5075311432458517,-0.00509334336778974,0.020071580875082873,2.5407070953882895,0.27263012798733177,1.745567586647813,-0.0008878400680714955,-0.00509334336778974,0.020071580875082873,2.0322881120743665,0.27263012798733177,1.745567586647813,-0.5086232677151341,-0.00509334336778974,0.020071580875082873,1.5245526844273039
src-E1_weak_positive__p-0p25__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.25,0.0003,val_loss,50,0.124485470354557,0.97705078125,0.1250369288027286,0.977294921875,0.93701171875,0.878173828125,0.94708251953125,0.0440872021009884,0.040283203125,0.10537685997974344,0.10535328276455402,0.21075371995948688,0.1217841804362444,0.10329771482696136,0.9433362053221872,0.07290339454365521,0.060461677840309376,0.5647072658991306,0.011113884343212437,0.008902048508454982,0.6087325156280939,0.11587783694267273,0.5986277879648013,0.0912588507259422,0.865275437271671,0.027354662511788808,0.5480420335045907,0.19639372815709313,0.22820957582652726,0.2793762925330405,1.9450371431967866,1.0588611593709543,-0.007472346059394369,0.02331136172870174,3.299113610770089,0.2793762925330405,1.9450371431967866,0.5864327528165073,-0.007472346059394369,0.02331136172870174,2.8266852042156416,0.2793762925330405,1.9450371431967866,-0.0009495911133675233,-0.007472346059394369,0.02331136172870174,2.239302860285767,0.2793762925330405,1.9450371431967866,-0.5877447245559444,-0.007472346059394369,0.02331136172870174,1.65250772684319
src-E1_weak_positive__p-0p3__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.3,0.0003,val_loss,50,0.1084037125110626,0.9755859375,0.1089876908808946,0.979248046875,0.9358723958333334,0.8740234375,0.94671630859375,0.0463097586418893,0.0433756510416666,0.10878232589872013,0.10875565931200981,0.21756465179744025,0.1394331247939988,0.12302685640752316,1.0800443404736357,0.08579912367672426,0.07340925204043743,0.6645971542382871,0.012744929851366544,0.010186159427937203,0.6980685573414418,0.13406652212142944,0.6153424719089209,0.09140532330603757,0.7801756294240499,0.02208976695555523,0.5443743241769374,0.2061253550940392,0.22741055377346805,0.28842588227107413,2.173575235978814,1.222841363360193,-0.010465314363899143,0.02697041362989694,3.7013475808760785,0.28842588227107413,2.173575235978814,0.6767325137853356,-0.010465314363899143,0.02697041362989694,3.1552387313012216,0.28842588227107413,2.173575235978814,-0.0010258782542485554,-0.010465314363899143,0.02697041362989694,2.4774803392616374,0.28842588227107413,2.173575235978814,-0.6782904294799013,-0.010465314363899143,0.02697041362989694,1.8002157880359846
src-E1_weak_positive__p-0p35__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.35,0.0003,val_loss,50,0.0950585976243019,0.9755859375,0.0958701912313699,0.9796142578125,0.9345703125,0.870361328125,0.945831298828125,0.0477551930104018,0.0450439453125,0.11344289650481253,0.11340931989252567,0.22688579300962505,0.16149061341757878,0.1477648471792539,1.2509009126702053,0.10146636991167962,0.08947038673019657,0.785955121736113,0.01501305887228575,0.012001764347238653,0.8222991001503975,0.15457023680210114,0.6283112545328574,0.09296552012880972,0.7024736243429484,0.01768894729257,0.5376915382104792,0.21226719451108192,0.23235231998586894,0.3007970460751994,2.436356514907981,1.4112534615133163,-0.014213082192191993,0.03109518435667269,4.165289124660977,0.3007970460751994,2.436356514907981,0.7804306929531544,-0.014213082192191993,0.03109518435667269,3.5344663561008156,0.3007970460751994,2.436356514907981,-0.0011201634563861333,-0.014213082192191993,0.03109518435667269,2.7529154996912752,0.3007970460751994,2.436356514907981,-0.7822774429680669,-0.014213082192191993,0.03109518435667269,1.9717582201795942
src-E1_weak_positive__p-0p4__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.4,0.0003,val_loss,50,0.0846868306398391,0.974609375,0.0858767591416835,0.9791259765625,0.931884765625,0.864013671875,0.943695068359375,0.0501636490608006,0.0472412109375,0.11966875195703698,0.11962037906050682,0.23933750391407396,0.18938630126199615,0.17884644555548826,1.4669799815750633,0.1206282891187377,0.10916412567409377,0.934382709676729,0.01797286193645624,0.014394936700070995,0.9844141905523064,0.17773590981960297,0.6369430540377948,0.09490053830024729,0.631876493492989,0.014138732879619005,0.5311746613874028,0.21549567662572866,0.2391909291072496,0.31731108374941996,2.738131029578131,1.6285916912155398,-0.018847157378521034,0.03575546623324044,4.700942113397811,0.31731108374941996,2.738131029578131,0.8999939680193263,-0.018847157378521034,0.03575546623324044,3.972344390201597,0.31731108374941996,2.738131029578131,-0.001236877471936535,-0.018847157378521034,0.03575546623324044,3.071113544710334,0.31731108374941996,2.738131029578131,-0.9021937940066462,-0.018847157378521034,0.03575546623324044,2.1701566281756244
src-E1_weak_positive__p-0p45__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.45,0.0003,val_loss,50,0.0775649473071098,0.97314453125,0.0791754908859729,0.9776611328125,0.9277750651041666,0.85546875,0.94024658203125,0.0531647042958174,0.0498860677083333,0.12761951826210394,0.12754251062870026,0.2552390365242079,0.22489152291015896,0.21778680421411992,1.742002245868539,0.14414083424393126,0.13320671062295636,1.116510101070379,0.021684033747623666,0.017401388273471943,1.1876834421276765,0.20407390594482422,0.6409349377811521,0.09641996935689806,0.5674714485040246,0.011316316577515924,0.5271185701565385,0.21653904061999665,0.245026072645949,0.33838515105814526,3.0822156203041398,1.8797650658807092,-0.02454512709890778,0.041053930297493935,5.31687464044158,0.33838515105814526,3.0822156203041398,1.0381222070422014,-0.02454512709890778,0.041053930297493935,4.475231781603073,0.33838515105814526,3.0822156203041398,-0.0013794832303574422,-0.02454512709890778,0.041053930297493935,3.4357300913305138,0.33838515105814526,3.0822156203041398,-1.0407522857641462,-0.02454512709890778,0.041053930297493935,2.396357288796725
src-E1_weak_positive__p-0p5__lr-3em04__seed-42,42,E1_weak_positive,0.5,0.5,0.0003,val_loss,50,0.073999211192131,0.9697265625,0.0759519338607788,0.9761962890625,0.921875,0.8433837890625,0.935455322265625,0.0578134314358915,0.0543212890625,0.13726800560066021,0.13714346662163734,0.27453601120132043,0.2701282121086637,0.2662157751619816,2.0924041336752786,0.17292151643874565,0.16229126442534228,1.3394443067363881,0.026213875850288264,0.021070548681572897,1.4357931122842797,0.23414623737335205,0.6401460813326117,0.09704234757879818,0.5081587166668907,0.009070738928284777,0.526908454611259,0.21592023775906335,0.24810056870139294,0.3639386618909297,3.469750952239414,2.1691872353387702,-0.031585140122393815,0.04710363759659231,6.018395346943312,0.3639386618909297,3.469750952239414,1.1972448262265205,-0.031585140122393815,0.04710363759659231,5.046452937831063,0.3639386618909297,3.469750952239414,-0.0015487301266125103,-0.031585140122393815,0.04710363759659231,3.8476593814779294,0.3639386618909297,3.469750952239414,-1.200377261805063,-0.031585140122393815,0.04710363759659231,2.648830849799479
src-E1_weak_positive__p-m0p05__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.05,0.001,val_loss,50,0.139544129371643,0.9765625,0.1403702236711979,0.9764404296875,0.9466552734375,0.904052734375,0.9541015625,0.0329294708353428,0.02978515625,0.10702347080714511,0.1069963127374649,0.21404694161429022,0.11261197521537346,0.0782673565884276,0.8722886091853276,0.05063081334068856,0.03657109793178582,0.39218459374684617,0.009257415344275237,0.007699098933881032,0.5070495208253999,0.08138494193553925,0.44960416726423413,0.08220631355209052,0.9503737999662986,0.037627842584806406,0.624901644156378,0.1263200599788256,0.21115045327998996,0.28372854457181784,1.883122286826751,0.762758449377052,-0.0011788374660678213,0.01637236136593856,2.9448028046754917,0.28372854457181784,1.883122286826751,0.42365966205526406,-0.0011788374660678213,0.01637236136593856,2.6057040173537036,0.28372854457181784,1.883122286826751,-0.0010058680738599494,-0.0011788374660678213,0.01637236136593856,2.18103848722458,0.28372854457181784,1.883122286826751,-0.4246222771092388,-0.0011788374660678213,0.01637236136593856,1.7574220781892007
src-E1_weak_positive__p-m0p1__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.1,0.001,val_loss,50,0.1575644612312317,0.9716796875,0.1587304510176181,0.9722900390625,0.9439290364583334,0.9027099609375,0.951019287109375,0.0320625030590078,0.0283610026041666,0.10626991831514486,0.10624241456389427,0.21253983663028972,0.10343259503823109,0.07014167903301617,0.8011854360761699,0.04453505688734356,0.03163411253849517,0.3449670672941631,0.009240236141177534,0.007789150126351539,0.5061085771197427,0.07024542987346649,0.43057081639382994,0.08933582433818013,1.027431616463505,0.04252716513899896,0.6042989518493691,0.11203172472019622,0.24114215829143576,0.28169935316347594,1.727443340644854,0.6682395840075697,-8.284513763944217e-05,0.014131404837826267,2.6914308375160862,0.28169935316347594,1.727443340644854,0.3714751759419197,-8.284513763944217e-05,0.014131404837826267,2.3946664294504365,0.28169935316347594,1.727443340644854,-0.0009435744603435306,-8.284513763944217e-05,0.014131404837826267,2.0222476790481734,0.28169935316347594,1.727443340644854,-0.3722449772819396,-8.284513763944217e-05,0.014131404837826267,1.6509462762265772
src-E1_weak_positive__p-m0p15__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.15,0.001,val_loss,50,0.1767190843820572,0.96630859375,0.17827133461833,0.966064453125,0.9398193359375,0.9007568359375,0.946380615234375,0.0307920246098085,0.0262451171875,0.10547291032675794,0.1054452657699585,0.2109458206535159,0.09521069059151001,0.06312640672937657,0.7374988380836509,0.03921572966050199,0.027565018910051246,0.3037637357689929,0.009332480982830751,0.007944569002422288,0.5111610351784384,0.06041216477751732,0.4118836804655934,0.09801925524173158,1.1077843220282557,0.047239911272220374,0.5774174485007991,0.09795781128960818,0.2773848289373723,0.27955527456248275,1.5858033771750655,0.5841255239853517,0.0008070701254148437,0.012153228461102117,2.4624444743094167,0.27955527456248275,1.5858033771750655,0.32500700922857184,0.0008070701254148437,0.012153228461102117,2.203325959552637,0.27955527456248275,1.5858033771750655,-0.0008899515479281923,0.0008070701254148437,0.012153228461102117,1.877428998776137,0.27955527456248275,1.5858033771750655,-0.32560055128234305,0.0008070701254148437,0.012153228461102117,1.5527183990417222
src-E1_weak_positive__p-m0p2__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.2,0.001,val_loss,50,0.1967376172542572,0.95849609375,0.1987181417644024,0.9591064453125,0.9338785807291666,0.89404296875,0.940185546875,0.0309814597416115,0.0252278645833333,0.10445484181407375,0.10442746244370937,0.2089096836281475,0.08778686481442244,0.057042101370704285,0.67999413088404,0.0345760478609664,0.024175242131362514,0.2678249150863869,0.00947120451944941,0.008115955565608223,0.5187592362047317,0.051777079701423645,0.3938635687019766,0.10788862934644172,1.189868689750872,0.05153437430571736,0.5459969205929235,0.08469968916602472,0.3177690159353344,0.27682800890904913,1.4564427553487933,0.5094722986589211,0.0015245184260904848,0.010416092205559835,2.254683673548414,0.27682800890904913,1.4564427553487933,0.2837414358411441,0.0015245184260904848,0.010416092205559835,2.0289528107306367,0.27682800890904913,1.4564427553487933,-0.0008428791267602294,0.0015245184260904848,0.010416092205559835,1.7443684957627326,0.27682800890904913,1.4564427553487933,-0.28417461707605857,0.0015245184260904848,0.010416092205559835,1.4610367578134342
src-E1_weak_positive__p-m0p25__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.25,0.001,val_loss,50,0.2173645496368408,0.95263671875,0.2198088280856609,0.9515380859375,0.9269205729166666,0.8880615234375,0.933074951171875,0.0302428275375417,0.0246175130208333,0.1031182991921308,0.10309160687029362,0.2062365983842616,0.08104092024449597,0.051835184687903775,0.6277402689365128,0.03053731359048074,0.021306849606723213,0.23654101394769064,0.00961929208136962,0.008280243569655189,0.526870326019696,0.044234082102775574,0.37681350974731476,0.1186967281757012,1.2724226092328246,0.05522864692155748,0.511673479545152,0.07265170949373201,0.36044616403955854,0.2732605417341065,1.3379612212229839,0.443413171715979,0.0020978802076119553,0.008898653235519305,2.0656314681162007,0.2732605417341065,1.3379612212229839,0.24720613458053897,0.0020978802076119553,0.008898653235519305,1.8694244309807606,0.2732605417341065,1.3379612212229839,-0.0008008449610891911,0.0020978802076119553,0.008898653235519305,1.6214174514391324,0.2732605417341065,1.3379612212229839,-0.24749420427061067,0.0020978802076119553,0.008898653235519305,1.374724092129611
src-E1_weak_positive__p-m0p3__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.3,0.001,val_loss,50,0.2383709996938705,0.94482421875,0.2413059175014495,0.9444580078125,0.9213460286458334,0.884521484375,0.9271240234375,0.0289058015118422,0.0231119791666666,0.10143090312810948,0.10140521451830864,0.20286180625621897,0.07488043460147804,0.0472009214029337,0.5800213523365961,0.027033416155249842,0.018955221178475767,0.20939994112075433,0.009757541219878903,0.008425028958905992,0.534442543191415,0.03767910227179527,0.36102109047743475,0.1303082877631469,1.3545715068019566,0.05820328154244394,0.4758114164426002,0.06201546514879883,0.40396983686615706,0.2687672269244299,1.2292171336177478,0.38513223516064876,0.0025521238463392802,0.007579975652333815,1.8932486952014995,0.2687672269244299,1.2292171336177478,0.21495570618121485,0.0025521238463392802,0.007579975652333815,1.7230721662220656,0.2687672269244299,1.2292171336177478,-0.0007628724963723169,0.0025521238463392802,0.007579975652333815,1.5073535875444783,0.2687672269244299,1.2292171336177478,-0.2151131562240723,0.0025521238463392802,0.007579975652333815,1.2930033038167785
src-E1_weak_positive__p-m0p35__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.35,0.001,val_loss,50,0.2595587372779846,0.93994140625,0.2630017921328544,0.9356689453125,0.914794921875,0.879150390625,0.920013427734375,0.0277658814132348,0.0208740234375,0.09940489886268013,0.09938038140535355,0.19880979772536025,0.06923276244941207,0.04306361773681904,0.5362746719570143,0.02400742865346203,0.016961319450395727,0.18596074272024235,0.009877743087692712,0.008545327997842075,0.5410262706370027,0.03201070800423622,0.34676398577919093,0.14267440353705826,1.4358072008944414,0.060398734777708234,0.4394675839023707,0.0528438946936634,0.4472897866262577,0.26338023559959645,1.1292548938169988,0.33385781498902234,0.002909141527729465,0.006439654149289709,1.7358417400826367,0.26338023559959645,1.1292548938169988,0.18656815404444044,0.002909141527729465,0.006439654149289709,1.588552079138055,0.26338023559959645,1.1292548938169988,-0.0007283368928363251,0.002909141527729465,0.006439654149289709,1.4012555882007782,0.26338023559959645,1.1292548938169988,-0.18660861920553512,0.002909141527729465,0.006439654149289709,1.2153753058880794
src-E1_weak_positive__p-m0p4__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.4,0.001,val_loss,50,0.2807594239711761,0.931640625,0.2847191169857979,0.92626953125,0.9077555338541666,0.8748779296875,0.912384033203125,0.025979386799947,0.0185139973958333,0.09707920363500923,0.09705589897930622,0.19415840727001846,0.06403956661489957,0.039464369550114495,0.496048349995693,0.021409431206065255,0.015296823886455969,0.16583674102572818,0.009977829945254757,0.00864275849212595,0.5465082535966564,0.027131367474794388,0.3343156791614529,0.15580726842291429,1.5159253687457435,0.06180579080491348,0.4034268367158344,0.04508979650110923,0.4896775759781429,0.25720210341600414,1.0372557004300524,0.288864622553819,0.0031878218182161936,0.005458068066218402,1.5919683162843101,0.25720210341600414,1.0372557004300524,0.16164620855209297,0.0031878218182161936,0.005458068066218402,1.464749902282584,0.25720210341600414,1.0372557004300524,-0.0006968450547608369,0.0031878218182161936,0.005458068066218402,1.3024068486757303,0.25720210341600414,1.0372557004300524,-0.1615824138318117,0.0031878218182161936,0.005458068066218402,1.1415212798986794
src-E1_weak_positive__p-m0p45__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.45,0.001,val_loss,50,0.3018314242362976,0.919921875,0.3063086420297622,0.91845703125,0.8991292317708334,0.8673095703125,0.903961181640625,0.0258377575771058,0.0193277994791666,0.09450370541527986,0.09448156505823135,0.18900741083055972,0.059253101497300356,0.036261844902765,0.4589725506203641,0.019194964541644478,0.014040346588202132,0.1486835560016619,0.010058832939515398,0.008721439167369833,0.550944970314858,0.02294914610683918,0.323948688871907,0.16976044604135515,1.5949157601410209,0.06245127608545711,0.36826214363788845,0.03864644318707972,0.5306401370895748,0.25036445214793224,0.9525047871535053,0.24947821117068694,0.0034040669757556103,0.004616722751961788,1.460368240199842,0.25036445214793224,0.9525047871535053,0.13981997265753804,0.0034040669757556103,0.004616722751961788,1.3507100016866929,0.25036445214793224,0.9525047871535053,-0.000668130063183712,0.0034040669757556103,0.004616722751961788,1.2102218989659712,0.25036445214793224,0.9525047871535053,-0.13966364738344378,0.0034040669757556103,0.004616722751961788,1.071226381645711
src-E1_weak_positive__p-m0p5__lr-0p001__seed-42,42,E1_weak_positive,0.5,-0.5,0.001,val_loss,50,0.3226560950279236,0.91015625,0.3276455774903297,0.9088134765625,0.8911946614583334,0.86083984375,0.895599365234375,0.0248808487516991,0.0176188151041666,0.09172998535341054,0.09170891344547272,0.18345997070682107,0.05483379684950687,0.03347813521055893,0.42474076401492167,0.017323665796112414,0.013007957442702415,0.13418853824721289,0.010123116339635472,0.008782913436171082,0.5544659171467475,0.019378159195184708,0.31593044420501787,0.18461454287797527,1.672873129781008,0.06238643204798697,0.3343916287895457,0.033376312492834535,0.5698456266696328,0.2430034728931818,0.874372380318453,0.21507637814695915,0.00357106217736306,0.0038983406193437986,1.3399216341553009,0.2430034728931818,0.874372380318453,0.1207477508037446,0.00357106217736306,0.0038983406193437986,1.2455930068120862,0.2430034728931818,0.874372380318453,-0.0006419678212890145,0.00357106217736306,0.0038983406193437986,1.1242032881870527,0.2430034728931818,0.874372380318453,-0.12050963990742972,0.00357106217736306,0.0038983406193437986,1.004335616100912
src-E1_weak_positive__p-0__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.0,0.001,val_loss,50,0.1229223012924194,0.97998046875,0.1234596967697143,0.979736328125,0.9485677083333334,0.904296875,0.95635986328125,0.0339585370465274,0.0311686197916666,0.10799399101268976,0.10796704329550266,0.21598798202537953,0.12296307643020542,0.08780286387385179,0.9524678944252306,0.0576268627094088,0.042506552588505046,0.44637575913544303,0.009477586473934936,0.007769216944339936,0.5191087902480012,0.0939430445432663,0.46865176427265265,0.07707668634424962,0.8782635743014108,0.032793304074331765,0.6377150894415446,0.14006421960618745,0.189427386877936,0.286329877104766,2.055085815582664,0.8687703135414437,-0.0025243224899918113,0.0188986984139774,3.2265603821528592,0.286329877104766,2.055085815582664,0.48215262705049755,-0.0025243224899918113,0.0188986984139774,2.839942695661913,0.286329877104766,2.055085815582664,-0.001079557067358447,-0.0025243224899918113,0.0188986984139774,2.3567105115440574,0.286329877104766,2.055085815582664,-0.4833255706239005,-0.0025243224899918113,0.0188986984139774,1.8744644979875151
src-E1_weak_positive__p-0p05__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.05,0.001,val_loss,50,0.1079306453466415,0.98095703125,0.1082412116229534,0.9825439453125,0.9508463541666666,0.9056396484375,0.958770751953125,0.0340054430277461,0.0316975911458333,0.10950976579058944,0.10948260501027107,0.21901953158117887,0.1347741335264111,0.09938458958252644,1.0439559492946497,0.06568882082570088,0.04964631484860244,0.508823418179885,0.010018964113583103,0.00810614930815935,0.5487612647844217,0.10803826153278351,0.4873993184517719,0.07433892432793664,0.8125429036360993,0.02825305447088553,0.6418951028285135,0.15248737822040068,0.17736446448020038,0.29037074332149926,2.246180634434987,0.9876499107178822,-0.0041796007248439074,0.021734259644290432,3.541755947393815,0.29037074332149926,2.246180634434987,0.547703655790654,-0.0041796007248439074,0.021734259644290432,3.101809692466587,0.29037074332149926,2.246180634434987,-0.0011674174223265422,-0.0041796007248439074,0.021734259644290432,2.5529386192536063,0.29037074332149926,2.246180634434987,-0.5491063615766157,-0.0041796007248439074,0.021734259644290432,2.004999675099317
src-E1_weak_positive__p-0p1__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.1,0.001,val_loss,50,0.0947451889514923,0.98193359375,0.0949133653193712,0.984130859375,0.9517822265625,0.9061279296875,0.959869384765625,0.0341494153706829,0.0323486328125,0.11193567808711,0.11190779507160187,0.22387135617422,0.14842847003519868,0.11345951101199413,1.1497219850987421,0.07504411790902793,0.05819167616864433,0.5812892377849819,0.011002976251178331,0.008819418015441291,0.6026578292463999,0.1238011047244072,0.5055911301331327,0.07412982326482957,0.7541388660852282,0.02417589358035592,0.6376335310449841,0.16299340770415185,0.17519716767050814,0.2968177674958925,2.459900543462072,1.1212781502781868,-0.006225807678536276,0.024905300364480354,3.896675953922095,0.2968177674958925,2.459900543462072,0.6213416252051621,-0.006225807678536276,0.024905300364480354,3.3967394288490707,0.2968177674958925,2.459900543462072,-0.001271234375792284,-0.006225807678536276,0.024905300364480354,2.774126569268116,0.2968177674958925,2.459900543462072,-0.6229977691384645,-0.006225807678536276,0.024905300364480354,2.152400034505444
src-E1_weak_positive__p-0p15__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.15,0.001,val_loss,50,0.0834801644086837,0.98291015625,0.0836236141622066,0.9857177734375,0.9513346354166666,0.9033203125,0.959930419921875,0.0358347974961396,0.0343831380208333,0.11563150823713765,0.11560219153761864,0.2312630164742753,0.1644234526607067,0.13065436598844826,1.2736185877616812,0.08600591819058767,0.06848101180852002,0.6661989776548471,0.012527399869050614,0.010005548526053492,0.6861539495166286,0.1413879245519638,0.5230757340199136,0.07618986018315357,0.7032543494616132,0.020647930171700517,0.6262430630234515,0.17134525196586514,0.18176375483898297,0.3066267034456831,2.700252294775935,1.2723145240395155,-0.008753888684681146,0.028443273884477094,4.298882907460929,0.3066267034456831,2.700252294775935,0.7045257229547363,-0.008753888684681146,0.028443273884477094,3.7310941063761502,0.3066267034456831,2.700252294775935,-0.0013907771299891732,-0.008753888684681146,0.028443273884477094,3.025177606291425,0.3066267034456831,2.700252294775935,-0.7064675341648974,-0.008753888684681146,0.028443273884477094,2.3201008492565167
src-E1_weak_positive__p-0p2__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.2,0.001,val_loss,50,0.0742085129022598,0.9814453125,0.0744722839444875,0.98486328125,0.9491780598958334,0.899658203125,0.958099365234375,0.0372185731742687,0.0356852213541666,0.12089754345707006,0.12086458317935467,0.24179508691414012,0.1833830449584377,0.15151977264322342,1.4204789582016704,0.09899168110125006,0.08111084059734518,0.766786264636434,0.014654822833062069,0.011697680959394954,0.802677704190986,0.1610148400068283,0.539808252849579,0.07991372831868652,0.6592623842867835,0.01767122644574386,0.6098757393305142,0.17771349072212309,0.1947395435016189,0.32059534704561754,2.971333047884677,1.4443522318151387,-0.01184221582955799,0.032391657266998664,4.756830068182874,0.32059534704561754,2.971333047884677,0.7992315245336556,-0.01184221582955799,0.032391657266998664,4.111709360901391,0.32059534704561754,2.971333047884677,-0.0015238860495561703,-0.01184221582955799,0.032391657266998664,3.3109539503181793,0.32059534704561754,2.971333047884677,-0.8015048208374245,-0.01184221582955799,0.032391657266998664,2.5109730155303107
src-E1_weak_positive__p-0p25__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.25,0.001,val_loss,50,0.067003421485424,0.98046875,0.0675257463008165,0.984130859375,0.9465738932291666,0.8936767578125,0.955963134765625,0.0394355484552153,0.0375569661458333,0.12791963847207508,0.12787657044827938,0.25583927694415015,0.20606386355502862,0.17692380578567585,1.5961638236075668,0.11452682495754946,0.09659199011402961,0.8871209715092021,0.017422856370253398,0.013916165377646091,0.9542891450160366,0.18299929797649384,0.5557831585884319,0.08455076047625733,0.6207766673166089,0.01518350801975476,0.5910069828109373,0.18255905430280708,0.2112504548665008,0.33921281833206907,3.276596031168884,1.6417375949689164,-0.015558531658304044,0.03681431189761497,5.27880222470918,0.33921281833206907,3.276596031168884,0.9078516101966007,-0.015558531658304044,0.03681431189761497,4.544916239936865,0.33921281833206907,3.276596031168884,-0.0016672965366514546,-0.015558531658304044,0.03681431189761497,3.6353973332036125,0.33921281833206907,3.276596031168884,-0.9105170342855227,-0.015558531658304044,0.03681431189761497,2.726547595454741
src-E1_weak_positive__p-0p3__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.3,0.001,val_loss,50,0.0619742386043071,0.97900390625,0.0628387704491615,0.9822998046875,0.9429117838541666,0.8865966796875,0.9527587890625,0.0416883968273961,0.0393880208333333,0.13675288730780874,0.13668665662407875,0.2735057746156175,0.23336252809670163,0.2078361375257373,1.8076183698947716,0.1332242292111085,0.11551786128353948,1.0319504420918857,0.020861379013759843,0.016691848504304288,1.1426247866501138,0.2077573835849762,0.5708895523959294,0.08939472495393616,0.5860104808735213,0.013094344878249434,0.5719581690375896,0.1864096786187821,0.2285378074653789,0.3626162422799979,3.6179627470586575,1.868895297141804,-0.020012394744817558,0.04179494240088388,5.871256834136526,0.3626162422799979,3.6179627470586575,1.0328232310510566,-0.020012394744817558,0.04179494240088388,5.035184768045778,0.3626162422799979,3.6179627470586575,-0.0018156355889255398,-0.020012394744817558,0.04179494240088388,4.000545901405796,0.3626162422799979,3.6179627470586575,-1.0359482169942487,-0.020012394744817558,0.04179494240088388,2.966413320000473
src-E1_weak_positive__p-0p35__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.35,0.001,val_loss,50,0.0592672787606716,0.97705078125,0.060476447455585,0.98095703125,0.93896484375,0.8792724609375,0.949462890625,0.0442429529548561,0.0419921875,0.14734378636720646,0.1472352333366871,0.29468757273441293,0.2663513771184043,0.2453000166763862,2.0631488956379824,0.15574856847222343,0.1383966659894213,1.2064232237771337,0.02500111022551015,0.020043209043314088,1.3693672033184976,0.23571716248989105,0.5847485008609011,0.0938651434657164,0.5531932590748574,0.011316161865563994,0.5546725212333015,0.18965962405907213,0.2443516928420624,0.3906543940316327,3.995318564614805,2.129498091649943,-0.025408217789347716,0.04741966354777105,6.537482496054804,0.3906543940316327,3.995318564614805,1.1761689072513564,-0.025408217789347716,0.04741966354777105,5.584153311656217,0.3906543940316327,3.995318564614805,-0.001959793563506571,-0.025408217789347716,0.04741966354777105,4.406024610841354,0.3906543940316327,3.995318564614805,-1.179813344060637,-0.025408217789347716,0.04741966354777105,3.228171060344224
src-E1_weak_positive__p-0p4__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.4,0.001,val_loss,50,0.0590467303991317,0.9765625,0.0605278415605425,0.97900390625,0.9345296223958334,0.8712158203125,0.945648193359375,0.0470671193634523,0.0444742838541666,0.15953726526587503,0.15936379879713058,0.31907453053175006,0.30635463178023564,0.2904236618429422,2.373012773836716,0.18277955789875186,0.16580784592078998,1.4158043675380403,0.02986999830107855,0.023986266401110318,1.6360471862141708,0.26725026965141296,0.5966273688653393,0.0975013765174795,0.5207600888512746,0.009775982709094235,0.5407248128063455,0.19247868475404065,0.2570205197305196,0.4229094601735719,4.406771548231788,2.426020753365354,-0.03202435361126746,0.05376323784003034,7.2774406459994765,0.4229094601735719,4.406771548231788,1.3392498109946678,-0.03202435361126746,0.05376323784003034,6.1906697036287905,0.4229094601735719,4.406771548231788,-0.0020917319247770946,-0.03202435361126746,0.05376323784003034,4.849328160709345,0.4229094601735719,4.406771548231788,-1.3434555614066102,-0.03202435361126746,0.05376323784003034,3.5079643312275124
src-E1_weak_positive__p-0p45__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.45,0.001,val_loss,50,0.0614829584956169,0.9736328125,0.063114739023149,0.976806640625,0.9295247395833334,0.8616943359375,0.94134521484375,0.0504706124945258,0.0472819010416666,0.1730756836654739,0.1728149875998497,0.3461513673309478,0.35504388259054426,0.34439927836259204,2.7501580888919985,0.214969260882029,0.19837817962591847,1.6651447346852317,0.03548594764687719,0.02853604796639411,1.9436454000642003,0.30264008045196533,0.6054723695378893,0.09994806103391309,0.48747687864002465,0.008418130939137179,0.5313722769817417,0.19479937118200122,0.26541022089711985,0.458695741392499,4.849557135030283,2.759623250871319,-0.04012066387156583,0.06088267243467271,8.088638135857208,0.458695741392499,4.849557135030283,1.5227043158533902,-0.04012066387156583,0.06088267243467271,6.851719200839279,0.458695741392499,4.849557135030283,-0.002212863477925252,-0.04012066387156583,0.06088267243467271,5.326802021507963,0.458695741392499,4.849557135030283,-1.5274910036941718,-0.04012066387156583,0.06088267243467271,3.801523881291717
src-E1_weak_positive__p-0p5__lr-0p001__seed-42,42,E1_weak_positive,0.5,0.5,0.001,val_loss,46,0.0666169375181198,0.970703125,0.068368399515748,0.9742431640625,0.9237874348958334,0.849609375,0.9364013671875,0.0546788481271706,0.0504557291666666,0.18259110978671672,0.18225136771798134,0.36518221957343344,0.4002471483619362,0.39450882077217103,3.1003010799455755,0.2452186678643289,0.22926634745672345,1.8994556336354274,0.04030426461196802,0.03245447038058653,2.207555489163208,0.3314538598060608,0.6126681198552403,0.1006984428918944,0.45619590429062323,0.007316729069899771,0.5273579156981641,0.19795024065368189,0.26737511457825425,0.48382540407843155,5.1372343636039925,3.0364864969750247,-0.04789878816255451,0.06667919445317239,8.676326670948066,0.48382540407843155,5.1372343636039925,1.6748630639164,-0.04789878816255451,0.06667919445317239,7.314703237889442,0.48382540407843155,5.1372343636039925,-0.0022562840151391997,-0.04789878816255451,0.06667919445317239,5.637583889957903,0.48382540407843155,5.1372343636039925,-1.6800104304883776,-0.04789878816255451,0.06667919445317239,3.9598297434846645
src-E1_weak_positive__p-m0p05__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.05,0.003,val_loss,50,0.0823016613721847,0.984375,0.0819938834756612,0.9857177734375,0.9586995442708334,0.9202880859375,0.9654541015625,0.0289895789726346,0.0270182291666666,0.11376927226135714,0.11373715661466122,0.22753854452271427,0.16744718749851992,0.11751992891465003,1.2970403371020767,0.072804112719992,0.05317815951402736,0.563938232199873,0.010487489076949259,0.00844357568328898,0.5744234339034141,0.12150509655475616,0.4347885073951184,0.06263162274398881,0.6794337603452596,0.021734734093666188,0.7062384282932721,0.13350805132498464,0.13851878628807696,0.3016937053645745,2.804285027800542,1.1014096547589998,-0.004176203255454295,0.024443408095976338,4.227655592764639,0.3016937053645745,2.804285027800542,0.6107562872244787,-0.004176203255454295,0.024443408095976338,3.737002225230117,0.3016937053645745,2.804285027800542,-0.00151045801640048,-0.004176203255454295,0.024443408095976338,3.124735479989238,0.3016937053645745,2.804285027800542,-0.6125479888318199,-0.004176203255454295,0.024443408095976338,2.5136979491738187
src-E1_weak_positive__p-m0p1__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.1,0.003,val_loss,50,0.0929910540580749,0.98095703125,0.0928741004317998,0.9847412109375,0.9583333333333334,0.9205322265625,0.964935302734375,0.0285618935766889,0.0264078776041666,0.11147950508607538,0.11144823580980301,0.22295901017215075,0.15458281364118504,0.10551914409188612,1.1973933256843887,0.06478349077804631,0.04627863827142088,0.5018107617851103,0.009764493392225052,0.007949713507192731,0.5348233293531799,0.10673575848340988,0.4190859853827,0.06316674643334041,0.7211636433584375,0.02459329967580248,0.7093170718584919,0.12457953007097348,0.14151009839473205,0.29561259610506285,2.5895986216087863,0.981465368244583,-0.0025883104643888606,0.021472232663654722,3.885560508157698,0.29561259610506285,2.5895986216087863,0.5446368994331241,-0.0025883104643888606,0.021472232663654722,3.4487320393462393,0.29561259610506285,2.5895986216087863,-0.0013805077838169623,-0.0025883104643888606,0.021472232663654722,2.9027146321292983,0.29561259610506285,2.5895986216087863,-0.5461631873230575,-0.0025883104643888606,0.021472232663654722,2.3579319525900577
src-E1_weak_positive__p-m0p15__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.15,0.003,val_loss,50,0.1050680056214332,0.98095703125,0.1051851641386747,0.9825439453125,0.95703125,0.9202880859375,0.963409423828125,0.0280752928223034,0.0255126953125,0.11017228755418276,0.11014214344322681,0.22034457510836553,0.14316778774103847,0.09533685702481307,1.1089729152688008,0.05772246891346968,0.04041156918195459,0.44711632160768683,0.009404243122846745,0.007765254253802141,0.5150916094645989,0.09345848858356476,0.40318056054535073,0.06568686484041449,0.769532653207313,0.027845602043335634,0.7053322890237457,0.114654983000683,0.15216712593223577,0.29213145739544366,2.3955576490468635,0.873492894440996,-0.0012885140464875286,0.018801219383021817,3.5786947062198373,0.29213145739544366,2.3955576490468635,0.4850789037631759,-0.0012885140464875286,0.018801219383021817,3.190280715542017,0.29213145739544366,2.3955576490468635,-0.0012690487569249013,-0.0012885140464875286,0.018801219383021817,2.7039327630219168,0.29213145739544366,2.3955576490468635,-0.4863647616623686,-0.0012885140464875286,0.018801219383021817,2.218837050116473
src-E1_weak_positive__p-m0p2__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.2,0.003,val_loss,50,0.1184194535017013,0.97802734375,0.118794223293662,0.97900390625,0.9552001953125,0.9193115234375,0.961151123046875,0.0274708891535812,0.0238037109375,0.10953080507466145,0.10950136557221413,0.2190616101493229,0.1329414545898738,0.08652536513206238,1.0297600792943418,0.05146684107519435,0.03548348879412515,0.3986604367322631,0.009291193092632632,0.007788966563071881,0.5088996042971078,0.08156145364046097,0.38713914507683295,0.06988935935217566,0.823902562316363,0.03144067498717077,0.6947545716293293,0.10412753476870612,0.16967721861479387,0.29040877263039855,2.2191804792508667,0.7760339463846377,-0.00022157362553116628,0.01640787055657711,3.3018094951969488,0.29040877263039855,2.2191804792508667,0.43128458215457843,-0.00022157362553116628,0.01640787055657711,2.9570601309668896,0.29040877263039855,2.2191804792508667,-0.0011742550684898665,-0.00022157362553116628,0.01640787055657711,2.5246012937438214,0.29040877263039855,2.2191804792508667,-0.4323513761301485,-0.00022157362553116628,0.01640787055657711,2.0934241726821625
src-E1_weak_positive__p-m0p25__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.25,0.003,val_loss,50,0.1328945457935333,0.97509765625,0.1335440129041671,0.9761962890625,0.9522705078125,0.9161376953125,0.958251953125,0.0278970060341801,0.02392578125,0.10926054666449489,0.10923117958009243,0.21852109332898978,0.1237005435257862,0.07879706077316466,0.9581802899843513,0.045906706647849106,0.03129231943261933,0.3555918206526978,0.009324848701416127,0.007909744002292883,0.5107429979088368,0.07094423472881317,0.3711116001546068,0.0753824392006192,0.8832665043360849,0.0352887283817341,0.6784904600031048,0.0934442978286657,0.19277651378649546,0.2896648069872527,2.0580323985092805,0.6880716814154068,0.0006541486730850336,0.014271984720835462,3.0506950203058607,0.2896648069872527,2.0580323985092805,0.38270046029865323,0.0006541486730850336,0.014271984720835462,2.745323799189107,0.2896648069872527,2.0580323985092805,-0.0010932970681675497,0.0006541486730850336,0.014271984720835462,2.361530041822286,0.2896648069872527,2.0580323985092805,-0.38356751474904405,0.0006541486730850336,0.014271984720835462,1.9790558241414098
src-E1_weak_positive__p-m0p3__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.3,0.003,val_loss,50,0.1483210623264312,0.97119140625,0.1492634490132331,0.971923828125,0.9483642578125,0.913330078125,0.954254150390625,0.0273281291211377,0.0235595703125,0.10911136272199373,0.10908165946602821,0.21822272544398746,0.11528774223938885,0.07204090152129841,0.8930150114300128,0.04096050087005804,0.027752989164825218,0.31727867544409843,0.009431994261009498,0.008062175962700015,0.5166116019014171,0.0615108497440815,0.35528929680143917,0.08181263747384751,0.9464263988744771,0.0392703147271432,0.6576305040024649,0.08301301709069231,0.22008616417969962,0.2892390410983712,1.9101585242668033,0.6088215756863491,0.0013697848405937428,0.012374252975860145,2.8219631788679775,0.2892390410983712,1.9101585242668033,0.33890093318756676,0.0013697848405937428,0.012374252975860145,2.552042536369195,0.2892390410983712,1.9101585242668033,-0.0010233718152810913,0.0013697848405937428,0.012374252975860145,2.212118231366347,0.2892390410983712,1.9101585242668033,-0.33958623201611726,0.0013697848405937428,0.012374252975860145,1.873555371165511
src-E1_weak_positive__p-m0p35__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.35,0.003,val_loss,50,0.1645212769508361,0.96533203125,0.1657780930399894,0.966552734375,0.944580078125,0.9111328125,0.9500732421875,0.0264722356291429,0.02197265625,0.10888878736087894,0.10885869711637497,0.21777757472175788,0.10758138539548717,0.06614737764660579,0.8333218279972873,0.036564085839230036,0.024660665570020987,0.2832241910492727,0.00956613077870355,0.008219411128312306,0.5239585615540394,0.05316848307847977,0.33987372169278485,0.08891994412915258,1.0121526782778036,0.04324916556385732,0.6332525313537766,0.0731496258032396,0.25034867727912646,0.2886188188540886,1.7739936747584055,0.5376045263875877,0.0019502223119293614,0.010696003431803547,2.6128632457438146,0.2886188188540886,1.7739936747584055,0.29951770683934176,0.0019502223119293614,0.010696003431803547,2.374776426195569,0.2886188188540886,1.7739936747584055,-0.0009620997438036737,0.0019502223119293614,0.010696003431803547,2.0742966196124235,0.2886188188540886,1.7739936747584055,-0.3000381585590902,0.0019502223119293614,0.010696003431803547,1.7752205607971367
src-E1_weak_positive__p-m0p4__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.4,0.003,val_loss,50,0.1813248991966247,0.9609375,0.1829197332262992,0.9613037109375,0.9402669270833334,0.9075927734375,0.945526123046875,0.0258485688222396,0.0210367838541666,0.10845903260018488,0.10842880047857761,0.21691806520036977,0.10048610220590566,0.06085305552308758,0.7783620007375379,0.032664277433854895,0.022031199946650305,0.2530164050344375,0.009701025428841787,0.008365715546429215,0.5313470458307874,0.045825324952602386,0.3250626376861813,0.09654096652055878,1.0793436128902874,0.04708886558179761,0.6063034440995781,0.06406548900099762,0.2825422013176267,0.28745164086898045,1.648264266961938,0.47378617600626505,0.002416961461658841,0.009218766543199308,2.421137811842042,0.28745164086898045,1.648264266961938,0.2642061478781117,0.002416961461658841,0.009218766543199308,2.2115577837138884,0.28745164086898045,1.648264266961938,-0.0009077415294305464,0.002416961461658841,0.009218766543199308,1.946443894306346,0.28745164086898045,1.648264266961938,-0.26457761438558647,0.002416961461658841,0.009218766543199308,1.6827740214501903
src-E1_weak_positive__p-m0p45__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.45,0.003,val_loss,50,0.1985767483711242,0.95458984375,0.2005329206585884,0.955322265625,0.9351806640625,0.9039306640625,0.940216064453125,0.0246063858820579,0.0201416015625,0.10774388048351627,0.10771387256681919,0.21548776096703254,0.09392588906827398,0.05608137461046378,0.7275468082783008,0.029215394589563626,0.019818705559979815,0.22630147339651638,0.009823725047773266,0.008491291136749774,0.5380675807393933,0.03939128667116165,0.31104730420307425,0.10459017364884861,1.1471158969301647,0.05066618904884935,0.5775570661862763,0.05587889187633106,0.3158978528885432,0.2855313888071316,1.5319121726642941,0.41675802126718775,0.0027891819143320493,0.007924418998300098,2.2449151836512455,0.2855313888071316,1.5319121726642941,0.2326349059247168,0.0027891819143320493,0.007924418998300098,2.060792068308775,0.2855313888071316,1.5319121726642941,-0.0008590239197086998,0.0027891819143320493,0.007924418998300098,1.8272981384643492,0.2855313888071316,1.5319121726642941,-0.23287220567682623,0.0027891819143320493,0.007924418998300098,1.5952849567072316
src-E1_weak_positive__p-m0p5__lr-0p003__seed-42,42,E1_weak_positive,0.5,-0.5,0.003,val_loss,50,0.2161407023668289,0.94775390625,0.2184789404273033,0.9488525390625,0.9298095703125,0.9000244140625,0.9345703125,0.0237460489500124,0.01904296875,0.10671164315456616,0.10668221861124039,0.21342328630913232,0.08783906325597436,0.051788007822081754,0.680398458273697,0.02617708335593133,0.017911199554995014,0.2027668157796108,0.00992917027656946,0.008595427701468301,0.54384305377869,0.033778659999370575,0.2980118683602981,0.11303820770076493,1.2148540660502567,0.053881062669722354,0.5476198581262649,0.048634707570651914,0.3498643716333608,0.2827744990084131,1.4240389685575356,0.36593138697421224,0.0030837414509413976,0.006795316367060877,2.082623912358163,0.2827744990084131,1.4240389685575356,0.20448269127285096,0.0030837414509413976,0.006795316367060877,1.921175216656802,0.2827744990084131,1.4240389685575356,-0.0008150566263442375,0.0030837414509413976,0.006795316367060877,1.7158774687576068,0.2827744990084131,1.4240389685575356,-0.20459957452632516,0.0030837414509413976,0.006795316367060877,1.512092950857626
src-E1_weak_positive__p-0__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.0,0.003,val_loss,50,0.0730663686990737,0.98583984375,0.0726459082216024,0.9869384765625,0.9588623046875,0.919921875,0.96588134765625,0.0293147350549086,0.028076171875,0.11735042475008245,0.11731849610805511,0.2347008495001649,0.1820867337354272,0.1318052132856489,1.4104377746452275,0.08200188971694727,0.06136456600603803,0.6351839064625481,0.01167925829325236,0.0093432727519186,0.6396993222143603,0.13790102303028107,0.45034521754943646,0.0641411818074697,0.6444754230178741,0.019279907345347628,0.6962792951751804,0.14121297130097132,0.1432278261785007,0.31119708597284035,3.0430929569862037,1.2354919796195218,-0.006114680550400759,0.027741807367419824,4.611409149395585,0.31119708597284035,3.0430929569862037,0.6846273250375471,-0.006114680550400759,0.027741807367419824,4.060544494813611,0.31119708597284035,3.0430929569862037,-0.001658348177633386,-0.006114680550400759,0.027741807367419824,3.37425882159843,0.31119708597284035,3.0430929569862037,-0.6867155948154322,-0.006114680550400759,0.027741807367419824,2.689201574960631
src-E1_weak_positive__p-0p05__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.05,0.003,val_loss,50,0.0653121918439865,0.98583984375,0.0648987321183085,0.9874267578125,0.9581705729166666,0.918212890625,0.965484619140625,0.0302276726866636,0.0292561848958333,0.1224788722485506,0.12244782969355583,0.2449577444971012,0.1988918033501849,0.14898702205973677,1.5406092841448533,0.09267231259971971,0.07107759848440764,0.7178366467064845,0.013414506082508921,0.010694076089087427,0.7347427579180391,0.1561034619808197,0.4659433472809002,0.06744624894817945,0.615806534937513,0.017200021003483508,0.6803488415637948,0.14770591257601998,0.15474522485670167,0.32480309121735873,3.309716299926022,1.38677655060315,-0.008457663329402103,0.031403626140672714,5.0442419045578015,0.32480309121735873,3.309716299926022,0.7679379550393527,-0.008457663329402103,0.031403626140672714,4.425403308994004,0.32480309121735873,3.309716299926022,-0.0018208889286928905,-0.008457663329402103,0.031403626140672714,3.6556444650259587,0.32480309121735873,3.309716299926022,-0.7703635776253552,-0.008457663329402103,0.031403626140672714,2.8871017763292963
src-E1_weak_positive__p-0p1__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.1,0.003,val_loss,50,0.0590533092617988,0.98583984375,0.0587938232347369,0.9864501953125,0.9554443359375,0.9117431640625,0.96319580078125,0.0325518862400446,0.031005859375,0.12931160834224983,0.1292792707681656,0.25862321668449967,0.21830618008250482,0.16952061557676643,1.690992399667397,0.10518846085794897,0.08271587833878584,0.8147863142320542,0.01573420767571137,0.01252791100873037,0.8617980468458046,0.17636792361736298,0.4818391344587447,0.07207403688601446,0.592340575486131,0.015436717676014736,0.6599381797089345,0.1532171552351706,0.17140794737988022,0.34292366635452876,3.6075053541974778,1.5591193297221906,-0.011242879733239595,0.03548026588396169,5.533785736424919,0.34292366635452876,3.6075053541974778,0.862814461729442,-0.011242879733239595,0.03548026588396169,4.837480868432171,0.34292366635452876,3.6075053541974778,-0.0019927165097471007,-0.011242879733239595,0.03548026588396169,3.9726736901929813,0.34292366635452876,3.6075053541974778,-0.8656295962739484,-0.011242879733239595,0.03548026588396169,3.10903681042878
src-E1_weak_positive__p-0p15__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.15,0.003,val_loss,50,0.0543262809514999,0.984375,0.0543600209057331,0.985595703125,0.9530843098958334,0.906982421875,0.961212158203125,0.0343174338580419,0.0325113932291666,0.13790146114061128,0.1378599889576435,0.27580292228122255,0.240807774013035,0.19396018328455586,1.8652889967795274,0.11997996848520663,0.09689743194418649,0.929360839643392,0.018660270046039054,0.014866189426013837,1.0220650833353553,0.19901803135871887,0.4982395978574682,0.07749031410019581,0.5726619985829304,0.013922299408334154,0.6368035842167381,0.1580818391244649,0.19119227725046278,0.36568923502949335,3.938637218884179,1.7566140631960891,-0.014518159261297927,0.04003683052724227,6.086459188375706,0.36568923502949335,3.938637218884179,0.9715143377565996,-0.014518159261297927,0.04003683052724227,5.301359462936216,0.36568923502949335,3.938637218884179,-0.002166410629958008,-0.014518159261297927,0.04003683052724227,4.327678714549659,0.36568923502949335,3.938637218884179,-0.9747784576170909,-0.014518159261297927,0.04003683052724227,3.355066667562526
src-E1_weak_positive__p-0p2__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.2,0.003,val_loss,50,0.0512059815227985,0.982421875,0.0516284061595797,0.984619140625,0.9502766927083334,0.9019775390625,0.9588623046875,0.0361244604407014,0.0343424479166666,0.1482399671462407,0.14817502349615097,0.2964799342924814,0.2669061010220527,0.22300117987518508,2.0674457685191294,0.137503816637381,0.11407683153326313,1.0650999837530701,0.022210695873838518,0.01772628496468557,1.216529914798827,0.22439466416835785,0.5151767460947623,0.08321539218769448,0.555401193822814,0.012599283008200244,0.6126655665263722,0.16260577885479538,0.21212937161063222,0.3930679078220285,4.303416262301145,1.98281994601747,-0.01838560436487601,0.045141895330743864,6.706060407106511,0.3930679078220285,4.303416262301145,1.095999255977184,-0.01838560436487601,0.045141895330743864,5.819239717066226,0.3930679078220285,4.303416262301145,-0.0023304181666615256,-0.01838560436487601,0.045141895330743864,4.720910042922379,0.3930679078220285,4.303416262301145,-1.0997685148189031,-0.01838560436487601,0.045141895330743864,3.623471946270138
src-E1_weak_positive__p-0p25__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.25,0.003,val_loss,50,0.0497947037220001,0.982421875,0.0506365401670336,0.9835205078125,0.9478352864583334,0.8973388671875,0.956756591796875,0.0376730200713341,0.0356852213541666,0.16027509875593693,0.16016687080264091,0.32055019751187386,0.29718486405582856,0.2573785606150826,2.3019840584662785,0.15823151782927536,0.13467771304228032,1.2256560667958107,0.02640248010700142,0.02110552058273,1.4461233928686086,0.25282928347587585,0.5324346457952526,0.0888419408265742,0.5393111094844587,0.011422789230910706,0.5890941219438167,0.1670003203681317,0.23248276845714086,0.42491403393585525,4.7001815765232084,2.240328747948401,-0.0230242771638064,0.05086214101174846,7.393262222255407,0.42491403393585525,4.7001815765232084,1.237696562592971,-0.0230242771638064,0.05086214101174846,6.390630036899977,0.42491403393585525,4.7001815765232084,-0.0024694167816165583,-0.0230242771638064,0.05086214101174846,5.150464057525389,0.42491403393585525,4.7001815765232084,-1.242012718634484,-0.0230242771638064,0.05086214101174846,3.910920755672522
src-E1_weak_positive__p-0p3__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.3,0.003,val_loss,50,0.0502056032419204,0.98095703125,0.0514242518693208,0.9822998046875,0.9435221354166666,0.888671875,0.953216552734375,0.0407389779623407,0.0387776692708333,0.17386414392315191,0.17368881776928902,0.34772828784630383,0.3323982193871229,0.29789063073694705,2.574745535990653,0.18264511804721234,0.15921375532634557,1.4147630009258823,0.031244434955618967,0.025022464446400286,1.7113281821695427,0.28463876247406006,0.5494768244666717,0.09399699857967825,0.5230597932916827,0.010351929041073455,0.5675575035683558,0.17135967475750327,0.25073089263306747,0.4608422868148807,5.125960740771935,2.530729385917306,-0.02866822061136736,0.0572613135445863,8.146125506437341,0.4608422868148807,5.125960740771935,1.397480117106534,-0.02866822061136736,0.0572613135445863,7.012876237626569,0.4608422868148807,5.125960740771935,-0.002570715270057705,-0.02866822061136736,0.0572613135445863,5.6128254052499775,0.4608422868148807,5.125960740771935,-1.4023678999260483,-0.02866822061136736,0.0572613135445863,4.213028220593987
src-E1_weak_positive__p-0p35__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.35,0.003,val_loss,50,0.0525549203157424,0.9775390625,0.0540358014404773,0.980224609375,0.9393717447916666,0.8807373046875,0.9495849609375,0.0434054808304749,0.0408528645833333,0.1887493025584188,0.18848144635558128,0.3774986051168376,0.3735925519330781,0.34544056380788485,2.893835463807882,0.21121402287095312,0.18819970289478077,1.6360567861293478,0.03673055610130673,0.029470978968103738,2.0118154126394705,0.3201107978820801,0.5653592979251578,0.09831715303544462,0.505227691456305,0.009350199734545279,0.5494622432908367,0.1756252408750278,0.26556231609959025,0.5001640173295492,5.577457411716242,2.854538122529915,-0.035536542970457434,0.06439728941768408,8.961020298022934,0.5001640173295492,5.577457411716242,1.5756331919180162,-0.035536542970457434,0.06439728941768408,7.6821153674110345,0.5001640173295492,5.577457411716242,-0.002632072811773873,-0.035536542970457434,0.06439728941768408,6.103850102681244,0.5001640173295492,5.577457411716242,-1.581106617695708,-0.035536542970457434,0.06439728941768408,4.52537555779731
src-E1_weak_positive__p-0p4__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.4,0.003,val_loss,41,0.0566643103957176,0.9765625,0.0583266913890838,0.9781494140625,0.934814453125,0.8721923828125,0.945648193359375,0.0464663474604091,0.0433349609375,0.19377458445234144,0.1934359036386013,0.3875491689046829,0.3945341592364782,0.37470387741923333,3.0560484564656503,0.22978457203270067,0.20860817431239412,1.7799036413960967,0.039767081788502134,0.031950176094699904,2.1781327741715497,0.3387333154678345,0.5824199670755784,0.1007950284088489,0.4911478003003428,0.008630894461136978,0.5366889560538879,0.18205188053624038,0.27262826894873476,0.5133758692008747,5.65879834434535,3.0246048377586257,-0.0410550847371131,0.06814361619763076,9.223867582765367,0.5133758692008747,5.65879834434535,1.6690664011020084,-0.0410550847371131,0.06814361619763076,7.86832914610875,0.5133758692008747,5.65879834434535,-0.002498846572182793,-0.0410550847371131,0.06814361619763076,6.196763898434559,0.5133758692008747,5.65879834434535,-1.6746659886485082,-0.0410550847371131,0.06814361619763076,4.524596756358234
src-E1_weak_positive__p-0p45__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.45,0.003,val_loss,28,0.0612390115857124,0.97314453125,0.0630226843059063,0.9764404296875,0.9294840494791666,0.8616943359375,0.94122314453125,0.0503075217514813,0.0469563802083333,0.1891315634548169,0.18878595158457756,0.3782631269096338,0.39639511680556644,0.38468745574355123,3.070463371811805,0.23728409111284499,0.2187536755964781,1.8379946664000237,0.04018026128501249,0.032334198415531624,2.200763547225285,0.3407021462917328,0.5986049803666826,0.10136416817849218,0.4771288934610836,0.00804179815414612,0.529874468016282,0.1898688173205567,0.2722149165090153,0.5010541027370765,5.4115243184555215,3.037191198148263,-0.04432164352103554,0.06853968958603218,8.973987665405858,0.5010541027370765,5.4115243184555215,1.6758079816639522,-0.04432164352103554,0.06853968958603218,7.612604448921547,0.5010541027370765,5.4115243184555215,-0.002209100518799684,-0.04432164352103554,0.06853968958603218,5.934587366738795,0.5010541027370765,5.4115243184555215,-1.6810610530642218,-0.04432164352103554,0.06853968958603218,4.2557354141933725
src-E1_weak_positive__p-0p5__lr-0p003__seed-42,42,E1_weak_positive,0.5,0.5,0.003,val_loss,20,0.065955251455307,0.970703125,0.0679973950609564,0.9737548828125,0.923583984375,0.85009765625,0.936126708984375,0.0542611378446481,0.0501708984375,0.18614238097996275,0.1857443004846573,0.3722847619599255,0.4101968263339727,0.404314145197471,3.1773709541172237,0.24925492577102354,0.2324969681620132,1.9307203529426802,0.04123984831338086,0.033185361606902615,2.2587995189330075,0.3490396738052368,0.6076471336910978,0.10053673179763789,0.45378795990101095,0.007269982023615808,0.5295642493819882,0.1955336763175217,0.2676320922768743,0.49303190120931273,5.270582568669529,3.0920827133371374,-0.04776056716275966,0.07021696562878788,8.878153581682009,0.49303190120931273,5.270582568669529,1.7058183685994217,-0.04776056716275966,0.07021696562878788,7.491889236944292,0.49303190120931273,5.270582568669529,-0.001983043997115996,-0.04776056716275966,0.07021696562878788,5.784087824347754,0.49303190120931273,5.270582568669529,-1.7108526411598528,-0.04776056716275966,0.07021696562878788,4.075218227185018
src-E1_weak_positive__p-m0p05__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.05,0.01,val_loss,50,0.0533932223916053,0.986328125,0.052393346093595,0.9876708984375,0.9621175130208334,0.926513671875,0.968505859375,0.0270292726796811,0.0255533854166666,0.13030650545449451,0.13027334958314896,0.26061301090898903,0.23633926218948675,0.1687642016642106,1.8306760530296609,0.09946077901555987,0.07383428058043744,0.770419881456159,0.014518817552642239,0.011544011977799149,0.7952283881884102,0.17056924104690552,0.4208390010789509,0.06143210153969961,0.5513536102605766,0.014621268918061441,0.7214660154570905,0.12777557402594775,0.13613714159890025,0.3455794880173091,3.9545501836908428,1.4980762510626422,-0.007849024417928516,0.034313734038732946,5.824670632391599,0.3455794880173091,3.9545501836908428,0.8295541302812846,-0.007849024417928516,0.034313734038732946,5.156148511610241,0.3455794880173091,3.9545501836908428,-0.002330455075534133,-0.007849024417928516,0.034313734038732946,4.324263926253423,0.3455794880173091,3.9545501836908428,-0.8325384034919664,-0.007849024417928516,0.034313734038732946,3.49405597783699
src-E1_weak_positive__p-m0p1__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.1,0.01,val_loss,50,0.0588479936122894,0.986328125,0.0577894067391753,0.987548828125,0.9636637369791666,0.9296875,0.969635009765625,0.025456764203401,0.0238850911458333,0.1236760794479069,0.1236388199031353,0.2473521588958138,0.21827821959026886,0.15141151778710385,1.6907758186258335,0.08890927647381307,0.0645481445331825,0.6886882942128578,0.012579370459734887,0.010044836192634951,0.6890004960010928,0.15164780616760254,0.4073208799334405,0.057629984720178155,0.5665983517735296,0.015814000551162055,0.7388944338454428,0.12259019661849585,0.12270136898489914,0.32798807975723676,3.6581645270394607,1.3452912803235155,-0.005772186673597183,0.030507273506373167,5.356178973952989,0.32798807975723676,3.6581645270394607,0.7454172323300402,-0.005772186673597183,0.030507273506373167,4.756304925959514,0.32798807975723676,3.6581645270394607,-0.0021253650023052226,-0.005772186673597183,0.030507273506373167,4.008762328627168,0.32798807975723676,3.6581645270394607,-0.748006057206998,-0.005772186673597183,0.030507273506373167,3.2628816364224753
src-E1_weak_positive__p-m0p15__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.15,0.01,val_loss,50,0.0654051229357719,0.98486328125,0.0644202101975679,0.9869384765625,0.9638264973958334,0.9305419921875,0.9696044921875,0.0249577821459484,0.0231119791666666,0.1186359964688854,0.11859545297920704,0.2372719929377708,0.2023410750709633,0.13664818625111366,1.5673272280070913,0.0797647662587564,0.05668938644133353,0.6178552226685817,0.011162183421327097,0.008954126840879022,0.6113779650871042,0.13459400832653046,0.3942094615775962,0.05516518787602761,0.586316922687489,0.017225253812912057,0.7516091014041474,0.11680088082554174,0.11436476395739885,0.314611516077846,3.391660046574037,1.2100709380531391,-0.004006263295737061,0.027076529018813744,4.939412766428099,0.314611516077846,3.391660046574037,0.670931132826538,-0.004006263295737061,0.027076529018813744,4.400272961201497,0.314611516077846,3.391660046574037,-0.0019338085928898088,-0.004006263295737061,0.027076529018813744,3.72740801978207,0.314611516077846,3.391660046574037,-0.6731729839563424,-0.004006263295737061,0.027076529018813744,3.0561688444186172
src-E1_weak_positive__p-m0p2__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.2,0.01,val_loss,50,0.0730754882097244,0.984375,0.0722570847719907,0.9866943359375,0.9639078776041666,0.9312744140625,0.9696044921875,0.0246865892845889,0.0227864583333333,0.11505086908638326,0.11500969342887402,0.23010173817276652,0.18821099198861085,0.1241387645713985,1.4578760750901347,0.07174636193115606,0.04991691047731971,0.5557449298206745,0.010220753025151031,0.008266979239404464,0.5598136986564385,0.11918064206838608,0.38120176283592205,0.05430476146562958,0.6112866622229232,0.018905569252816664,0.7589115768061102,0.11028107185049413,0.11190178209057906,0.3050963159781248,3.1515880185241936,1.0890684588330624,-0.0025293368737736893,0.023975793228601106,4.5671992496902085,0.3050963159781248,3.1515880185241936,0.6042474812862983,-0.0025293368737736893,0.023975793228601106,4.082378272143444,0.3050963159781248,3.1515880185241936,-0.001760402314699214,-0.0025293368737736893,0.023975793228601106,3.4763703885424464,0.3050963159781248,3.1515880185241936,-0.6061814582450222,-0.0025293368737736893,0.023975793228601106,2.8719493326121235
src-E1_weak_positive__p-m0p25__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.25,0.01,val_loss,50,0.0818513259291648,0.98388671875,0.0812501385807991,0.9859619140625,0.9637858072916666,0.931640625,0.969329833984375,0.0244154929695675,0.0221761067708333,0.11270445102290673,0.11266505718231201,0.22540890204581346,0.17559794716351756,0.11322586170016015,1.360175849985027,0.06463417480586682,0.044142752214005064,0.5006541652379625,0.009676014851456189,0.007929531625601916,0.5299771600897553,0.10524658113718033,0.3680804693330452,0.05510323444980733,0.6418323952156221,0.02088834041807617,0.760592307491964,0.10304750398066301,0.11547184810929674,0.2988679921218682,2.934424295845985,0.9797304398417589,-0.0013045667399655394,0.0211726520647062,4.232890813134353,0.2988679921218682,2.934424295845985,0.5439575849360629,-0.0013045667399655394,0.0211726520647062,3.797117958228657,0.2988679921218682,2.934424295845985,-0.0016076669000669253,-0.0013045667399655394,0.0211726520647062,3.251552706392527,0.2988679921218682,2.934424295845985,-0.5456151427639002,-0.0013045667399655394,0.0211726520647062,2.7075452305286936
src-E1_weak_positive__p-m0p3__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.3,0.01,val_loss,50,0.0916901230812072,0.98193359375,0.091325307264924,0.9840087890625,0.9630940755208334,0.931640625,0.96832275390625,0.0238431945426106,0.0209147135416666,0.11133874318714132,0.11130236461758614,0.22267748637428264,0.16425367972788402,0.10372168874018825,1.2723035322787632,0.0582697894863588,0.03922270162317242,0.45135584853535937,0.009426272646748782,0.007839425290693574,0.5162982161818233,0.09267080575227737,0.35475484983285166,0.057388502116756904,0.6778462642151708,0.023185553885089902,0.7569136209506931,0.09525833874427142,0.12464248641994544,0.29523837090376004,2.7369762056628884,0.8803215196874772,-0.000289540450967676,0.018642759750946425,3.9308893155541043,0.29523837090376004,2.7369762056628884,0.48910718197439895,-0.000289540450967676,0.018642759750946425,3.539674977841026,0.29523837090376004,2.7369762056628884,-0.0014754010384842135,-0.000289540450967676,0.018642759750946425,3.049092394828143,0.29523837090376004,2.7369762056628884,-0.49051443348280577,-0.000289540450967676,0.018642759750946425,2.5600533623838215
src-E1_weak_positive__p-m0p35__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.35,0.01,val_loss,50,0.1025144755840301,0.97998046875,0.1023880466818809,0.9818115234375,0.9608561197916666,0.929931640625,0.966094970703125,0.0236881483122646,0.0209554036458333,0.11069153019609607,0.11065816320478916,0.22138306039219213,0.15397450497699416,0.09529636814483335,1.1926813870328588,0.05254343783279789,0.03496710743578054,0.406999719357822,0.00936984364689855,0.00790432492389804,0.5132074725702805,0.08135532587766647,0.3412476490224702,0.06085321494164588,0.7188951847101885,0.025787784779481616,0.7484695675029959,0.08715924967258037,0.13858339804494207,0.2935087310481057,2.5565370530531117,0.7897157340461967,0.000552858609488451,0.016366403448046185,3.656680780204949,0.2935087310481057,2.5565370530531117,0.4390805178679829,0.000552858609488451,0.016366403448046185,3.306045564026735,0.2935087310481057,2.5565370530531117,-0.0013614679759591528,0.000552858609488451,0.016366403448046185,2.865603578182793,0.2935087310481057,2.5565370530531117,-0.4402601726393733,0.000552858609488451,0.016366403448046185,2.426704873519379
src-E1_weak_positive__p-m0p4__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.4,0.01,val_loss,50,0.1142211854457855,0.9775390625,0.1143300104886293,0.979248046875,0.9591878255208334,0.9285888671875,0.964202880859375,0.0234229320710027,0.0200602213541666,0.11051850067442592,0.1104873288422823,0.22103700134885185,0.1445971436671367,0.08790270099901439,1.1200446586639632,0.047378243433637376,0.03129385818610899,0.36699029558207696,0.009423776163224835,0.008029188747296152,0.5161614781477729,0.07121121138334274,0.32765684184400157,0.0651726301379674,0.764320081791104,0.028664386550997904,0.7360094153655813,0.07901723924557821,0.15630895883784257,0.29302994965124896,2.3908875427112313,0.7071514613782311,0.0012509460213215497,0.014325692915008403,3.4066455926770414,0.29302994965124896,2.3908875427112313,0.39346389988589425,0.0012509460213215497,0.014325692915008403,3.0929580311847045,0.29302994965124896,2.3908875427112313,-0.001262933462417428,0.0012509460213215497,0.014325692915008403,2.698231197836393,0.29302994965124896,2.3908875427112313,-0.394436423528201,0.0012509460213215497,0.014325692915008403,2.3050577077706094
src-E1_weak_positive__p-m0p45__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.45,0.01,val_loss,50,0.1266928762197494,0.974609375,0.1270361728966236,0.9765625,0.95654296875,0.9261474609375,0.9615478515625,0.0234614885273747,0.02001953125,0.11060425704918903,0.11057419702410698,0.22120851409837805,0.13599132915159173,0.08136429817338163,1.053384306065452,0.04271747449879035,0.02803175028335924,0.3308881346517101,0.009530189624551723,0.008168735900843481,0.5219899834668669,0.06215457618236542,0.3141191042494517,0.07007939170833653,0.8133184500748328,0.03176424477486484,0.720291922236828,0.07107178859527191,0.17687204439303522,0.29323166192337213,2.2382204689875023,0.6320481694081576,0.0018263001985319809,0.012503752630436793,3.1778303531480008,0.29323166192337213,2.2382204689875023,0.35194342377206245,0.0018263001985319809,0.012503752630436793,2.8977256075119056,0.29323166192337213,2.2382204689875023,-0.001177008159878562,0.0018263001985319809,0.012503752630436793,2.5446051755799646,0.29323166192337213,2.2382204689875023,-0.3527277042688431,0.0018263001985319809,0.012503752630436793,2.1930544794710003
src-E1_weak_positive__p-m0p5__lr-0p01__seed-42,42,E1_weak_positive,0.5,-0.5,0.01,val_loss,50,0.1398088037967682,0.970703125,0.1403911784291267,0.9718017578125,0.9523518880208334,0.922119140625,0.95721435546875,0.0235925157489422,0.0194498697916666,0.11076917013649136,0.11073930375277996,0.22153834027298272,0.12805256197340123,0.07546066883951426,0.9918908799243522,0.03851596588793526,0.02516634886172445,0.2983433888941325,0.009653388631710261,0.008309786013288809,0.5287378709951641,0.05410303547978401,0.300782470060503,0.07538614208839835,0.8650289258523391,0.03501909514917016,0.7019964549927563,0.06350968547843995,0.19947476437963366,0.29363963548086014,2.0970530225041655,0.5638966106596665,0.002296728285659168,0.010884009090659674,2.967770006021011,0.29363963548086014,2.0970530225041655,0.3142437881112684,0.002296728285659168,0.010884009090659674,2.718117183472613,0.29363963548086014,2.0970530225041655,-0.001101298471591783,0.002296728285659168,0.010884009090659674,2.402772096889753,0.29363963548086014,2.0970530225041655,-0.3148574660563602,0.002296728285659168,0.010884009090659674,2.0890159293049844
src-E1_weak_positive__p-0__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.0,0.01,val_loss,50,0.0490393936634063,0.986328125,0.0482507422566413,0.9874267578125,0.9603678385416666,0.9224853515625,0.967132568359375,0.0284997418992167,0.0270589192708333,0.1385773911948131,0.13854490593075752,0.2771547823896262,0.25683826633019474,0.18917489323454598,1.9894606563312585,0.11174137062351282,0.08481364610391513,0.8655449350145117,0.017003362513214965,0.013504495980543955,0.9313125201925567,0.19164124131202698,0.435065117905198,0.06620260585062201,0.5395511859461632,0.013592456913887035,0.7003641720747591,0.1325660908661819,0.15347728014517195,0.36750814155219746,4.28346955936051,1.6721619726791384,-0.010254489100067193,0.03855282784206793,6.351438012333847,0.36750814155219746,4.28346955936051,0.9254046271833646,-0.010254489100067193,0.03855282784206793,5.604680666838073,0.36750814155219746,4.28346955936051,-0.0025426844969908442,-0.010254489100067193,0.03855282784206793,4.676733355157717,0.36750814155219746,4.28346955936051,-0.9288407337174425,-0.010254489100067193,0.03855282784206793,3.7504353059372657
src-E1_weak_positive__p-0p05__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.05,0.01,val_loss,50,0.0458155684173107,0.98583984375,0.0453835912048816,0.9866943359375,0.9586588541666666,0.9190673828125,0.965667724609375,0.0297027918683052,0.0280354817708333,0.14849540518369028,0.14845478534698486,0.29699081036738056,0.2800568290349372,0.21311855590902268,2.1693108696879393,0.12608270807188335,0.09788606217674291,0.9766324572142713,0.020048496121256115,0.01593365588867755,1.09810135696668,0.21516995131969452,0.4502040121869496,0.07158724245483425,0.5302331162407234,0.012684311643169017,0.676744080572994,0.13716496211867263,0.17340664566516434,0.39378263222879273,4.645968205347274,1.8709958881905595,-0.013028862821878547,0.04328614255064167,6.941004005495389,0.39378263222879273,4.645968205347274,1.034870545748334,-0.013028862821878547,0.04328614255064167,6.104878663053164,0.39378263222879273,4.645968205347274,-0.002751828823984946,-0.013028862821878547,0.04328614255064167,5.067256288480845,0.39378263222879273,4.645968205347274,-1.0388157241137286,-0.013028862821878547,0.04328614255064167,4.031192393191102
src-E1_weak_positive__p-0p1__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.1,0.01,val_loss,50,0.0437812432646751,0.98583984375,0.0438220333307981,0.986083984375,0.9564615885416666,0.914794921875,0.9638671875,0.0313206113333372,0.0296223958333333,0.16005922532015412,0.15999653935432434,0.32011845064030825,0.30624166477315845,0.24098670659586788,2.3721377351625543,0.1428056934119668,0.11356797407885703,1.1061681446562994,0.023670997299724772,0.018840842785633867,1.2965139179703131,0.24146296083927155,0.4663169967997231,0.07729515615472678,0.5226565935719895,0.011868774245926392,0.6517248204893068,0.14171856685202142,0.1946878384127454,0.42439346730245475,5.041018600881895,2.0972115594868312,-0.016253516252215296,0.04857555657508783,7.594945667994053,0.42439346730245475,5.041018600881895,1.1594038869222523,-0.016253516252215296,0.04857555657508783,6.6571379954294745,0.42439346730245475,5.041018600881895,-0.0029419461406725786,-0.016253516252215296,0.04857555657508783,5.494792162366549,0.42439346730245475,5.041018600881895,-1.1639059694440432,-0.016253516252215296,0.04857555657508783,4.333828139063178
src-E1_weak_positive__p-0p15__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.15,0.01,val_loss,50,0.0430119484663009,0.986328125,0.0435945522040128,0.9849853515625,0.9534098307291666,0.9093017578125,0.9613037109375,0.0333112191317228,0.0315755208333333,0.1732279826829694,0.17312418669462204,0.3464559653659388,0.3356509131792731,0.2732962225253383,2.5999407937652728,0.16222305172041482,0.13225154199947914,1.256574355368222,0.0278839631911763,0.022223127893782172,1.5272675632450994,0.27084535360336304,0.4833088347171293,0.08307429563369999,0.5160956692837816,0.011123062201042502,0.6264049707071925,0.1463203270685872,0.21615164002317774,0.45922594537502626,5.465742952394546,2.3525477888920614,-0.02005404008024702,0.05448646761942655,8.311949114200813,0.45922594537502626,5.465742952394546,1.2999630554686912,-0.02005404008024702,0.05448646761942655,7.259364380777443,0.45922594537502626,5.465742952394546,-0.0030943245360487565,-0.02005404008024702,0.05448646761942655,5.956307000772703,0.45922594537502626,5.465742952394546,-1.3050550549436073,-0.02005404008024702,0.05448646761942655,4.654346270365145
src-E1_weak_positive__p-0p2__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.2,0.01,val_loss,50,0.0435860380530357,0.986328125,0.044712608680129,0.984130859375,0.9507649739583334,0.904052734375,0.9591064453125,0.0351396097432624,0.0333658854166666,0.1878479058787742,0.1876784935593605,0.3756958117575484,0.3686465212936096,0.3106181984146436,2.855523675214896,0.18464139757000694,0.15418781501551468,1.430226115618199,0.03268444385892982,0.026099333005030832,1.7902007181047055,0.3036649227142334,0.5008629863699399,0.08866065993037867,0.5095610429730929,0.010420217015604376,0.601971024389437,0.1510126972017024,0.23659606139325626,0.497862569450894,5.916263349947599,2.637930825856159,-0.02459151104435188,0.06108884187415242,9.088554076084453,0.497862569450894,5.916263349947599,1.4570593209647589,-0.02459151104435188,0.06108884187415242,7.907682571193052,0.497862569450894,5.916263349947599,-0.0031956613567807116,-0.02459151104435188,0.06108884187415242,6.447427588871513,0.497862569450894,5.916263349947599,-1.4627622123368362,-0.02459151104435188,0.06108884187415242,4.987861037891457
src-E1_weak_positive__p-0p25__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.25,0.01,val_loss,50,0.0455704629421234,0.98193359375,0.0471588857471942,0.982666015625,0.947265625,0.8966064453125,0.95611572265625,0.0376024614706552,0.035400390625,0.20362251461885703,0.20335809886455536,0.40724502923771405,0.40580069328716534,0.3536078640570243,3.1433186539612303,0.2103372669143689,0.17968836460568127,1.62926546369227,0.038042272899919856,0.03043939671355535,2.0836611006053576,0.3402264714241028,0.5183265341676573,0.09374619986910471,0.5017796124728731,0.009731494698191468,0.5797553778958221,0.1557584689322798,0.25475465847370665,0.5395041651123735,6.388694671043632,2.953350529287044,-0.030020606912504143,0.06844399718102068,9.919972755711566,0.5395041651123735,6.388694671043632,1.6306903532347874,-0.030020606912504143,0.06844399718102068,8.59731257965931,0.5395041651123735,6.388694671043632,-0.003244792476642073,-0.030020606912504143,0.06844399718102068,6.963377433947881,0.5395041651123735,6.388694671043632,-1.6370191860877874,-0.030020606912504143,0.06844399718102068,5.329603040336735
src-E1_weak_positive__p-0p3__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.3,0.01,val_loss,32,0.0486357137560844,0.98193359375,0.0503539815545082,0.9810791015625,0.943603515625,0.8895263671875,0.952972412109375,0.0400673719670768,0.0374755859375,0.1993707148464652,0.19905659556388855,0.3987414296929304,0.39682608263171715,0.3564759196092685,3.0738016187467374,0.2140623014757838,0.18659788227890506,1.6581194573330842,0.038321066806904086,0.03071080122894879,2.0989312717803834,0.34147676825523376,0.5394360674483407,0.09656892145990505,0.5024133331263294,0.009485357001442409,0.5636670233027683,0.16402218345507422,0.26282543624071514,0.5281370099380638,6.104564264030715,2.9571897753135254,-0.03236714304727261,0.06869552173884585,9.626219427973878,0.5281370099380638,6.104564264030715,1.6326314464963094,-0.03236714304727261,0.06869552173884585,8.301661099156663,0.5281370099380638,6.104564264030715,-0.002910630628530546,-0.03236714304727261,0.06869552173884585,6.666119022031822,0.5281370099380638,6.104564264030715,-1.6386795311408775,-0.03236714304727261,0.06869552173884585,5.030350121519475
src-E1_weak_positive__p-0p35__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.35,0.01,val_loss,23,0.0518995448946952,0.97802734375,0.0537587869912385,0.9793701171875,0.939697265625,0.8822021484375,0.949615478515625,0.0426216301320079,0.0396728515625,0.19953485071843272,0.19916345924139023,0.39906970143686543,0.4035265018229924,0.37304616620143255,3.1257028426275726,0.2247365804458894,0.19956640395103023,1.7408020667010662,0.039911299761889694,0.03201950480011646,2.186031917893755,0.35471096634864807,0.5569314021027311,0.09890626658121418,0.49447768564642886,0.008978070527115878,0.5507834421909575,0.1708379249473212,0.2694005623346054,0.5284623623917879,6.022578237547858,3.0457153292158905,-0.03527744137727247,0.07135787018341944,9.632836357961683,0.5284623623917879,6.022578237547858,1.681255047956863,-0.03527744137727247,0.07135787018341944,8.268376076702657,0.5284623623917879,6.022578237547858,-0.0026702003007061416,-0.03527744137727247,0.07135787018341944,6.584450828445087,0.5284623623917879,6.022578237547858,-1.687237053432707,-0.03527744137727247,0.07135787018341944,4.899883975313086
src-E1_weak_positive__p-0p4__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.4,0.01,val_loss,15,0.0552740320563316,0.9765625,0.0573294283822178,0.977783203125,0.9348958333333334,0.8731689453125,0.94561767578125,0.0459362847952451,0.0428873697916666,0.1955963379591395,0.19515080004930496,0.391192675918279,0.40403567712037,0.3829246535897255,3.12964689752166,0.23115925221514932,0.20853628095549842,1.7905518683020665,0.04041291455835534,0.03243659231402732,2.213506491814015,0.3611687123775482,0.5721258426054354,0.10002313371528218,0.48410660007350687,0.00847661041847569,0.5425396406447233,0.1775884045211657,0.27139534441563534,0.5178415235814615,5.806912849056836,3.072610221791595,-0.035909577292180514,0.07265698706032708,9.434112004198038,0.5178415235814615,5.806912849056836,1.6959768213267035,-0.035909577292180514,0.07265698706032708,8.057478603733147,0.5178415235814615,5.806912849056836,-0.002341703469557161,-0.035909577292180514,0.07265698706032708,6.3591600789368865,0.5178415235814615,5.806912849056836,-1.701608733432515,-0.035909577292180514,0.07265698706032708,4.659893048973929
src-E1_weak_positive__p-0p45__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.45,0.01,val_loss,14,0.0590930953621864,0.974609375,0.0613503037020564,0.9776611328125,0.9318440755208334,0.865966796875,0.94329833984375,0.0488864169261971,0.0458170572916666,0.20695827045060436,0.2063576504588127,0.4139165409012087,0.4500108912713557,0.4353083531061808,3.4857693750118344,0.2600380148718462,0.2377756397938356,2.0142458019589937,0.04525799047825826,0.03633206625646926,2.478882229229607,0.4013116657733917,0.5778482697100853,0.10057087807452149,0.45989613688218256,0.007606429588546877,0.539451724082133,0.18012758225909414,0.27281426407022596,0.5475277094278823,6.172170342315465,3.376399102622578,-0.03893914700909018,0.08073262026300654,10.137890627619843,0.5475277094278823,6.172170342315465,1.8632280551042824,-0.03893914700909018,0.08073262026300654,8.624719580101546,0.5475277094278823,6.172170342315465,-0.0023210869232065737,-0.03893914700909018,0.08073262026300654,6.759170438074057,0.5475277094278823,6.172170342315465,-1.8692268729924764,-0.03893914700909018,0.08073262026300654,4.892264652004788
src-E1_weak_positive__p-0p5__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.5,0.01,val_loss,14,0.0649214088916778,0.97265625,0.067734838463366,0.97509765625,0.9278157552083334,0.85888671875,0.93963623046875,0.0510087784733964,0.0472819010416666,0.22462371102297177,0.22385114803910255,0.44924742204594353,0.5201418031847733,0.5106987958153089,4.029001082801846,0.2997944353719703,0.27721117035252973,2.3221977109625933,0.052212356750435014,0.041857361881857895,2.8597885572720387,0.4583873748779297,0.5763705849757905,0.10038100462363199,0.431850909978057,0.00672617124195406,0.5409928194319732,0.17971946530629815,0.2725615440197746,0.5937892876040056,6.747526010828965,3.798162123511865,-0.04063359016779445,0.09221464768052101,11.191058479457562,0.5937892876040056,6.747526010828965,2.095351322536259,-0.04063359016779445,0.09221464768052101,9.488247678481956,0.5937892876040056,6.747526010828965,-0.0025048812796246572,-0.04063359016779445,0.09221464768052101,7.390391474666073,0.5937892876040056,6.747526010828965,-2.101974497743491,-0.04063359016779445,0.09221464768052101,5.290921858202206
src-E2_neutral__p-m0p05__lr-1em04__seed-42,42,E2_neutral,0.0,-0.05,0.0001,val_loss,50,0.4540914595127105,0.8369140625,0.4631311669945717,0.8326416015625,0.8329671223958334,0.83154296875,0.8328857421875,0.0008928673607377,-0.0003255208333333,0.06119758459342201,0.061163781210780144,0.12239516918684402,0.03245212198356372,0.023762478343754386,0.2513730559828678,0.009528036264493927,0.008028218357958394,0.07380385154889062,0.009898870074814175,0.008562298759416232,0.5421834433788574,0.021913500502705574,0.29360287346755526,0.30502997861981823,1.8857806778988824,0.039675357960639174,0.16735155407808644,0.014426146992706796,0.7785469409685677,0.16186885482213298,0.5147900289985858,-0.0002830021301521851,0.0028586456627758537,0.004408379983942723,0.6836429073372852,0.16186885482213298,0.5147900289985858,0.0010225882272782184,0.0028586456627758537,0.004408379983942723,0.6849484976947157,0.16186885482213298,0.5147900289985858,-0.000535257450407375,0.0028586456627758537,0.004408379983942723,0.68339065201703,0.16186885482213298,0.5147900289985858,-0.00033764106910724213,0.0028586456627758537,0.004408379983942723,0.6835882683983302
src-E2_neutral__p-m0p1__lr-1em04__seed-42,42,E2_neutral,0.0,-0.1,0.0001,val_loss,50,0.4757857918739319,0.81982421875,0.4854046776890754,0.8121337890625,0.8127848307291666,0.81201171875,0.8126220703125,0.0005526968468101,-0.0006510416666666,0.05713551800381142,0.05709833279252052,0.11427103600762284,0.029226397310628073,0.02133676054654643,0.22638670010740752,0.009570394334105458,0.00805490264101536,0.07413195574525652,0.010000675032466658,0.008662301379580337,0.5477595305560697,0.01804562844336033,0.3274572035816819,0.3421795346917408,1.9549285324686356,0.03530634371057687,0.13857415318886987,0.014859059809051615,0.8112604432915016,0.15108718066118954,0.4562137465339209,-0.0005145233741582263,0.003172258000761121,0.0036302729095041286,0.6135889347312175,0.15108718066118954,0.4562137465339209,0.0009118922320002438,0.003172258000761121,0.0036302729095041286,0.6150153503373759,0.15108718066118954,0.4562137465339209,-0.0005115062372471518,0.003172258000761121,0.0036302729095041286,0.6135919518681285,0.15108718066118954,0.4562137465339209,-0.00020698744366230877,0.003172258000761121,0.0036302729095041286,0.6138964706617134
src-E2_neutral__p-m0p15__lr-1em04__seed-42,42,E2_neutral,0.0,-0.15,0.0001,val_loss,50,0.496029794216156,0.7998046875,0.5061524361371994,0.7906494140625,0.790771484375,0.7899169921875,0.790740966796875,0.0007085074930568,-0.0001220703125,0.05323644091734107,0.05319546442478895,0.10647288183468213,0.02645184539168543,0.019360405265373023,0.20489511335690214,0.009604614472015896,0.008074919681863928,0.07439702379372061,0.010081478576167802,0.008740978876092678,0.5521853229172168,0.014856737107038498,0.3630980874791783,0.3811257183340675,2.0125794676720288,0.031164535135757242,0.11541063665473965,0.015215763857434644,0.8382090643520684,0.14073715845717927,0.40462987030927133,-0.0006999316959441278,0.003409278284252413,0.0029887576602050103,0.5510651330149638,0.14073715845717927,0.40462987030927133,0.0008228917946754288,0.003409278284252413,0.0029887576602050103,0.5525879565055835,0.14073715845717927,0.40462987030927133,-0.0004927126031158771,0.003409278284252413,0.0029887576602050103,0.5512723521077921,0.14073715845717927,0.40462987030927133,-0.00010238848649705198,0.003409278284252413,0.0029887576602050103,0.551662676224411
src-E2_neutral__p-m0p2__lr-1em04__seed-42,42,E2_neutral,0.0,-0.2,0.0001,val_loss,50,0.5148407220840454,0.779296875,0.5254012495279312,0.7706298828125,0.77099609375,0.7701416015625,0.770904541015625,0.0005618882031104,-0.0003662109375,0.04951762309719612,0.04947236739099026,0.09903524619439225,0.024062754962688643,0.01771880529510478,0.18638929846872596,0.009631495036673949,0.00809059903973927,0.0746052397522352,0.010144257312363092,0.00880151249946357,0.5556238559117994,0.01223358977586031,0.40026568244610417,0.42157505772271836,2.0578534408872726,0.027333011468217278,0.09681660734077643,0.015511241986983238,0.860339139204023,0.13086413395072705,0.3591495818085749,-0.0008472714520269924,0.003587529600075128,0.0024610541931906482,0.49521502810054074,0.13086413395072705,0.3591495818085749,0.0007519068968718182,0.003587529600075128,0.0024610541931906482,0.4968142064494396,0.13086413395072705,0.3591495818085749,-0.00047795178212062977,0.003587529600075128,0.0024610541931906482,0.49558434777044713,0.13086413395072705,0.3591495818085749,-1.9311309293224e-05,0.003587529600075128,0.0024610541931906482,0.49604298824327453
src-E2_neutral__p-m0p25__lr-1em04__seed-42,42,E2_neutral,0.0,-0.25,0.0001,val_loss,50,0.5322598218917847,0.7607421875,0.5432010293006897,0.7525634765625,0.7516276041666666,0.7513427734375,0.751861572265625,0.0004432934279276,0.0009358723958333,0.045988594224525815,0.045938498340547085,0.09197718844905163,0.022006034395941045,0.016389465192090332,0.17045800946309453,0.009652212706881784,0.008104161015338226,0.07476571813560953,0.010192326033992614,0.008847029800799343,0.558256688226492,0.010080177336931229,0.43861663274788437,0.46316050636876954,2.089817429032479,0.023846810011784552,0.08190395187215353,0.015757054966989256,0.8784921831490726,0.12149301100854615,0.31900903350764376,-0.0009637759579053471,0.0037210409169773375,0.002027848175202962,0.44528715765046484,0.12149301100854615,0.31900903350764376,0.0006955814482443633,0.0037210409169773375,0.002027848175202962,0.4469465150566146,0.12149301100854615,0.31900903350764376,-0.00046642891473370736,0.0037210409169773375,0.002027848175202962,0.4457845046936365,0.12149301100854615,0.31900903350764376,4.63394643252504e-05,0.0037210409169773375,0.002027848175202962,0.44629727307269546
src-E2_neutral__p-m0p3__lr-1em04__seed-42,42,E2_neutral,0.0,-0.3,0.0001,val_loss,50,0.5483437776565552,0.74365234375,0.5596162378787994,0.7320556640625,0.732421875,0.7315673828125,0.732330322265625,0.0005618882031104,-0.0003662109375,0.042653263097301095,0.042597683146595955,0.08530652619460219,0.020237888017951833,0.015348648648553839,0.15676200651187613,0.009668002904415976,0.008119583727117666,0.07488802847977603,0.01022875531932017,0.00888111990297754,0.5602520023592615,0.008315551094710827,0.47771797609711364,0.5054260261864699,2.1075945800009324,0.02071258862447746,0.06994416544221836,0.015962270274327443,0.8933809756589768,0.11263380334577389,0.28354887296739395,-0.001055322108389007,0.0038207428947700335,0.0016728550053812796,0.40062095210493015,0.11263380334577389,0.28354887296739395,0.0006511891562965694,0.0038207428947700335,0.0016728550053812796,0.4023274633696157,0.11263380334577389,0.28354887296739395,-0.00045747231950254595,0.0038207428947700335,0.0016728550053812796,0.4012188018938166,0.11263380334577389,0.28354887296739395,9.788608927989873e-05,0.0038207428947700335,0.0016728550053812796,0.40177416030259905
src-E2_neutral__p-m0p35__lr-1em04__seed-42,42,E2_neutral,0.0,-0.35,0.0001,val_loss,50,0.5631586313247681,0.72607421875,0.5747194737195969,0.7113037109375,0.7124430338541666,0.710693359375,0.712158203125,0.0013455449026518,-0.0011393229166666,0.0395116970655008,0.039449905045330524,0.0790233941310016,0.018721509362542993,0.014446598801684255,0.1450161879539905,0.009679939904613005,0.008131229556420294,0.07498049208570956,0.010256162003821892,0.008906564084150886,0.5617531282920635,0.00687182042747736,0.5170491180577629,0.5478277314724356,2.1104974123803135,0.017920686129327783,0.060349856880090307,0.01613391809408146,0.9055955388965005,0.10428640131238498,0.2521985337606133,-0.0011268789466686753,0.003895044398432977,0.001382417000058922,0.3606355175248215,0.10428640131238498,0.2521985337606133,0.0006163991769425354,0.003895044398432977,0.001382417000058922,0.3623787956484327,0.10428640131238498,0.2521985337606133,-0.0004505361664192435,0.003895044398432977,0.001382417000058922,0.36131186030507095,0.10428640131238498,0.2521985337606133,0.00013814823714434002,0.003895044398432977,0.001382417000058922,0.36190054470863453
src-E2_neutral__p-m0p4__lr-1em04__seed-42,42,E2_neutral,0.0,-0.4,0.0001,val_loss,50,0.5767757296562195,0.70947265625,0.5885878652334213,0.6951904296875,0.6960042317708334,0.694580078125,0.69580078125,0.001095236721492,-0.0008138020833333,0.036560941078444244,0.036492119543254375,0.07312188215688849,0.017425316501151596,0.013651116594943839,0.13497592122270685,0.00968892930316152,0.008140648601117089,0.0750501236674512,0.010276674266653942,0.008925454804733212,0.5628766311979223,0.0056923204101622105,0.5560260155114659,0.5897553864215196,2.0981507610509125,0.015451959671883566,0.052650371911100884,0.016277648542450014,0.9156200198745655,0.09644267896077663,0.22446224770058062,-0.0011827169835968362,0.003950286313559941,0.001145134770013101,0.32481763076133346,0.09644267896077663,0.22446224770058062,0.000589181072245603,0.003950286313559941,0.001145134770013101,0.3265895288171759,0.09644267896077663,0.22446224770058062,-0.000445183271492275,0.003950286313559941,0.001145134770013101,0.325555164473438,0.09644267896077663,0.22446224770058062,0.00016954075937030463,0.003950286313559941,0.001145134770013101,0.3261698885043006
src-E2_neutral__p-m0p45__lr-1em04__seed-42,42,E2_neutral,0.0,-0.45,0.0001,val_loss,50,0.5892689228057861,0.69384765625,0.6013001054525375,0.6790771484375,0.6786295572916666,0.6781005859375,0.678741455078125,0.0006065248692123,0.0004475911458333,0.03379620625728694,0.03371943347156048,0.06759241251457387,0.01632176773248661,0.012948655819976314,0.12642786921717247,0.009695668306281467,0.008148319061062163,0.07510232376115838,0.0102919670047322,0.008939436896567789,0.5637142489590703,0.0047298818826675415,0.5940329788533474,0.6305669320515582,2.0706216882390414,0.013282483990229042,0.046469611637016066,0.016397972569333435,0.9238499318034215,0.08908962159941836,0.19990826508455245,-0.001226022907785996,0.003991318099174598,0.0009515192068647593,0.2927147010822242,0.08908962159941836,0.19990826508455245,0.0005680301976657802,0.003991318099174598,0.0009515192068647593,0.29450875418767597,0.08908962159941836,0.19990826508455245,-0.0004410585146142666,0.003991318099174598,0.0009515192068647593,0.2934996654753959,0.08908962159941836,0.19990826508455245,0.0001938718912762004,0.003991318099174598,0.0009515192068647593,0.2941345958812864
src-E2_neutral__p-m0p5__lr-1em04__seed-42,42,E2_neutral,0.0,-0.5,0.0001,val_loss,50,0.6007117033004761,0.67822265625,0.612934023141861,0.663818359375,0.6631673177083334,0.66259765625,0.663330078125,0.000480591300904,0.0006510416666666,0.031211468709799097,0.031125717330724,0.062422937419598194,0.015386526144768847,0.01234950404468691,0.1191835190293495,0.009700707320252617,0.008154083475892549,0.07514135579554153,0.010303335652148743,0.008949810618376129,0.5643369354229067,0.003945499192923307,0.6304676721035365,0.6696336492855276,2.028493528437571,0.011386186067443054,0.04150708960873978,0.016498631695988426,0.9306080926278287,0.08221097077041173,0.17816034756980065,-0.0012595383698281882,0.004021757950711054,0.0007937234704513685,0.2639272613915466,0.08221097077041173,0.17816034756980065,0.0005516283627897325,0.004021757950711054,0.0007937234704513685,0.26573842812416454,0.08221097077041173,0.17816034756980065,-0.000437886124157299,0.004021757950711054,0.0007937234704513685,0.2647489136372175,0.08221097077041173,0.17816034756980065,0.00021268720517506664,0.004021757950711054,0.0007937234704513685,0.26539948696654986
src-E2_neutral__p-0__lr-1em04__seed-42,42,E2_neutral,0.0,0.0,0.0001,val_loss,50,0.4309654235839844,0.85595703125,0.4393404126167297,0.85302734375,0.8532307942708334,0.852783203125,0.853179931640625,0.0004834893651658,-0.0002034505208333,0.06539525742632787,0.06536449864506721,0.13079051485265575,0.036212193112750896,0.026726235220363985,0.28049844171066224,0.009478161525793435,0.008008547075011545,0.07341752348412371,0.009774683003734812,0.008436306674417058,0.535381437360791,0.026592617854475975,0.26173950570411664,0.269927948669118,1.8058905524642515,0.044109757497915174,0.20288179434559395,0.013898938493778526,0.7391095096627124,0.17301007040543936,0.581398940293368,3.53145684701614e-06,0.002446401656064258,0.005349686794943409,0.7622086306066621,0.17301007040543936,0.581398940293368,0.001159011552260324,0.002446401656064258,0.005349686794943409,0.7633641107020754,0.17301007040543936,0.581398940293368,-0.0005649822461624742,0.002446401656064258,0.005349686794943409,0.7616401169036526,0.17301007040543936,0.581398940293368,-0.0004993311567897413,0.002446401656064258,0.005349686794943409,0.7617057679930254
src-E2_neutral__p-0p05__lr-1em04__seed-42,42,E2_neutral,0.0,0.05,0.0001,val_loss,50,0.4064779281616211,0.8759765625,0.4140928834676742,0.87060546875,0.8716634114583334,0.87060546875,0.87139892578125,0.0005069960853831,-0.0010579427083333,0.06968831073934824,0.06966034695506096,0.13937662147869648,0.040614358131350954,0.0304007369253668,0.31459746531925203,0.009424632650330153,0.007988255326684643,0.07300289059770271,0.009630811980420106,0.008281391932204922,0.5275012968767093,0.03223634511232376,0.23205174435725257,0.23712825767855503,1.715854046344132,0.04832486109703816,0.24620744824156118,0.013257781641987206,0.6922099090194135,0.18440483878352154,0.6572677618231764,0.0003540662364229438,0.0019090977475826653,0.006485045989393257,0.8504208105800968,0.18440483878352154,0.6572677618231764,0.001325165617368236,0.0019090977475826653,0.006485045989393257,0.8513919099610421,0.18440483878352154,0.6572677618231764,-0.0006017188239956467,0.0019090977475826653,0.006485045989393257,0.8494650255196782,0.18440483878352154,0.6572677618231764,-0.0006970110129147647,0.0019090977475826653,0.006485045989393257,0.849369733330759
src-E2_neutral__p-0p1__lr-1em04__seed-42,42,E2_neutral,0.0,0.1,0.0001,val_loss,50,0.3807696402072906,0.8935546875,0.3875217959284782,0.8873291015625,0.8874104817708334,0.8868408203125,0.88739013671875,0.0003908156883198,-8.138020833337034e-05,0.0740223282219469,0.0739969965070486,0.1480446564438938,0.04580181471804139,0.03500018144065204,0.35477933125810407,0.00937838746101566,0.007966190164491611,0.07264467690158823,0.009478497413318045,0.008106870834051354,0.5191586844528662,0.039021123200654984,0.20476017203138244,0.2069458922461527,1.6161440038485946,0.051864203595923176,0.29785086246263387,0.01248791211002452,0.6377970218314184,0.19590956909656088,0.7438619400283852,0.0007764573923073996,0.001216511623120203,0.007849952518881764,0.9496144306592554,0.19590956909656088,0.7438619400283852,0.0015244575100392052,0.001216511623120203,0.007849952518881764,0.9503624307769872,0.19590956909656088,0.7438619400283852,-0.0006463683720729264,0.001216511623120203,0.007849952518881764,0.9481916048948752,0.19590956909656088,0.7438619400283852,-0.0009348455498183923,0.001216511623120203,0.007849952518881764,0.9479031277171297
src-E2_neutral__p-0p15__lr-1em04__seed-42,42,E2_neutral,0.0,0.15,0.0001,val_loss,50,0.3540719449520111,0.91162109375,0.3598566129803657,0.9012451171875,0.9029541015625,0.9012451171875,0.90252685546875,0.0008027921409891,-0.001708984375,0.07832903799018771,0.0783062744885683,0.15665807598037543,0.05197011884963661,0.040677198915121456,0.40255880961012547,0.009364608538880315,0.00799028685845163,0.07253794582967046,0.009344776110554037,0.007927434740127675,0.5118344670585837,0.04714764282107353,0.180192170927579,0.1798105587865012,1.5071937437128917,0.054076779832581696,0.35707867610747596,0.011594065543224504,0.5772504785167178,0.20734397260110615,0.8429627238970889,0.0012739183738248658,0.00033650203575065756,0.009484779708145652,1.0614018966159162,0.20734397260110615,0.8429627238970889,0.0017579750863196061,0.00033650203575065756,0.009484779708145652,1.061885953328411,0.20734397260110615,0.8429627238970889,-0.0006994568388188449,0.00033650203575065756,0.009484779708145652,1.0594285214032726,0.20734397260110615,0.8429627238970889,-0.0012140847790982744,0.00033650203575065756,0.009484779708145652,1.0589138934629931
src-E2_neutral__p-0p2__lr-1em04__seed-42,42,E2_neutral,0.0,0.2,0.0001,val_loss,50,0.3267218470573425,0.919921875,0.331442542374134,0.91650390625,0.9181315104166666,0.91650390625,0.917724609375,0.0007524919437217,-0.0016276041666666,0.0825348490892674,0.08251468278467655,0.1650696981785348,0.0593936254851424,0.04782708543740834,0.46006104474967385,0.009435229086015526,0.00814737737334023,0.07308497023557992,0.009282397678963484,0.007777644004210288,0.5084178596501897,0.05684255063533783,0.15885928850017406,0.15628609304689645,1.3896247015584846,0.05419961417405864,0.4210099919916148,0.010624723322144652,0.5141656705121819,0.21851341189437434,0.9567865497055128,0.0018386499412104927,-0.000761497880690701,0.011435122491093352,1.1878122361515002,0.21851341189437434,0.9567865497055128,0.002021373843716031,-0.000761497880690701,0.011435122491093352,1.1879949600540058,0.21851341189437434,0.9567865497055128,-0.0007607445308640333,-0.000761497880690701,0.011435122491093352,1.1852128416794259,0.21851341189437434,0.9567865497055128,-0.0015292217453321969,-0.000761497880690701,0.011435122491093352,1.1844443644649576
src-E2_neutral__p-0p25__lr-1em04__seed-42,42,E2_neutral,0.0,0.25,0.0001,val_loss,50,0.2991622388362884,0.9287109375,0.3027470111846924,0.9310302734375,0.9312337239583334,0.9307861328125,0.931182861328125,0.000417321604345,-0.0002034505208333,0.08657925846838203,0.0865617673844099,0.17315851693676407,0.06846659959195468,0.057294765669697274,0.5303399999821841,0.009687895600021859,0.008394866544282802,0.07504211663736153,0.009378934680285425,0.0077460003152449415,0.5137054089759829,0.06836089491844177,0.14149812693721475,0.13698554822616776,1.264547370314499,0.05162788365093485,0.4842898602275489,0.00969631594483611,0.4543859401766802,0.22925716775281169,1.0881660075833048,0.0024393769398839,-0.002101115743371596,0.013752289407420903,1.3315137259400498,0.22925716775281169,1.0881660075833048,0.002298660849361608,-0.002101115743371596,0.013752289407420903,1.3313730098495273,0.22925716775281169,1.0881660075833048,-0.0008287124428151883,-0.002101115743371596,0.013752289407420903,1.3282456365573507,0.22925716775281169,1.0881660075833048,-0.0018605353183738325,-0.002101115743371596,0.013752289407420903,1.327213813681792
src-E2_neutral__p-0p3__lr-1em04__seed-42,42,E2_neutral,0.0,0.3,0.0001,val_loss,50,0.2719154059886932,0.9365234375,0.2743383646011352,0.9388427734375,0.9394938151041666,0.93798828125,0.9393310546875,0.0010746348182164,-0.0006510416666666,0.09044652419630639,0.09043172746896744,0.18089304839261278,0.07976586548480075,0.06965942803459862,0.6178637372369086,0.010286983051843635,0.009001782256139753,0.0796826280850167,0.009755392135853552,0.007931967684265904,0.5343248330115492,0.08199036866426468,0.1289647268204443,0.12230033582112171,1.133900116880708,0.046327189536634596,0.5404774927602594,0.008989168024694886,0.4042061496784113,0.23953173869010458,1.2408162647450112,0.0030014064054404294,-0.0036947690338849726,0.01649415619613137,1.4961487970028027,0.23953173869010458,1.2408162647450112,0.0025521116742101523,-0.0036947690338849726,0.01649415619613137,1.4956995022715722,0.23953173869010458,1.2408162647450112,-0.0008999295101051795,-0.0036947690338849726,0.01649415619613137,1.492247461087257,0.23953173869010458,1.2408162647450112,-0.002162162520732036,-0.0036947690338849726,0.01649415619613137,1.49098522807663
src-E2_neutral__p-0p35__lr-1em04__seed-42,42,E2_neutral,0.0,0.35,0.0001,val_loss,50,0.2455312013626098,0.9462890625,0.2468351423740387,0.947265625,0.9457600911458334,0.9447021484375,0.946136474609375,0.000935153408572,0.0015055338541666,0.094203529390975,0.09419119916856289,0.18840705878195,0.09414054209262075,0.08552133642757932,0.729209503455317,0.011471311358434766,0.010134698238107375,0.08885639570075565,0.010542704676094734,0.008474907150531863,0.5774477168212281,0.09805477410554886,0.12185304124495741,0.11198899477041707,1.0006690772854514,0.039068681589905285,0.5852468111589499,0.008689840433958857,0.3669946668171859,0.24951091762605593,1.4196649770690237,0.003389973766483454,-0.005546212421739968,0.019725862759514712,1.6867455187993379,0.24951091762605593,1.4196649770690237,0.0027139072636994978,-0.005546212421739968,0.019725862759514712,1.6860694522965538,0.24951091762605593,1.4196649770690237,-0.0009682977057682063,-0.005546212421739968,0.019725862759514712,1.6823872473270862,0.24951091762605593,1.4196649770690237,-0.0023516544501369415,-0.005546212421739968,0.019725862759514712,1.6810038905827174
src-E2_neutral__p-0p4__lr-1em04__seed-42,42,E2_neutral,0.0,0.4,0.0001,val_loss,50,0.2205332815647125,0.94921875,0.220843143761158,0.9488525390625,0.94921875,0.94873046875,0.949127197265625,0.00037994078363,-0.0003662109375,0.09802404322552442,0.09801348485052586,0.19604808645104885,0.11283162623363319,0.10608714073896408,0.8739900186567224,0.013532007059075524,0.011757080150103624,0.10481847596112143,0.011842500394106033,0.009455358353566833,0.6486404603115693,0.1169155091047287,0.11993097601071236,0.10495727828636033,0.8687638962373222,0.031146185041433336,0.6190027661286095,0.008903388531702137,0.34094766029825496,0.25965096573471635,1.6311936195951953,0.003428858257697242,-0.007666593654869642,0.023520112183177844,1.9101269621159171,0.25965096573471635,1.6311936195951953,0.0026961597546669384,-0.007666593654869642,0.023520112183177844,1.9093942636128867,0.25965096573471635,1.6311936195951953,-0.0010237783302920224,-0.007666593654869642,0.023520112183177844,1.9056743255279278,0.25965096573471635,1.6311936195951953,-0.002318860532889261,-0.007666593654869642,0.023520112183177844,1.9043792433253306
src-E2_neutral__p-0p45__lr-1em04__seed-42,42,E2_neutral,0.0,0.45,0.0001,val_loss,50,0.1974203139543533,0.95068359375,0.1969344541430473,0.9520263671875,0.9516194661458334,0.9512939453125,0.95172119140625,0.0002660460780969,0.0004069010416666,0.10218334312654663,0.10217322036623955,0.20436668625309326,0.13761184991234032,0.1329852348814408,1.0659368059025771,0.01677460050705286,0.014227266845167227,0.12993549680619643,0.013706517924086219,0.01091356545901696,0.7507369051870904,0.13895288109779358,0.1218979362441417,0.09960274447889017,0.7425475581618742,0.02375109974157391,0.6461397123194073,0.009601059032219039,0.32050812890679975,0.27067900373023646,1.88363082443601,0.003005812458971465,-0.010098645658457328,0.027953411627095193,2.175170406593856,0.27067900373023646,1.88363082443601,0.0024464383720669437,-0.010098645658457328,0.027953411627095193,2.1746110325069514,0.27067900373023646,1.88363082443601,-0.0010496129192375306,-0.010098645658457328,0.027953411627095193,2.1711149812156467,0.27067900373023646,1.88363082443601,-0.0019828281123300713,-0.010098645658457328,0.027953411627095193,2.170181766022554
src-E2_neutral__p-0p5__lr-1em04__seed-42,42,E2_neutral,0.0,0.5,0.0001,val_loss,50,0.1767622083425521,0.95263671875,0.1757140755653381,0.9534912109375,0.9538981119791666,0.953369140625,0.95379638671875,0.0003712623614683,-0.0004069010416666,0.10702977294075738,0.10701792314648628,0.21405954588151477,0.17092273054432555,0.16834620038668316,1.3239617777729413,0.021504128357895235,0.017774174995914414,0.1665702620096698,0.01615983437493568,0.012851527243928407,0.8851105812699668,0.1645365208387375,0.12581198702719384,0.0945446771384508,0.6261880593640602,0.017557049910815865,0.6716348749609415,0.01063107744690974,0.3001769976813329,0.2835193645769176,2.1868363814345364,0.0022670778779509057,-0.012931685792746249,0.03310012040310539,2.4927912584997642,0.2835193645769176,2.1868363814345364,0.0020504033237013983,-0.012931685792746249,0.03310012040310539,2.4925745839455145,0.2835193645769176,2.1868363814345364,-0.0010168945366691208,-0.012931685792746249,0.03310012040310539,2.489507286085144,0.2835193645769176,2.1868363814345364,-0.0013982067494645693,-0.012931685792746249,0.03310012040310539,2.4891259738723486
src-E2_neutral__p-m0p05__lr-3em04__seed-42,42,E2_neutral,0.0,-0.05,0.0003,val_loss,50,0.2968729734420776,0.9228515625,0.3016640320420265,0.92138671875,0.921630859375,0.92138671875,0.92156982421875,0.0003171479750187,-0.000244140625,0.0958382791439487,0.09581801667809486,0.1916765582878974,0.06658644995611332,0.046546268148813394,0.515776423526201,0.009373541365263723,0.007970700075505495,0.07260713920530545,0.009461045393246941,0.008095121118437722,0.5182027979461684,0.04770883172750473,0.140772505088374,0.14208664674994165,1.4393060330910428,0.06372136804598062,0.4613919984236688,0.00914335825791478,0.46574327527243586,0.2538582849234259,1.104349098292463,0.0011219129488075266,0.0012691200408679072,0.009597675132681616,1.370196091338246,0.2538582849234259,1.104349098292463,0.0017163299735819945,0.0012691200408679072,0.009597675132681616,1.3707905083630205,0.2538582849234259,1.104349098292463,-0.0006469294468288924,0.0012691200408679072,0.009597675132681616,1.3684272489426097,0.2538582849234259,1.104349098292463,-0.0011118382365438865,0.0012691200408679072,0.009597675132681616,1.3679623401528946
src-E2_neutral__p-m0p1__lr-3em04__seed-42,42,E2_neutral,0.0,-0.1,0.0003,val_loss,50,0.3206175863742828,0.9150390625,0.3261450454592705,0.908935546875,0.9097900390625,0.908935546875,0.909576416015625,0.0005416332809234,-0.0008544921875,0.09254098654645032,0.0925205685198307,0.18508197309290064,0.06009109296335785,0.04123066747818787,0.4654636046049733,0.009423884425886228,0.007988870241024414,0.07299709487608161,0.009611667115243541,0.008266225012712198,0.5264526894249493,0.03991825506091118,0.1568266437029643,0.15995161081700598,1.5400117052768478,0.06422160607439664,0.40618546431071756,0.009989967466932424,0.5196029621479533,0.2451027558481096,0.9923754553252438,0.0006134668725516559,0.0019263811131374608,0.008030430217331741,1.2480484893763744,0.2451027558481096,0.9923754553252438,0.0014669784315171977,0.0019263811131374608,0.008030430217331741,1.2489020009353398,0.2451027558481096,0.9923754553252438,-0.0006039957000843017,0.0019263811131374608,0.008030430217331741,1.2468310268037384,0.2451027558481096,0.9923754553252438,-0.0008298350421819516,0.0019263811131374608,0.008030430217331741,1.2466051874616406
src-E2_neutral__p-m0p15__lr-3em04__seed-42,42,E2_neutral,0.0,-0.15,0.0003,val_loss,50,0.3439671397209167,0.90380859375,0.3501905277371406,0.8961181640625,0.8970133463541666,0.8961181640625,0.89678955078125,0.0005822382821148,-0.0008951822916666,0.08896075516935233,0.08894032984972,0.17792151033870465,0.05435098212837041,0.03678473236504942,0.42100089726639106,0.0094765656967789,0.008008162553354244,0.07340516224573032,0.009754999425587151,0.00841929836994844,0.5343033233844019,0.033321723341941833,0.17435868360936704,0.17948156672766333,1.636782845234293,0.06334174899979955,0.3546493602434119,0.01078167766334604,0.5712272130934425,0.23559968421352018,0.892116553142887,0.00019949485105858616,0.0024426742392040747,0.006703393562929705,1.1370618000095996,0.23559968421352018,0.892116553142887,0.0012644018269556438,0.0024426742392040747,0.006703393562929705,1.1381267069854966,0.23559968421352018,0.892116553142887,-0.0005683391245039345,0.0024426742392040747,0.006703393562929705,1.136293966034037,0.23559968421352018,0.892116553142887,-0.0005998032572908409,0.0024426742392040747,0.006703393562929705,1.13626250190125
src-E2_neutral__p-m0p2__lr-3em04__seed-42,42,E2_neutral,0.0,-0.2,0.0003,val_loss,50,0.3667415380477905,0.89306640625,0.3736174404621124,0.884765625,0.8857421875,0.884765625,0.885498046875,0.0007065330140863,-0.0009765625,0.08518312741298241,0.0851626880466938,0.17036625482596482,0.04925612309498085,0.03294841879881763,0.3815362888912067,0.009524692121786566,0.008028123225085438,0.07377794793086472,0.009879898945499538,0.00854539431163039,0.54114435183216,0.027761513367295265,0.19337072273065525,0.2005821474509489,1.729391638248169,0.06137914047206854,0.3078402137594645,0.011510834049206727,0.6192698117192601,0.22557531747713444,0.802231217009406,-0.0001337115632327173,0.002843545079083318,0.005584835696936352,1.0361012036993273,0.22557531747713444,0.802231217009406,0.0011015915151503224,0.002843545079083318,0.005584835696936352,1.0373365067777105,0.22557531747713444,0.802231217009406,-0.0005391593574661854,0.002843545079083318,0.005584835696936352,1.0356957559050939,0.22557531747713444,0.802231217009406,-0.0004144157321928285,0.002843545079083318,0.005584835696936352,1.0358204995303673
src-E2_neutral__p-m0p25__lr-3em04__seed-42,42,E2_neutral,0.0,-0.25,0.0003,val_loss,50,0.3888101875782013,0.88134765625,0.3962944969534874,0.872314453125,0.8746744791666666,0.872314453125,0.87408447265625,0.001133677711243,-0.0023600260416666,0.08128685016259356,0.08126628957688808,0.16257370032518711,0.0447194211677356,0.029705629909100632,0.34639514686935086,0.009565727745238353,0.008052581938439591,0.07409580850332474,0.009983316429439032,0.008646716322525208,0.5468087607115689,0.023093534633517265,0.21390544634642733,0.22324341793229308,1.817708012313022,0.058615286543694516,0.2661055352218362,0.012175802454854378,0.6631033757796149,0.2152378323238593,0.72156348730236,-0.0003997332321205218,0.003152016972918571,0.004645769662602106,0.9441993730296194,0.2152378323238593,0.72156348730236,0.0009717216163259235,0.003152016972918571,0.004645769662602106,0.9455708278780659,0.2152378323238593,0.72156348730236,-0.0005155557986060512,0.003152016972918571,0.004645769662602106,0.9440835504631339,0.2152378323238593,0.72156348730236,-0.0002662787676321523,0.003152016972918571,0.004645769662602106,0.9443328274941077
src-E2_neutral__p-m0p3__lr-3em04__seed-42,42,E2_neutral,0.0,-0.3,0.0003,val_loss,50,0.4100804328918457,0.86572265625,0.418129913508892,0.8582763671875,0.8594156901041666,0.8582763671875,0.859130859375,0.0008143105507889,-0.0011393229166666,0.07733812191091995,0.07731726951897144,0.1546762438218399,0.04067062046281829,0.026958560768131672,0.3150332714648356,0.009599351110971174,0.008071665330256413,0.07435625397437805,0.01006621854147758,0.008727249113484428,0.5513494963944021,0.01918836683034897,0.2360266699089838,0.2475059004983775,1.9015722167706701,0.0552935621521328,0.22937188378957205,0.012777983981161227,0.7025565700771339,0.2047622123467634,0.6491075394815944,-0.0006108507922600506,0.0033876681076179336,0.003860159733449109,0.8605067288771647,0.2047622123467634,0.6491075394815944,0.0008686905246366753,0.0033876681076179336,0.003860159733449109,0.8619862701940615,0.2047622123467634,0.6491075394815944,-0.0004966441118606454,0.0033876681076179336,0.003860159733449109,0.8606209355575641,0.2047622123467634,0.6491075394815944,-0.00014864722342179497,0.0033876681076179336,0.003860159733449109,0.860968932446003
src-E2_neutral__p-m0p35__lr-3em04__seed-42,42,E2_neutral,0.0,-0.35,0.0003,val_loss,50,0.4304884076118469,0.8486328125,0.4390612691640854,0.8441162109375,0.8438720703125,0.84326171875,0.84393310546875,0.00054931640625,0.000244140625,0.07338976567572489,0.07336840778589249,0.14677953135144978,0.03705221002035802,0.02463950827999118,0.2870051846980524,0.009626185040847725,0.008086446871129265,0.0745641087014284,0.010131247313934394,0.008789800607196715,0.5549112689505489,0.01593134179711342,0.25980056346325087,0.2734316605775436,1.98071223377503,0.0516149982256292,0.1973442186036605,0.01332001105025736,0.737720772120453,0.19428804900947938,0.5839832731583161,-0.0007776291739666329,0.0035667573767713765,0.003204937900591176,0.7842653882711914,0.19428804900947938,0.5839832731583161,0.0007872891347904471,0.0035667573767713765,0.003204937900591176,0.7858303065799485,0.19428804900947938,0.5839832731583161,-0.00048159668036425185,0.0035667573767713765,0.003204937900591176,0.7845614207647937,0.19428804900947938,0.5839832731583161,-5.56835318270164e-05,0.0035667573767713765,0.003204937900591176,0.784987333913331
src-E2_neutral__p-m0p4__lr-3em04__seed-42,42,E2_neutral,0.0,-0.4,0.0003,val_loss,50,0.4499930143356323,0.833984375,0.4590493068099022,0.828125,0.827880859375,0.8265380859375,0.82794189453125,0.0008301678777304,0.000244140625,0.06948231054168978,0.06946020387113094,0.13896462108337956,0.03381627162185431,0.02263416344843184,0.2619397136445365,0.009647254526956504,0.00809911197038673,0.07472731223905331,0.01018149195860002,0.00883734144772931,0.5576632814782685,0.013222320936620235,0.2852843931121552,0.30108262887325715,2.0547005098216005,0.04774129236758489,0.1696244189372774,0.013805253956656235,0.7688290347384814,0.18392242531483038,0.5254142108645046,-0.000908900054484468,0.0037022359553141385,0.002659959094671649,0.7147899311748362,0.18392242531483038,0.5254142108645046,0.0007231956489849659,0.0037022359553141385,0.002659959094671649,0.7164220268783057,0.18392242531483038,0.5254142108645046,-0.0004697018628167184,0.0037022359553141385,0.002659959094671649,0.7152291293665041,0.18392242531483038,0.5254142108645046,1.7503069864321236e-05,0.0037022359553141385,0.002659959094671649,0.715716334299185
src-E2_neutral__p-m0p45__lr-3em04__seed-42,42,E2_neutral,0.0,-0.45,0.0003,val_loss,50,0.4685695469379425,0.81884765625,0.4780712276697159,0.8077392578125,0.8098958333333334,0.8077392578125,0.809356689453125,0.0009587572065676,-0.0021565755208333,0.06564624345374404,0.06562311388552189,0.13129248690748807,0.030922654716854566,0.020852065637154738,0.23952585347779992,0.009663591428014639,0.008114371663638546,0.0748538573305069,0.010219900447101355,0.008873168915665672,0.5597670010334543,0.010974561795592308,0.3125084672224938,0.3304988055094423,2.1229174550127867,0.0438002936316813,0.1457813827422988,0.014237234646006203,0.7961810889800136,0.17374585197656467,0.47271744918806424,-0.001011933909622396,0.0038043787190539607,0.0022077731737226713,0.6514635191477831,0.17374585197656467,0.47271744918806424,0.0006728514762933645,0.0038043787190539607,0.0022077731737226713,0.6531483045336989,0.17374585197656467,0.47271744918806424,-0.00046034089300131943,0.0038043787190539607,0.0022077731737226713,0.6520151121644042,0.17374585197656467,0.47271744918806424,7.495365372837872e-05,0.0038043787190539607,0.0022077731737226713,0.652550406711134
src-E2_neutral__p-m0p5__lr-3em04__seed-42,42,E2_neutral,0.0,-0.5,0.0003,val_loss,50,0.4862070083618164,0.80322265625,0.4961179569363594,0.7935791015625,0.7934977213541666,0.7926025390625,0.79351806640625,0.0007549631882844,8.138020833337034e-05,0.061904111150731814,0.061879657208919525,0.12380822230146363,0.02833715273309358,0.019370720170748732,0.21949864122841484,0.009676149723120666,0.008126828395810056,0.07495113346611168,0.010249030444835107,0.008900166231275762,0.5613625167193396,0.009113592095673084,0.34146513639743215,0.3616817307430384,2.1845564984528956,0.03989155296908819,0.12538501616377537,0.014619697205694938,0.8201037336614414,0.16381785922722347,0.42528760500852036,-0.001092540879704864,0.003881202025510051,0.0018333984098717337,0.5937275237914208,0.16381785922722347,0.42528760500852036,0.0006334352028524413,0.003881202025510051,0.0018333984098717337,0.5954534998739781,0.16381785922722347,0.42528760500852036,-0.00045300328991111627,0.003881202025510051,0.0018333984098717337,0.5943670613812145,0.16381785922722347,0.42528760500852036,0.00011989890012209688,0.003881202025510051,0.0018333984098717337,0.5949399635712477
src-E2_neutral__p-0__lr-3em04__seed-42,42,E2_neutral,0.0,0.0,0.0003,val_loss,50,0.2729733884334564,0.9326171875,0.2769937738776207,0.93359375,0.9335123697916666,0.932861328125,0.93353271484375,0.0004358781999843,8.138020833337034e-05,0.09877533981821468,0.0987555980682373,0.19755067963642936,0.07397972118571162,0.052895835862727836,0.5730444562186582,0.009340760638142842,0.007969853838343017,0.07235322078487398,0.009328841843635182,0.007920399914343458,0.5109617113157071,0.05686337500810623,0.12626109545201838,0.12609998651139748,1.335167776183672,0.06158253080778731,0.5181757770543314,0.008260687882351216,0.4119810042555301,0.26166162413148797,1.2296274795855582,0.001735155804938186,0.00044478801523547455,0.01143931176920887,1.5049083593064287,0.26166162413148797,1.2296274795855582,0.002017924827161304,0.00044478801523547455,0.01143931176920887,1.5051911283286519,0.26166162413148797,1.2296274795855582,-0.0006976889434169285,0.00044478801523547455,0.01143931176920887,1.5024755145580735,0.26166162413148797,1.2296274795855582,-0.0014510203982095295,0.00044478801523547455,0.01143931176920887,1.501722183103281
src-E2_neutral__p-0p05__lr-3em04__seed-42,42,E2_neutral,0.0,0.05,0.0003,val_loss,50,0.2492295652627945,0.9404296875,0.2524551004171371,0.9429931640625,0.943603515625,0.9429931640625,0.943450927734375,0.0003700059708551,-0.0006103515625,0.10130968460396778,0.10129107348620892,0.20261936920793555,0.08246054656887936,0.06047701317099078,0.6387366471608618,0.009355587159106825,0.008030182107419629,0.07246806652242539,0.009264058445523023,0.007772900994032928,0.5074133784659204,0.06756096333265305,0.11345531346062684,0.11234534369457215,1.2285837145081706,0.05768048554470257,0.5732059081880045,0.007378368443818803,0.3617352378234741,0.2683996980713337,1.3701364316598723,0.002453589842194917,-0.0005703500949432413,0.013591365670436062,1.6540107351488937,0.2683996980713337,1.3701364316598723,0.002372401726582051,-0.0005703500949432413,0.013591365670436062,1.6539295470332809,0.2683996980713337,1.3701364316598723,-0.0007563542695894836,-0.0005703500949432413,0.013591365670436062,1.6508007910371094,0.2683996980713337,1.3701364316598723,-0.0018466618970152393,-0.0005703500949432413,0.013591365670436062,1.6497104834096836
src-E2_neutral__p-0p1__lr-3em04__seed-42,42,E2_neutral,0.0,0.1,0.0003,val_loss,50,0.2260209023952484,0.9482421875,0.2284408174455166,0.9517822265625,0.9518229166666666,0.9515380859375,0.951812744140625,0.0001805444269744,-4.069010416662966e-05,0.10347123269891761,0.10345451720058918,0.20694246539783523,0.09228898862479275,0.06971473050458978,0.7148674319642961,0.009472902117178352,0.008201972109357787,0.07337678428016947,0.009347192342302304,0.007729202151085398,0.5119668095218521,0.07998989522457123,0.10264390430900798,0.10128177241495147,1.1211655284205904,0.052139689454991915,0.622185988201118,0.006555209148210353,0.3191191131956797,0.2741500110683499,1.5282963230792004,0.0032566987455623624,-0.001794056974928034,0.01609171720338054,1.820000693121565,0.2741500110683499,1.5282963230792004,0.0027699645774039846,-0.001794056974928034,0.01609171720338054,1.8195139589534068,0.2741500110683499,1.5282963230792004,-0.0008222942136448772,-0.001794056974928034,0.01609171720338054,1.815921700162358,0.2741500110683499,1.5282963230792004,-0.0022857657398689998,-0.001794056974928034,0.01609171720338054,1.8144582286361337
src-E2_neutral__p-0p15__lr-3em04__seed-42,42,E2_neutral,0.0,0.15,0.0003,val_loss,50,0.2037798166275024,0.955078125,0.2053984813392162,0.9566650390625,0.9559733072916666,0.955810546875,0.956146240234375,0.0003597969397751,0.0006917317708333,0.10540130879486137,0.10538711957633495,0.21080261758972274,0.10382952454046677,0.08128404716165581,0.8042600387797243,0.00978527808391081,0.008455628132044998,0.07579643811398998,0.009690256061303058,0.007886112093033186,0.530757183277685,0.09435001760721207,0.09424369539607275,0.09332852196126887,1.0151381243567383,0.04540392822421351,0.6608979591450905,0.005870012480552417,0.28782810015014354,0.27928348215542087,1.7072297303633497,0.004087672472913643,-0.0032368170761958312,0.018980569948325865,2.006344637863814,0.27928348215542087,1.7072297303633497,0.003182376868983367,-0.0032368170761958312,0.018980569948325865,2.005439342259884,0.27928348215542087,1.7072297303633497,-0.0008938747685761036,-0.0032368170761958312,0.018980569948325865,2.0013630906223243,0.27928348215542087,1.7072297303633497,-0.002734226373851024,-0.0032368170761958312,0.018980569948325865,1.9995227390170496
src-E2_neutral__p-0p2__lr-3em04__seed-42,42,E2_neutral,0.0,0.2,0.0003,val_loss,50,0.1829543113708496,0.962890625,0.1837907806038856,0.960693359375,0.9606526692708334,0.9599609375,0.960662841796875,0.0005205908846811,4.069010416662966e-05,0.10737258257375942,0.1073609571903944,0.21474516514751885,0.11759972687354435,0.09594872485225399,0.9109235673995563,0.010434796447295384,0.009081548832667371,0.08082758572287868,0.010419012460485615,0.008370919330145853,0.5706728151535374,0.1108577698469162,0.08873146838611266,0.0885972504994781,0.9130342852685174,0.038171980987986076,0.686849815490001,0.005407756438383597,0.26957044708362926,0.28451774744386915,1.9110233916323023,0.004841877451749108,-0.0049062896717638705,0.022301465418422595,2.2177781922745794,0.28451774744386915,1.9110233916323023,0.0035566664108077134,-0.0049062896717638705,0.022301465418422595,2.216492981233638,0.28451774744386915,1.9110233916323023,-0.0009680384351346781,-0.0049062896717638705,0.022301465418422595,2.2119682763876956,0.28451774744386915,1.9110233916323023,-0.0031301745726793504,-0.0049062896717638705,0.022301465418422595,2.209806140250151
src-E2_neutral__p-0p25__lr-3em04__seed-42,42,E2_neutral,0.0,0.25,0.0003,val_loss,50,0.1639623939990997,0.9658203125,0.1640481278300285,0.964599609375,0.9650065104166666,0.9638671875,0.96490478515625,0.0007247523246483,-0.0004069010416666,0.10976950281937116,0.10975948721170425,0.21953900563874232,0.1343334982367047,0.11418474745005369,1.0405428030170814,0.011616913266468487,0.01028531346625338,0.08998422323073692,0.011640592409729112,0.009296559408893094,0.6375815045532053,0.1297565996646881,0.08647815637167953,0.0866544276932147,0.8171416977911933,0.03118493277821651,0.700553530488964,0.005239069632613658,0.2630224671002059,0.2908673534549746,2.1449624559663443,0.005380806794970546,-0.0068164265071022755,0.02610337844816968,2.460497568157357,0.2908673534549746,2.1449624559663443,0.003821820761344159,-0.0068164265071022755,0.02610337844816968,2.4589385821237304,0.2908673534549746,2.1449624559663443,-0.001039391177247658,-0.0068164265071022755,0.02610337844816968,2.454077370185139,0.2908673534549746,2.1449624559663443,-0.0033914081793632415,-0.0068164265071022755,0.02610337844816968,2.451725353183023
src-E2_neutral__p-0p3__lr-3em04__seed-42,42,E2_neutral,0.0,0.3,0.0003,val_loss,50,0.1471655666828155,0.96435546875,0.1465437486767768,0.9652099609375,0.9660237630208334,0.9652099609375,0.9658203125,0.0005250442667872,-0.0008138020833333,0.11303019095000165,0.11301975883543491,0.2260603819000033,0.15505439510600338,0.13707992347578207,1.2010461800036318,0.013574261802747912,0.011894278951755648,0.10514577979820425,0.013421909170539485,0.0106873202715542,0.7351482417489927,0.15131744742393494,0.0875451598354747,0.0865625844489191,0.7289712160221465,0.02498799645607217,0.7053455558032622,0.005405877675727283,0.26426057006493836,0.2994925326834279,2.4155895063020374,0.0056103727083471056,-0.008992768526243294,0.03044081461848691,2.742140457786056,0.2994925326834279,2.4155895063020374,0.003929548922085285,-0.008992768526243294,0.03044081461848691,2.7404596339997944,0.2994925326834279,2.4155895063020374,-0.0010983517832809028,-0.008992768526243294,0.03044081461848691,2.735431733294428,0.2994925326834279,2.4155895063020374,-0.0034579434095179775,-0.008992768526243294,0.03044081461848691,2.733072141668191
src-E2_neutral__p-0p35__lr-3em04__seed-42,42,E2_neutral,0.0,0.35,0.0003,val_loss,50,0.1328861266374588,0.96533203125,0.1316163428127765,0.9652099609375,0.966064453125,0.965087890625,0.965850830078125,0.0007241095286684,-0.0008544921875,0.11757603760133191,0.11756200343370438,0.23515207520266382,0.1811518423810944,0.16603041452666123,1.4031961373535393,0.016590564310119793,0.014054493851532849,0.12850995855455422,0.015800282836905537,0.012568484901579722,0.8654171324734883,0.17583952844142914,0.0915837459451157,0.08722120972783716,0.6490468772268061,0.019821540373251754,0.7057916742733742,0.005919885910842292,0.2684668994425318,0.31151272223302273,2.7304361353970212,0.005636316344990263,-0.011468176487782528,0.03537396763567813,3.07149096512293,0.31151272223302273,2.7304361353970212,0.0039376271994840915,-0.011468176487782528,0.03537396763567813,3.0697922759774237,0.31151272223302273,2.7304361353970212,-0.0011281337968789106,-0.011468176487782528,0.03537396763567813,3.0647265149810607,0.31151272223302273,2.7304361353970212,-0.003376055843418208,-0.011468176487782528,0.03537396763567813,3.0624785929345215
src-E2_neutral__p-0p4__lr-3em04__seed-42,42,E2_neutral,0.0,0.4,0.0003,val_loss,50,0.1214644163846969,0.96240234375,0.1196322496980428,0.96533203125,0.9657389322916666,0.9649658203125,0.96563720703125,0.0006372257390692,-0.0004069010416666,0.123758084164223,0.1237355638295412,0.247516168328446,0.21445121049205268,0.20276379274825254,1.6611319336194827,0.020999032737892945,0.01737660028738901,0.16265780816064743,0.018814066598870145,0.014967776876229133,1.0304888674605677,0.2036750763654709,0.09791986107101572,0.08773122126800666,0.5770920289060776,0.01567266181288187,0.7059011187297467,0.006768391126466224,0.27165782833090507,0.3278622506995408,3.097352462824524,0.005894453199887371,-0.01429549749509917,0.04097369700320996,3.457787366232063,0.3278622506995408,3.097352462824524,0.004083855954366455,-0.01429549749509917,0.04097369700320996,3.455976768986542,0.3278622506995408,3.097352462824524,-0.001100525416643692,-0.01429549749509917,0.04097369700320996,3.450792387615532,0.3278622506995408,3.097352462824524,-0.003366931565118714,-0.01429549749509917,0.04097369700320996,3.4485259814670566
src-E2_neutral__p-0p45__lr-3em04__seed-42,42,E2_neutral,0.0,0.45,0.0003,val_loss,50,0.1133264675736427,0.96240234375,0.1110457740724086,0.964111328125,0.9646809895833334,0.9638671875,0.96453857421875,0.0007038917599286,-0.0005696614583333,0.13182314644189563,0.13178541511297226,0.26364629288379127,0.25726159843014423,0.2493201680481434,1.9927397726772977,0.027210580936666652,0.022031985227173815,0.2107722536166779,0.02252526466205151,0.017933338919342835,1.2337595569179596,0.2352859526872635,0.10577008423608665,0.08755781974264584,0.5124089535566279,0.01239665053228407,0.7082102334784541,0.00792296793651774,0.2714701480527441,0.3491994681165824,3.5234457063296922,0.007012355665456764,-0.017612574817570885,0.047332916263258085,3.909377871557419,0.3491994681165824,3.5234457063296922,0.004719786013633863,-0.017612574817570885,0.047332916263258085,3.9070853019055956,0.3491994681165824,3.5234457063296922,-0.0009690476917454617,-0.017612574817570885,0.047332916263258085,3.9013964682002165,0.3491994681165824,3.5234457063296922,-0.003745469619314575,-0.017612574817570885,0.047332916263258085,3.8986200462726472
src-E2_neutral__p-0p5__lr-3em04__seed-42,42,E2_neutral,0.0,0.5,0.0003,val_loss,50,0.1090062707662582,0.96142578125,0.1064134184271097,0.9627685546875,0.9635823567708334,0.9627685546875,0.96337890625,0.0004958519534079,-0.0008138020833333,0.14189166100376616,0.14183102920651436,0.2837833220075323,0.31238336628560937,0.3079777732491493,2.4197111505127533,0.0357573018979956,0.027917602331217494,0.27697486951249567,0.027023306803990992,0.021540122132139003,1.4801274714928703,0.2712283432483673,0.11446608800963817,0.08650686854844832,0.4542228438438552,0.009817469766887528,0.713761120222321,0.009352044588443869,0.26706936542234777,0.37584635522459653,4.013899250740442,0.00937925091569435,-0.021703010193263948,0.05456351436441764,4.431985361051886,0.37584635522459653,4.013899250740442,0.0060829585128166115,-0.021703010193263948,0.05456351436441764,4.428689068649009,0.37584635522459653,4.013899250740442,-0.0006629398126773334,-0.021703010193263948,0.05456351436441764,4.421943170323515,0.37584635522459653,4.013899250740442,-0.004681467335012725,-0.021703010193263948,0.05456351436441764,4.41792464280118
src-E2_neutral__p-m0p05__lr-0p001__seed-42,42,E2_neutral,0.0,-0.05,0.001,val_loss,50,0.1688793748617172,0.9609375,0.1702301688492298,0.964599609375,0.9640706380208334,0.9637451171875,0.964202880859375,0.0003492896466754,0.0005289713541666,0.11064250801988276,0.11062726750969887,0.22128501603976553,0.12304521907848041,0.08555835063258807,0.9531041686427956,0.009407619819334847,0.008128304067213321,0.07287110977546939,0.009380663429496455,0.007759059948717626,0.5138000964698981,0.09088730812072754,0.07645660587051742,0.07623752876991752,0.899202007591315,0.03991851489369057,0.7405443946692972,0.0043289356304453365,0.21520815480656694,0.2932206811451197,2.058840464389956,0.0036531521193666656,-0.0013555811426650593,0.018283970188349485,2.3726426867001265,0.2932206811451197,2.058840464389956,0.003011617970200966,-0.0013555811426650593,0.018283970188349485,2.372001152550961,0.2932206811451197,2.058840464389956,-0.0008261792041704441,-0.0013555811426650593,0.018283970188349485,2.3681633553765895,0.2932206811451197,2.058840464389956,-0.002469344953846161,-0.0013555811426650593,0.018283970188349485,2.3665201896269137
src-E2_neutral__p-m0p1__lr-0p001__seed-42,42,E2_neutral,0.0,-0.1,0.001,val_loss,50,0.1868752539157867,0.9560546875,0.1887983456254005,0.95849609375,0.9585774739583334,0.958251953125,0.95855712890625,0.0002024307123019,-8.138020833337034e-05,0.11004485856839583,0.11002523265779018,0.22008971713679165,0.11230635421054037,0.07612429583678022,0.8699212790613882,0.009345848615768124,0.008018877017214739,0.07239263209009117,0.009291407773633048,0.007799236398504945,0.5089113628597676,0.07791026681661606,0.08321745177701603,0.08273269877690513,0.9798631550454845,0.04529450562067884,0.7076294967620512,0.0049004363620449715,0.24217556125522496,0.29161926409666616,1.8771960959256375,0.0027791369236472626,-0.0002749655120880759,0.015673354457248934,2.1869928858911116,0.29161926409666616,1.8771960959256375,0.0025681957496805413,-0.0002749655120880759,0.015673354457248934,2.1867819447171453,0.29161926409666616,1.8771960959256375,-0.0007583414626853176,-0.0002749655120880759,0.015673354457248934,2.183455407504779,0.29161926409666616,1.8771960959256375,-0.0019968907190321787,-0.0002749655120880759,0.015673354457248934,2.1822168582484323
src-E2_neutral__p-m0p15__lr-0p001__seed-42,42,E2_neutral,0.0,-0.15,0.001,val_loss,50,0.2057580202817917,0.94970703125,0.2082393430173397,0.95263671875,0.9532063802083334,0.95263671875,0.95306396484375,0.00042724609375,-0.0005696614583333,0.10932139972621173,0.10929825343191624,0.21864279945242346,0.10273999616752694,0.06806216704426334,0.7958205882924914,0.009349979523572709,0.0079793882050429,0.07242462996435492,0.009344712108135513,0.007936786426402932,0.5118309615017476,0.06653055548667908,0.09100622807428096,0.09095495869883144,1.0640588262038984,0.050408189033934334,0.6678225466107581,0.005530995517601472,0.2762382688377061,0.2896807913408881,1.7129212994719665,0.002003151562351344,0.0006319186827836283,0.013384076592046767,2.018621237650036,0.2896807913408881,1.7129212994719665,0.0021762751944338615,0.0006319186827836283,0.013384076592046767,2.0187943612821186,0.2896807913408881,1.7129212994719665,-0.0006993883765459909,0.0006319186827836283,0.013384076592046767,2.015918697711139,0.2896807913408881,1.7129212994719665,-0.0015752726633218436,0.0006319186827836283,0.013384076592046767,2.015042813424363
src-E2_neutral__p-m0p2__lr-0p001__seed-42,42,E2_neutral,0.0,-0.2,0.001,val_loss,50,0.2252360582351684,0.9443359375,0.2282685078680515,0.9456787109375,0.9457194010416666,0.94482421875,0.945709228515625,0.0006065248692123,-4.069010416662966e-05,0.10827972666460052,0.1082543432712555,0.21655945332920104,0.09415533346669319,0.06105983435263625,0.7293240769462173,0.00938543955119493,0.007980957026908679,0.07269930215722875,0.009465460799938128,0.008099936758749966,0.5184446397307007,0.056612227112054825,0.09968038140415025,0.10053026686254019,1.1500116103662226,0.054987696627010266,0.6236663856576679,0.006196860492976648,0.31514905722234526,0.2868992038140128,1.563875693553267,0.001340730819476426,0.0013791295564074793,0.011388787876057904,1.8648835456192216,0.2868992038140128,1.563875693553267,0.0018431328026944204,0.0013791295564074793,0.011388787876057904,1.8653859476024395,0.2868992038140128,1.563875693553267,-0.0006490362972636005,0.0013791295564074793,0.011388787876057904,1.8628937785024815,0.2868992038140128,1.563875693553267,-0.0012140792418327637,0.0013791295564074793,0.011388787876057904,1.8623287355579123
src-E2_neutral__p-m0p25__lr-0p001__seed-42,42,E2_neutral,0.0,-0.25,0.001,val_loss,50,0.2450577020645141,0.9365234375,0.2486369535326957,0.9384765625,0.9369303385416666,0.9366455078125,0.93731689453125,0.0007549631882844,0.0015462239583333,0.10682741751177578,0.10680103302001953,0.21365483502355156,0.08640859037931614,0.05512214322225191,0.6693180630166997,0.009432527215376872,0.007997449292694607,0.07306404163560569,0.009607178799529752,0.00826265527006717,0.5262068542487848,0.04801968112587929,0.10916191519813014,0.11118314460814822,1.2363055228979565,0.058835321861254265,0.5774013221019104,0.006880501076136864,0.3568828549606983,0.28303160587363596,1.4283545251624123,0.0007901859090342286,0.0019840907255211076,0.009660209288995247,1.7238206169595989,0.28303160587363596,1.4283545251624123,0.001567336904355435,0.0019840907255211076,0.009660209288995247,1.72459776795492,0.28303160587363596,1.4283545251624123,-0.0006066825414550775,0.0019840907255211076,0.009660209288995247,1.7224237485091096,0.28303160587363596,1.4283545251624123,-0.0009131236855306228,0.0019840907255211076,0.009660209288995247,1.722117307365034
src-E2_neutral__p-m0p3__lr-0p001__seed-42,42,E2_neutral,0.0,-0.3,0.001,val_loss,50,0.2650178670883178,0.92724609375,0.2691390514373779,0.927734375,0.9281412760416666,0.927734375,0.92803955078125,0.0003506202787193,-0.0004069010416666,0.10494920201184368,0.10492276214063168,0.20989840402368737,0.0793880783233071,0.04990055376741414,0.6149374104671569,0.009480745314985968,0.008012891194569723,0.07343753742914928,0.009744718681637364,0.008409654589960458,0.5337402238474788,0.04061803221702576,0.11942278381365694,0.12274788466288479,1.3219768538097014,0.061836854341828625,0.5307511518282804,0.007569467463832234,0.39984252636605877,0.27803818928938195,1.3049458758481995,0.00034118738092203324,0.002466591228775113,0.008171205699909478,1.5939630494471881,0.27803818928938195,1.3049458758481995,0.0013432206420012274,0.002466591228775113,0.008171205699909478,1.5949650827082673,0.27803818928938195,1.3049458758481995,-0.000571521636151198,0.002466591228775113,0.008171205699909478,1.5930503404301148,0.27803818928938195,1.3049458758481995,-0.0006672058387687972,0.002466591228775113,0.008171205699909478,1.5929546562274972
src-E2_neutral__p-m0p35__lr-0p001__seed-42,42,E2_neutral,0.0,-0.35,0.001,val_loss,50,0.284955620765686,0.921875,0.2896119356155395,0.918701171875,0.9202067057291666,0.918701171875,0.919830322265625,0.0006594904414359,-0.0015055338541666,0.10267999411061891,0.10265411622822285,0.20535998822123783,0.0730041395881838,0.04527465056356353,0.565487633658475,0.009525027777146696,0.008032864468016971,0.07378054790610442,0.009866544936453722,0.008533176343672191,0.5404129226334078,0.03427506983280182,0.13047243390412322,0.1351504858780732,1.406495504088351,0.06395245795476386,0.48492190585796147,0.008254852763346027,0.4428707834239287,0.2720114392412727,1.1924359638917785,-2.0482081736343874e-05,0.002846672780257233,0.006895180064020678,1.4741687738955929,0.2720114392412727,1.1924359638917785,0.0011632698734108304,0.002846672780257233,0.006895180064020678,1.47535252585074,0.2720114392412727,1.1924359638917785,-0.0005426528325278467,0.002846672780257233,0.006895180064020678,1.4736466031448012,0.2720114392412727,1.1924359638917785,-0.00046881388760890326,0.002846672780257233,0.006895180064020678,1.4737204420897203
src-E2_neutral__p-m0p4__lr-0p001__seed-42,42,E2_neutral,0.0,-0.4,0.001,val_loss,50,0.3047463297843933,0.91748046875,0.3099284097552299,0.909912109375,0.910888671875,0.909912109375,0.91064453125,0.000480591300904,-0.0009765625,0.10007989468623374,0.1000549141317606,0.20015978937246748,0.06718325107972975,0.0412409792188555,0.5203992251517295,0.009563360842648692,0.008053781143098604,0.07407747455470101,0.009968912916899332,0.008633506845758195,0.5460198478390387,0.028864409774541855,0.14234739594991272,0.14838390159280504,1.4896554286642647,0.06519715495868385,0.44070528273106246,0.008929914688454249,0.4851676476217994,0.2651102286797187,1.0897616974319564,-0.00030915095833105796,0.0031431871853007548,0.005806707435112912,1.3635126697737576,0.2651102286797187,1.0897616974319564,0.0010200530249629258,0.0031431871853007548,0.005806707435112912,1.3648418737570516,0.2651102286797187,1.0897616974319564,-0.0005191682885637387,0.0031431871853007548,0.005806707435112912,1.363302652443525,0.2651102286797187,1.0897616974319564,-0.0003102633556936636,0.0031431871853007548,0.005806707435112912,1.363511557376395
src-E2_neutral__p-m0p45__lr-0p001__seed-42,42,E2_neutral,0.0,-0.45,0.001,val_loss,50,0.3242934644222259,0.90771484375,0.3299899324774742,0.9013671875,0.9017333984375,0.9013671875,0.901641845703125,0.0002780283685041,-0.0003662109375,0.09721711202700019,0.0971931666135788,0.19443422405400038,0.06186385372743725,0.037692978273844345,0.4791953504371522,0.009595370845970811,0.008070774935549706,0.07432542297425825,0.010052104556456842,0.008714506298828383,0.5505764415971873,0.024267464876174927,0.15510464136693713,0.16248752624989848,1.571468736094651,0.06562267451607195,0.39859669648190116,0.009589220005522741,0.5261914089965043,0.2575148185743026,0.9959769455049527,-0.0005381356193362424,0.003372685138372871,0.004881931410636753,1.2612082450089288,0.2575148185743026,0.9959769455049527,0.0009067300157537782,0.003372685138372871,0.004881931410636753,1.2626531106440186,0.2575148185743026,0.9959769455049527,-0.0005002079394264518,0.003372685138372871,0.004881931410636753,1.2612461726888384,0.2575148185743026,0.9959769455049527,-0.00018435439717885,0.003372685138372871,0.004881931410636753,1.261562026231086
src-E2_neutral__p-m0p5__lr-0p001__seed-42,42,E2_neutral,0.0,-0.5,0.001,val_loss,50,0.3435215055942535,0.89794921875,0.349719226360321,0.8922119140625,0.892822265625,0.8922119140625,0.892669677734375,0.0003036460684529,-0.0006103515625,0.09415670756829123,0.09413380734622478,0.18831341513658245,0.05699393600464289,0.034627544592755535,0.4414731299615864,0.009621454464355774,0.008084436079631512,0.07452746581348582,0.010118212894448945,0.008778053792218618,0.5541973443929324,0.020375685766339302,0.16881540631922634,0.17753139375432303,1.6520478171681447,0.06530149074166368,0.3588964213177554,0.010228060414727366,0.5655740275258535,0.2493971767345129,0.9102376153184251,-0.0007190603993373276,0.0035492759722626013,0.004099014910025289,1.1665640225358884,0.2493971767345129,0.9102376153184251,0.0008173741066354523,0.0035492759722626013,0.004099014910025289,1.1681004570418614,0.2493971767345129,0.9102376153184251,-0.00048499491083848687,0.0035492759722626013,0.004099014910025289,1.1667980880243873,0.2493971767345129,0.9102376153184251,-8.477433803751044e-05,0.0035492759722626013,0.004099014910025289,1.1671983085971884
src-E2_neutral__p-0__lr-0p001__seed-42,42,E2_neutral,0.0,0.0,0.001,val_loss,50,0.1520828902721405,0.966796875,0.1528367660939693,0.9677734375,0.9675699869791666,0.9674072265625,0.967620849609375,0.0001585739875093,0.0002034505208333,0.11141304921230386,0.11140210554003716,0.2228260984246077,0.13521566983687944,0.0967241344274953,1.0473760748490293,0.00959244648886251,0.00832723596734771,0.07430277100150061,0.009716985266456195,0.007912557020511789,0.5322212021383405,0.10560490936040878,0.07094182575462282,0.0718628638099305,0.8239655163244731,0.034590000709935446,0.7642294281517696,0.0038461700308715864,0.19733440110742337,0.2952714759985633,2.260624943330416,0.00458119821391428,-0.002621444543653093,0.021244737625238486,2.579100910624479,0.2952714759985633,2.260624943330416,0.0034844831276507693,-0.002621444543653093,0.021244737625238486,2.5780041955382154,0.2952714759985633,2.260624943330416,-0.0009027081390177963,-0.002621444543653093,0.021244737625238486,2.5736170042715467,0.2952714759985633,2.260624943330416,-0.0029671454490339255,-0.002621444543653093,0.021244737625238486,2.5715525669615307
src-E2_neutral__p-0p05__lr-0p001__seed-42,42,E2_neutral,0.0,0.05,0.001,val_loss,50,0.1367883086204528,0.96923828125,0.1369100250303745,0.971923828125,0.971923828125,0.9715576171875,0.971923828125,0.0003762459718608,0.0,0.11273947699415336,0.11273149400949478,0.22547895398830672,0.1491732633050807,0.11028414938191418,1.155491128959983,0.009989195607190391,0.008628487602133342,0.07737597645731334,0.010420539040806856,0.008375000244692121,0.5707564294013162,0.12222418934106827,0.06696371310695975,0.06985527305583816,0.7557619542289221,0.029597290255508946,0.7772722447240211,0.003485396687526304,0.1896450683329436,0.2987819860567478,2.486179412829068,0.0054810705390071195,-0.004085280079334775,0.024588069340097718,2.810945258685586,0.2987819860567478,2.486179412829068,0.00394423191082068,-0.004085280079334775,0.024588069340097718,2.8094084200573994,0.2987819860567478,2.486179412829068,-0.0009869994033120445,-0.004085280079334775,0.024588069340097718,2.8044771887432667,0.2987819860567478,2.486179412829068,-0.003443770984347028,-0.004085280079334775,0.024588069340097718,2.802020417162232
src-E2_neutral__p-0p1__lr-0p001__seed-42,42,E2_neutral,0.0,0.1,0.001,val_loss,50,0.1232563853263855,0.9716796875,0.1227067820727825,0.9747314453125,0.9750569661458334,0.9747314453125,0.9749755859375,0.000244140625,-0.0003255208333333,0.11504192183873878,0.11503453366458416,0.23008384367747756,0.16540151454945218,0.1269256920282108,1.2811946225750241,0.010727078845081494,0.009311498747168419,0.08309159544090904,0.011600143059014429,0.009255997504315322,0.6353660023709182,0.14094066619873047,0.06485478004419533,0.07013323360800416,0.6955312480185497,0.025149057528433414,0.7797936258822545,0.003279923106826715,0.1917773934824853,0.30486386527117926,2.740152372088553,0.006242525836504007,-0.005763296498897309,0.02835329808294773,3.0738487647802866,0.30486386527117926,2.740152372088553,0.004332266135523417,-0.005763296498897309,0.02835329808294773,3.071938505079306,0.30486386527117926,2.740152372088553,-0.0010768717962610563,-0.005763296498897309,0.02835329808294773,3.066529367147522,0.30486386527117926,2.740152372088553,-0.0038374870490145664,-0.005763296498897309,0.02835329808294773,3.0637687518947683
src-E2_neutral__p-0p15__lr-0p001__seed-42,42,E2_neutral,0.0,0.15,0.001,val_loss,50,0.1116863340139389,0.9736328125,0.1104377340525388,0.9759521484375,0.9762776692708334,0.9759521484375,0.9761962890625,0.0001930101110942,-0.0003255208333333,0.11871501616482939,0.1187051348388195,0.23743003232965879,0.1845431837997655,0.14721895397330323,1.4294653550251726,0.011980762429793465,0.010485609315219335,0.0928025867309152,0.013331439015259502,0.01061547938973096,0.7301929872662087,0.16199462115764618,0.064921186375504,0.07224021359534191,0.6432912542228517,0.02134098127352551,0.7735534896845057,0.0032603426468578865,0.2018451863951109,0.31456421046063543,3.02819106534987,0.006798580340005914,-0.007671115098896165,0.03258876167819835,3.3744715027298136,0.31456421046063543,3.02819106534987,0.004611595288490063,-0.007671115098896165,0.03258876167819835,3.3722845176782976,0.31456421046063543,3.02819106534987,-0.00116795529240396,-0.007671115098896165,0.03258876167819835,3.366504967097404,0.31456421046063543,3.02819106534987,-0.0041103495347529495,-0.007671115098896165,0.03258876167819835,3.363562572855055
src-E2_neutral__p-0p2__lr-0p001__seed-42,42,E2_neutral,0.0,0.2,0.001,val_loss,50,0.1022216081619262,0.97216796875,0.1002813540399074,0.974853515625,0.9752604166666666,0.974853515625,0.97515869140625,0.0003506202787193,-0.0004069010416666,0.12407140175157273,0.12405484728515148,0.24814280350314546,0.20742522818618614,0.17203556125362715,1.6067089086967443,0.013969798607361056,0.012049075387494668,0.10820959471236186,0.01565844312679893,0.01245244508222883,0.8576482515959499,0.18567688763141632,0.06734859944240572,0.07548957888933268,0.5981500072894002,0.018161753759189294,0.7614279550583481,0.003453710690494187,0.2169565804919683,0.3287131277019606,3.3565811716092346,0.007276290697985024,-0.009816642505849243,0.03735296762897633,3.720106915132307,0.3287131277019606,3.3565811716092346,0.004849605292086754,-0.009816642505849243,0.03735296762897633,3.717680229726409,0.3287131277019606,3.3565811716092346,-0.0012518551950017013,-0.009816642505849243,0.03735296762897633,3.7115787692393205,0.3287131277019606,3.3565811716092346,-0.004329606586102523,-0.009816642505849243,0.03735296762897633,3.70850101784822
src-E2_neutral__p-0p25__lr-0p001__seed-42,42,E2_neutral,0.0,0.25,0.001,val_loss,50,0.0949883088469505,0.97265625,0.0924189258366823,0.974365234375,0.974365234375,0.9739990234375,0.974365234375,0.0003762459718608,0.0,0.1313110958592824,0.1312819980084896,0.2626221917185648,0.23507467872185653,0.20252747281144062,1.8208806316096187,0.016956910778757998,0.014309997907063613,0.13134766609850954,0.018612386615662627,0.014809699365070022,1.0194423998405655,0.21233528852462769,0.07213414422580851,0.07917648432771038,0.558593109956566,0.015530058856421527,0.7465746023640585,0.0038846775817954647,0.23401066119772448,0.3478425808574501,3.7314536471688218,0.008104594264663813,-0.012212863429453127,0.042715888121165335,4.117903846982648,0.3478425808574501,3.7314536471688218,0.0052813947604225635,-0.012212863429453127,0.042715888121165335,4.115080647478407,0.3478425808574501,3.7314536471688218,-0.0013122852203038737,-0.012212863429453127,0.042715888121165335,4.10848696749768,0.3478425808574501,3.7314536471688218,-0.004722731031220822,-0.012212863429453127,0.042715888121165335,4.1050765216867635
src-E2_neutral__p-0p3__lr-0p001__seed-42,42,E2_neutral,0.0,0.3,0.001,val_loss,50,0.0901516824960708,0.97119140625,0.0870670154690742,0.9716796875,0.9719645182291666,0.9715576171875,0.971893310546875,0.00037994078363,-0.0002848307291666,0.14052502995116242,0.14047645404934883,0.28105005990232484,0.26873131437668113,0.24002442558606465,2.0815838103706312,0.021255070592258986,0.01766504581173649,0.16464106885256413,0.022228098955527596,0.017712114006478867,1.2174831208399486,0.24239245057106018,0.07909413401099107,0.0827149564131943,0.5229201899194682,0.013339712700569112,0.7317570491963279,0.004577785778014317,0.2503254523250887,0.3721988234479383,4.1576924785552585,0.009853575137921651,-0.014924229026448403,0.048762543767225,4.573583191881895,0.3721988234479383,4.1576924785552585,0.006228429073591084,-0.014924229026448403,0.048762543767225,4.569958045817565,0.3721988234479383,4.1576924785552585,-0.0013196585365371194,-0.014924229026448403,0.048762543767225,4.562409958207437,0.3721988234479383,4.1576924785552585,-0.005582593613147495,-0.014924229026448403,0.048762543767225,4.558147023130826
src-E2_neutral__p-0p35__lr-0p001__seed-42,42,E2_neutral,0.0,0.35,0.001,val_loss,50,0.0879421755671501,0.96728515625,0.0844799540936946,0.9698486328125,0.9700927734375,0.9697265625,0.97003173828125,0.0003286843754354,-0.000244140625,0.15171696209300675,0.15164195746183395,0.3034339241860135,0.3098728640123077,0.2859926783790191,2.400264883522526,0.027244712339103635,0.022233225316873963,0.2110366343231202,0.026548332692606823,0.021183419486370744,1.4541120679892623,0.27631956338882446,0.0879222271557845,0.08567491954233322,0.48961035222168015,0.011491318754150808,0.71905141771621,0.005558496137454571,0.2638987673921847,0.40179763602304064,4.637953779614348,0.012861136634601918,-0.018103143581222704,0.05558772466611117,5.0900971333568785,0.40179763602304064,4.637953779614348,0.00789539658041002,-0.018103143581222704,0.05558772466611117,5.085131393302687,0.40179763602304064,4.637953779614348,-0.0012280281422876172,-0.018103143581222704,0.05558772466611117,5.076007968579989,0.40179763602304064,4.637953779614348,-0.007059797808182475,-0.018103143581222704,0.05558772466611117,5.070176198914094
src-E2_neutral__p-0p4__lr-0p001__seed-42,42,E2_neutral,0.0,0.4,0.001,val_loss,50,0.0886256694793701,0.96728515625,0.0849265903234481,0.9681396484375,0.968017578125,0.9678955078125,0.968048095703125,0.0001012153561509,0.0001220703125,0.16480197014254816,0.16469348594546318,0.3296039402850963,0.3602658709327556,0.3419895899792512,2.7906074366589464,0.03539417019255825,0.028318554205664745,0.2741620634172181,0.031618738312475025,0.025261248474724957,1.73182962135954,0.31451311707496643,0.09824458281579675,0.0877650115194418,0.4574454130663651,0.009902783567839891,0.7098555661372246,0.0068515245420192146,0.27339012575291644,0.4364151522714632,5.1723156354994675,0.017031426048732538,-0.021968581513063797,0.06327119347406551,5.667064825780665,0.4364151522714632,5.1723156354994675,0.010255193748962967,-0.021968581513063797,0.06327119347406551,5.660288593480895,0.4364151522714632,5.1723156354994675,-0.0009755428162354963,-0.021968581513063797,0.06327119347406551,5.649057856915697,0.4364151522714632,5.1723156354994675,-0.009057524889713597,-0.021968581513063797,0.06327119347406551,5.640975874842219
src-E2_neutral__p-0p45__lr-0p001__seed-42,42,E2_neutral,0.0,0.45,0.001,val_loss,50,0.0924572423100471,0.96337890625,0.0886744298040866,0.9661865234375,0.9656575520833334,0.96484375,0.965789794921875,0.0005749952295354,0.0005289713541666,0.17959431001616233,0.17944535985589027,0.35918862003232466,0.4220346911390769,0.40963743726412455,3.269066660606871,0.04627317603568389,0.03632957592781168,0.35843048032465574,0.03747740563587454,0.029976067640089848,2.052722046353973,0.35719460248947144,0.10964306254254126,0.08880171801688282,0.42554395121271915,0.008511469883953062,0.7050290019638893,0.008475577470456712,0.27798395068170095,0.47555695086496463,5.758738495314488,0.021938009726818686,-0.02674609269365338,0.07185750792268664,6.301344871135305,0.47555695086496463,5.758738495314488,0.013103055423699677,-0.02674609269365338,0.07185750792268664,6.292509916832186,0.47555695086496463,5.758738495314488,-0.0004889125335012453,-0.02674609269365338,0.07185750792268664,6.278917948874985,0.47555695086496463,5.758738495314488,-0.011297282093537447,-0.02674609269365338,0.07185750792268664,6.268109579314949
src-E2_neutral__p-0p5__lr-0p001__seed-42,42,E2_neutral,0.0,0.5,0.001,val_loss,41,0.0991823226213455,0.96240234375,0.0959448646754026,0.962158203125,0.9620361328125,0.9619140625,0.962066650390625,0.0001012153561509,0.0001220703125,0.1828990805302043,0.18273935094475746,0.3657981610604086,0.45539192982755333,0.4489997650186221,3.5274507204387415,0.05487615253917131,0.04198412664506274,0.4250688497762967,0.04023371780765773,0.0321796755326759,2.2036914815551434,0.3747042715549469,0.12050312916162496,0.08834965042725577,0.40163004337706215,0.007596849310358427,0.7064352905884852,0.010258149777683264,0.2757097103234731,0.48431192559081726,5.84818668842668,0.023600121687399847,-0.03040884444027187,0.07537996087921783,6.401069852143843,0.48431192559081726,5.84818668842668,0.014164491033120436,-0.03040884444027187,0.07537996087921783,6.391634221489564,0.48431192559081726,5.84818668842668,5.987719866858252e-05,-0.03040884444027187,0.07537996087921783,6.377529607655112,0.48431192559081726,5.84818668842668,-0.011792904118780666,-0.03040884444027187,0.07537996087921783,6.365676826337663
src-E2_neutral__p-m0p05__lr-0p003__seed-42,42,E2_neutral,0.0,-0.05,0.003,val_loss,50,0.1052602380514144,0.9775390625,0.1043314505368471,0.977783203125,0.9779052734375,0.977783203125,0.977874755859375,0.0001585739875093,-0.0001220703125,0.1164272136478594,0.11642238683998585,0.2328544272957188,0.18667699248844236,0.13160911311085025,1.4459937660556488,0.010135548353495656,0.008749316990239701,0.07850961995553736,0.011044881351399012,0.008835231339035392,0.6049530661129382,0.13955692946910858,0.054294577057337014,0.05916573437448554,0.6236827157747772,0.021539839112320956,0.8306274840341964,0.0024486076720764195,0.14538406918140623,0.30854515468089083,3.126308985152133,0.0056945838308658445,-0.004100712921402988,0.028074929170543328,3.46452293991303,0.30854515468089083,3.126308985152133,0.004057361237443881,-0.004100712921402988,0.028074929170543328,3.462885717319608,0.30854515468089083,3.126308985152133,-0.0010717139634338051,-0.004100712921402988,0.028074929170543328,3.4577566421187305,0.30854515468089083,3.126308985152133,-0.0035136423482568426,-0.004100712921402988,0.028074929170543328,3.4553147137339075
src-E2_neutral__p-m0p1__lr-0p003__seed-42,42,E2_neutral,0.0,-0.1,0.003,val_loss,50,0.1161148846149444,0.97412109375,0.1158002726733684,0.975341796875,0.9757080078125,0.974853515625,0.975616455078125,0.0005484680406375,-0.0003662109375,0.11412454307448794,0.11412026546895504,0.22824908614897588,0.17132151017587086,0.11732837048960694,1.3270507115165047,0.009705806790389548,0.008424020535918923,0.07518085612137117,0.010114666703760863,0.008179025655188828,0.5540031115296248,0.121979720890522,0.05665258717615791,0.05903909376807155,0.6661425232437707,0.024508086917399998,0.8284501013843928,0.002658923552176781,0.14438288814603042,0.3024672825691086,2.871027602984072,0.004873931662962721,-0.0026985509835778855,0.02453888916352298,3.200209155396088,0.3024672825691086,2.871027602984072,0.0036410375104576863,-0.0026985509835778855,0.02453888916352298,3.1989762612435833,0.3024672825691086,2.871027602984072,-0.0009712269091137632,-0.0026985509835778855,0.02453888916352298,3.194363996824012,0.3024672825691086,2.871027602984072,-0.0030830527657709234,-0.0026985509835778855,0.02453888916352298,3.1922521709673544
src-E2_neutral__p-m0p15__lr-0p003__seed-42,42,E2_neutral,0.0,-0.15,0.003,val_loss,50,0.1283984780311584,0.970703125,0.1286357194185257,0.9725341796875,0.97314453125,0.9722900390625,0.972991943359375,0.0006003514273958,-0.0006103515625,0.11290689416931989,0.11290056817233562,0.22581378833863977,0.15776294603130048,0.10532489484952141,1.2220265252556923,0.009485387167794448,0.008219859921518946,0.07347349306639488,0.009597435234143182,0.007868751460847307,0.5256731771935096,0.10624761879444122,0.0601243029900857,0.060834533555420754,0.715674351992127,0.027924356469194406,0.8177932573981738,0.0029562668602078554,0.15132611927242398,0.29925125122584895,2.641497435576894,0.003984780426874408,-0.001483753669293739,0.02137403268716298,2.9646237462474865,0.29925125122584895,2.641497435576894,0.0031876662353590626,-0.001483753669293739,0.02137403268716298,2.963826632055971,0.29925125122584895,2.641497435576894,-0.0008819898333527007,-0.001483753669293739,0.02137403268716298,2.9597569759872595,0.29925125122584895,2.641497435576894,-0.002612147785032724,-0.001483753669293739,0.02137403268716298,2.9580268180355795
src-E2_neutral__p-m0p2__lr-0p003__seed-42,42,E2_neutral,0.0,-0.2,0.003,val_loss,50,0.1419249325990677,0.9658203125,0.1426563486456871,0.9696044921875,0.9701741536458334,0.9696044921875,0.97003173828125,0.0004608053244183,-0.0005696614583333,0.11241561337280018,0.11240515857934952,0.22483122674560035,0.14566553449544312,0.09495365809998475,1.1283203784345064,0.009392408607270019,0.008092248959777256,0.07275328423346396,0.009379995863655111,0.0078118911932689725,0.5137635323829057,0.09219793230295181,0.06447927877931786,0.06439406477411132,0.7717378977956992,0.0317339557907517,0.799237432545402,0.003322891480311756,0.16570572018353458,0.29794655206469134,2.4337474850308745,0.003118955557678312,-0.0004400396697771241,0.018547630912507884,2.7529205838959747,0.29794655206469134,2.4337474850308745,0.0027468806357290407,-0.0004400396697771241,0.018547630912507884,2.7525485089740256,0.29794655206469134,2.4337474850308745,-0.0008040748147425989,-0.0004400396697771241,0.018547630912507884,2.748997553523554,0.29794655206469134,2.4337474850308745,-0.002150701268791526,-0.0004400396697771241,0.018547630912507884,2.747650927069505
src-E2_neutral__p-m0p25__lr-0p003__seed-42,42,E2_neutral,0.0,-0.25,0.003,val_loss,50,0.1564800441265106,0.96044921875,0.1576618030667305,0.96533203125,0.9654541015625,0.965087890625,0.965423583984375,0.00023440996545,-0.0001220703125,0.1123096126946167,0.11229392886161804,0.2246192253892334,0.13477614190781556,0.08594367654101613,1.0439715061501142,0.009372427292436666,0.008028967182326596,0.07259850963429415,0.009352756487396599,0.007899706370939744,0.5122715702999899,0.07970213890075684,0.06954070030322752,0.06939474861799884,0.8333048498408157,0.035833076696233146,0.7740473699082534,0.00374322264153099,0.1863763307539824,0.29765196498888535,2.2446971953675146,0.0023309640786474736,0.000446888787876444,0.01603382872417569,2.5611608419470997,0.29765196498888535,2.2446971953675146,0.0023472050748007366,0.000446888787876444,0.01603382872417569,2.561177082943253,0.29765196498888535,2.2446971953675146,-0.0007370489797475106,0.000446888787876444,0.01603382872417569,2.5580928288887046,0.29765196498888535,2.2446971953675146,-0.001728779418522619,0.000446888787876444,0.01603382872417569,2.5571010984499294
src-E2_neutral__p-m0p3__lr-0p003__seed-42,42,E2_neutral,0.0,-0.3,0.003,val_loss,50,0.1718436777591705,0.95703125,0.1734484434127807,0.958984375,0.9595947265625,0.958984375,0.959442138671875,0.0003036460684529,-0.0006103515625,0.11229735923627672,0.1122764591127634,0.22459471847255344,0.12490477972755551,0.07802214728775046,0.9675082634930565,0.009391018326093877,0.008008380773875008,0.07274251516178049,0.00942905589487221,0.008042361366598015,0.5164506609598568,0.06864836812019348,0.07518542001817488,0.07548995254976656,0.8990637466494211,0.040080789727837185,0.7437835303942778,0.004204494783537901,0.21193118509434714,0.2975992355694208,2.0719768265833167,0.0016437396342122088,0.0011901114131930232,0.013810120930429548,2.3862200341305724,0.2975992355694208,2.0719768265833167,0.0020000312440706,0.0011901114131930232,0.013810120930429548,2.386576325740431,0.2975992355694208,2.0719768265833167,-0.0006801631694628842,0.0011901114131930232,0.013810120930429548,2.3838961313268974,0.2975992355694208,2.0719768265833167,-0.0013595009646224267,0.0011901114131930232,0.013810120930429548,2.3832167935317377
src-E2_neutral__p-m0p35__lr-0p003__seed-42,42,E2_neutral,0.0,-0.35,0.003,val_loss,50,0.1878086626529693,0.95458984375,0.1898236237466335,0.9552001953125,0.9550374348958334,0.9547119140625,0.955078125,0.0002729575167846,0.0001627604166666,0.11215654561822888,0.11213129945099354,0.22431309123645776,0.11590714721656357,0.07119215376636324,0.8978129017523241,0.009427354303047029,0.008008814987867178,0.07302397242899594,0.009550412401387648,0.008193759086858791,0.5230976305717097,0.05892782285809517,0.08133540104677707,0.08239709656164204,0.9676413259371575,0.04431800897237887,0.709974391784206,0.004696798289236227,0.24101080095417907,0.2972034628697937,1.9137333219046186,0.0010610951282327002,0.001803434761239639,0.011854620614030864,2.2256559352779157,0.2972034628697937,1.9137333219046186,0.0017067670899965698,0.001803434761239639,0.011854620614030864,2.2263016072396793,0.2972034628697937,1.9137333219046186,-0.000632470747789978,0.001803434761239639,0.011854620614030864,2.223962369401893,0.2972034628697937,1.9137333219046186,-0.0010455454610909538,0.001803434761239639,0.011854620614030864,2.223549294688592
src-E2_neutral__p-m0p4__lr-0p003__seed-42,42,E2_neutral,0.0,-0.4,0.003,val_loss,50,0.204193115234375,0.95068359375,0.2066158205270767,0.9493408203125,0.9493815104166666,0.94921875,0.949371337890625,0.0002001171424652,-4.069010416662966e-05,0.11173984580719684,0.11171153746545315,0.22347969161439368,0.10767088743090193,0.06511225243254254,0.8340151077825133,0.009469446940907907,0.008017252858917346,0.07335002059986218,0.009682146696543315,0.008341678367158541,0.5303130150770899,0.05043009668588638,0.08794807182196718,0.0899235339056424,1.0377907015850145,0.04838814725423882,0.6739236577364833,0.005212707392298926,0.27247548761697893,0.29607726108486077,1.7684675606061675,0.0005770634533618195,0.0023020025653999903,0.01014511710673105,2.077569004816521,0.29607726108486077,1.7684675606061675,0.00146393119407241,0.0023020025653999903,0.01014511710673105,2.0784558725572317,0.29607726108486077,1.7684675606061675,-0.000592913606951579,0.0023020025653999903,0.01014511710673105,2.076399027756208,0.29607726108486077,1.7684675606061675,-0.0007841488611687909,0.0023020025653999903,0.01014511710673105,2.0762077925019904
src-E2_neutral__p-m0p45__lr-0p003__seed-42,42,E2_neutral,0.0,-0.45,0.003,val_loss,50,0.2208460867404937,0.943359375,0.2236798144876957,0.9427490234375,0.9425455729166666,0.9422607421875,0.942596435546875,0.0002911191410574,0.0002034505208333,0.11096875147519536,0.11093869246542454,0.22193750295039072,0.10010582455080431,0.05966768295814594,0.7754163826872534,0.009510830404948111,0.008032476243776425,0.07367057553393434,0.009806152439570738,0.008471656535906959,0.5371050893487206,0.043042171746492386,0.095007762511574,0.09795786092940133,1.1085144343312217,0.05215414541575875,0.6366450803884455,0.005746660862180736,0.305454113333615,0.29401427101122435,1.634918505094289,0.0001807150851046626,0.0027019191055260433,0.008658874394313898,1.940474284690458,0.29401427101122435,1.634918505094289,0.0012656579975961835,0.0027019191055260433,0.008658874394313898,1.9415592276029494,0.29401427101122435,1.634918505094289,-0.0005604089740676016,0.0027019191055260433,0.008658874394313898,1.9397331606312855,0.29401427101122435,1.634918505094289,-0.0005697061291768477,0.0027019191055260433,0.008658874394313898,1.9397238634761764
src-E2_neutral__p-m0p5__lr-0p003__seed-42,42,E2_neutral,0.0,-0.5,0.003,val_loss,50,0.2376469373703003,0.93359375,0.2408971115946769,0.9365234375,0.9363199869791666,0.936279296875,0.936370849609375,0.0001012153561509,0.0002034505208333,0.1098203682786312,0.1097896620631218,0.2196407365572624,0.09313754404548444,0.05478007147903554,0.721440313989642,0.00954835544054031,0.008051034102148453,0.0739612432097632,0.009914545439161128,0.008580160671712975,0.5430420184438512,0.03665142506361008,0.10251886646138422,0.10645057845114837,1.1791202935842884,0.05550913867234467,0.5988795998535661,0.006294295250591856,0.3393169662234975,0.29095449834252296,1.5119913078037777,-0.00014021968652532316,0.003019118590102542,0.0073732359014684334,1.8131979409513463,0.29095449834252296,1.5119913078037777,0.0011055333680329502,0.003019118590102542,0.0073732359014684334,1.8144436940059046,0.29095449834252296,1.5119913078037777,-0.0005339075144707426,0.003019118590102542,0.0073732359014684334,1.8128042531234008,0.29095449834252296,1.5119913078037777,-0.0003957863381529366,0.003019118590102542,0.0073732359014684334,1.8129423742997186
src-E2_neutral__p-0__lr-0p003__seed-42,42,E2_neutral,0.0,0.0,0.003,val_loss,50,0.0959748476743698,0.978515625,0.0943812225013971,0.9788818359375,0.9789225260416666,0.9786376953125,0.978912353515625,0.0001805444269744,-4.069010416662966e-05,0.1201488387595792,0.1201405581086874,0.2402976775191584,0.2042633350179061,0.14866312956049418,1.5822169895302733,0.010889826709063457,0.009330448043571474,0.08435223497457499,0.012479675853259592,0.009936115950373884,0.683539997518281,0.15919385850429535,0.0533126843743584,0.06109601535765388,0.5882056060087667,0.019022583972580925,0.8247122592116547,0.0023440320809955213,0.15392112473476877,0.31837076134082665,3.4122421996180696,0.006356039512723033,-0.005704275408130937,0.03202532700379379,3.763290052067282,0.31837076134082665,3.4122421996180696,0.004385895981746785,-0.005704275408130937,0.03202532700379379,3.761319908536306,0.31837076134082665,3.4122421996180696,-0.0011825636054477878,-0.005704275408130937,0.03202532700379379,3.7557514489491113,0.31837076134082665,3.4122421996180696,-0.003855872158838431,-0.005704275408130937,0.03202532700379379,3.7530781403957207
src-E2_neutral__p-0p05__lr-0p003__seed-42,42,E2_neutral,0.0,0.05,0.003,val_loss,50,0.0883477628231048,0.97802734375,0.0860724579542875,0.9794921875,0.9799397786458334,0.9794921875,0.979827880859375,0.0002911191410574,-0.0004475911458333,0.12555210456190422,0.1255365014076233,0.25110420912380843,0.22461892658688434,0.16928873893339186,1.7398907238279788,0.012118181613226935,0.010370379805923828,0.09386703114868969,0.014476689200745532,0.011507184609705595,0.7929209233239761,0.18116134405136108,0.053949957812390884,0.06444999724965668,0.5589560348706398,0.01691431788009269,0.8120643560501082,0.002363592848329893,0.16865773322146926,0.33263844824297184,3.7344344827953537,0.0068896741217289205,-0.00751430707411206,0.036444567260332406,4.102892865346274,0.33263844824297184,3.7344344827953537,0.004641107845527787,-0.00751430707411206,0.036444567260332406,4.1006442990700736,0.33263844824297184,3.7344344827953537,-0.0013011635053253132,-0.00751430707411206,0.036444567260332406,4.0947020277192205,0.33263844824297184,3.7344344827953537,-0.0041294268542945035,-0.00751430707411206,0.036444567260332406,4.091873764370251
src-E2_neutral__p-0p1__lr-0p003__seed-42,42,E2_neutral,0.0,0.1,0.003,val_loss,50,0.082437053322792,0.9755859375,0.0795161221176385,0.9786376953125,0.9794108072916666,0.9786376953125,0.979217529296875,0.0004834893651658,-0.0007731119791666,0.13279851309947818,0.13276995345950127,0.26559702619895637,0.24837581769999922,0.19403574125220377,1.9239108111054928,0.014000589133204885,0.011977501236833632,0.10844809709999009,0.017067702909922544,0.013571453855020687,0.934836588856114,0.2057693898677826,0.056368567853556095,0.06871724899779806,0.534667643288361,0.01514534243436935,0.7946987888964515,0.0025250882034677856,0.1876307804657114,0.3517730307872746,4.098540511635241,0.007593035423841611,-0.009529572224522812,0.041395013977307826,4.489772019599142,0.3517730307872746,4.098540511635241,0.004984578024870297,-0.009529572224522812,0.041395013977307826,4.487163562200171,0.3517730307872746,4.098540511635241,-0.0014206236744360905,-0.009529572224522812,0.041395013977307826,4.4807583605008645,0.3517730307872746,4.098540511635241,-0.004498240401523938,-0.009529572224522812,0.041395013977307826,4.477680743773776
src-E2_neutral__p-0p15__lr-0p003__seed-42,42,E2_neutral,0.0,0.15,0.003,val_loss,50,0.078313872218132,0.9736328125,0.0748376343399286,0.9779052734375,0.9783528645833334,0.9779052734375,0.978240966796875,0.0003384563142825,-0.0004475911458333,0.1419565403650432,0.14190824329853058,0.2839130807300864,0.27623614400181173,0.22377444356679915,2.1397159706791413,0.01674599323326945,0.014178309159857842,0.12971390581630934,0.020275262496745387,0.016147260242513464,1.1105218628805962,0.2333628386259079,0.060622020676481855,0.07339829684493572,0.5138956050737233,0.013641158646082703,0.7748055300413995,0.002847433095133837,0.20870587821738398,0.3759581699444263,4.509212030282542,0.009006903972087045,-0.011767911527879097,0.046946039801696315,4.929355232472872,0.3759581699444263,4.509212030282542,0.005717815002747458,-0.011767911527879097,0.046946039801696315,4.926066143503532,0.3759581699444263,4.509212030282542,-0.001525824288776207,-0.011767911527879097,0.046946039801696315,4.918822504212009,0.3759581699444263,4.509212030282542,-0.0052525002781312015,-0.011767911527879097,0.046946039801696315,4.915095828222654
src-E2_neutral__p-0p2__lr-0p003__seed-42,42,E2_neutral,0.0,0.2,0.003,val_loss,50,0.0760969221591949,0.97509765625,0.0721902381628751,0.9757080078125,0.97607421875,0.9757080078125,0.975982666015625,0.0002780283685041,-0.0003662109375,0.1530378955618755,0.15296348184347153,0.306075791123751,0.3089577666980295,0.25948038659989836,2.3931765702058097,0.020596888675369678,0.017288079873348277,0.1595428136467898,0.024123216010385688,0.019246581075525987,1.3212829568458018,0.264319509267807,0.06666570934758458,0.07807933190416716,0.49533597163605975,0.01233926330701541,0.754363653146193,0.0033526310591117576,0.22994445248767972,0.40523305005758914,4.969015724456746,0.011649816689771613,-0.014296064867491708,0.05317365127848461,5.424776177615099,0.40523305005758914,4.969015724456746,0.007139086343320181,-0.014296064867491708,0.05317365127848461,5.4202654472686485,0.40523305005758914,4.969015724456746,-0.0015914211889990878,-0.014296064867491708,0.05317365127848461,5.411534939736329,0.40523305005758914,4.969015724456746,-0.006658402902226407,-0.014296064867491708,0.05317365127848461,5.406467958023102
src-E2_neutral__p-0p25__lr-0p003__seed-42,42,E2_neutral,0.0,0.25,0.003,val_loss,50,0.075940653681755,0.97265625,0.0717376843094825,0.9742431640625,0.9742024739583334,0.9736328125,0.974212646484375,0.0003597969397751,4.069010416662966e-05,0.16600150522904214,0.16589537635445595,0.3320030104580843,0.34738245360460374,0.3021870480229457,2.6908129151506017,0.02583686996250772,0.021329128893315404,0.20013153416583812,0.028636389607665104,0.022876974729064387,1.568479655362469,0.299018532037735,0.07437586353142539,0.08243476119913501,0.4778638169732882,0.011189455712198626,0.7350077617151077,0.004065893206908843,0.24973688936578486,0.43949662469826745,5.477928358545462,0.015735802318452563,-0.017229017579361655,0.06015411874977872,5.976085886732599,0.43949662469826745,5.477928358545462,0.009384080425863462,-0.017229017579361655,0.06015411874977872,5.96973416484001,0.43949662469826745,5.477928358545462,-0.0015825771907605926,-0.017229017579361655,0.06015411874977872,5.958767507223386,0.43949662469826745,5.477928358545462,-0.008803857501353788,-0.017229017579361655,0.06015411874977872,5.951546226912793
src-E2_neutral__p-0p3__lr-0p003__seed-42,42,E2_neutral,0.0,0.3,0.003,val_loss,50,0.0779922902584075,0.96826171875,0.0736255757510662,0.9715576171875,0.9714762369791666,0.9713134765625,0.97149658203125,0.0001364787583923,8.138020833337034e-05,0.18071596724029051,0.1805722787976265,0.36143193448058103,0.3925152972439293,0.35298103764653205,3.0404104187147842,0.03280363036389912,0.02703237849685441,0.25409582818905047,0.03383293396026528,0.02705691052967389,1.8531061116619882,0.3377554416656494,0.08357287115746026,0.08619519850009755,0.4604049027113057,0.010147599204600368,0.7180830664645632,0.0050153971732086475,0.2667539371576278,0.478402883096404,6.0336314339406725,0.021086686411076052,-0.020703305793125466,0.06794689549133182,6.580364593146359,0.478402883096404,6.0336314339406725,0.012372555548173096,-0.020703305793125466,0.06794689549133182,6.571650462283456,0.478402883096404,6.0336314339406725,-0.0014537190262144167,-0.020703305793125466,0.06794689549133182,6.557824187709069,0.478402883096404,6.0336314339406725,-0.011554508378058713,-0.020703305793125466,0.06794689549133182,6.547723398357224
src-E2_neutral__p-0p35__lr-0p003__seed-42,42,E2_neutral,0.0,0.35,0.003,val_loss,48,0.0822890847921371,0.9677734375,0.0780166126787662,0.9696044921875,0.9698079427083334,0.96923828125,0.969757080078125,0.0003597969397751,-0.0002034505208333,0.19448469435503496,0.19430448859930038,0.3889693887100699,0.43892803801282887,0.40677273124456403,3.3999219628143647,0.04125814783879941,0.033822809749593334,0.31958423895006727,0.03907989284143383,0.03127763547737898,2.1404938854137967,0.375403493642807,0.09399752183886126,0.08903485185945587,0.44309015946106095,0.009228468502723235,0.7050772199444411,0.006229733828305499,0.27946457772453015,0.5148338484368074,6.533504025919493,0.02674826788076385,-0.02451148635026452,0.07552062469767407,7.126095280584473,0.5148338484368074,6.533504025919493,0.015583214393009057,-0.02451148635026452,0.07552062469767407,7.1149302270967185,0.5148338484368074,6.533504025919493,-0.0011760415253476682,-0.02451148635026452,0.07552062469767407,7.098170971178362,0.5148338484368074,6.533504025919493,-0.014390718536294629,-0.02451148635026452,0.07552062469767407,7.084956294167415
src-E2_neutral__p-0p4__lr-0p003__seed-42,42,E2_neutral,0.0,0.4,0.003,val_loss,32,0.0876859724521637,0.96533203125,0.0836283229291439,0.9676513671875,0.9676513671875,0.96728515625,0.9676513671875,0.0003762459718608,0.0,0.18886116550573676,0.18867285177111626,0.3777223310114735,0.4326407482205075,0.4113151287039121,3.3512208254974833,0.044418068639678794,0.03576564738759771,0.34406088022434783,0.038902652133826515,0.031127993391561175,2.1307860120473268,0.3724488914012909,0.10266732577172753,0.08991906632428133,0.43653115496527006,0.008899346223282822,0.7005173129483148,0.0073838586251861365,0.2831994822032162,0.4999369435007459,6.196068270683185,0.026008322919029776,-0.025979102464364228,0.07492624182486907,6.770960676463465,0.4999369435007459,6.196068270683185,0.015231018443749935,-0.025979102464364228,0.07492624182486907,6.760183371988186,0.4999369435007459,6.196068270683185,-0.0008359637163474193,-0.025979102464364228,0.07492624182486907,6.744116389828088,0.4999369435007459,6.196068270683185,-0.01372775674335731,-0.025979102464364228,0.07492624182486907,6.731224596801078
src-E2_neutral__p-0p45__lr-0p003__seed-42,42,E2_neutral,0.0,0.45,0.003,val_loss,25,0.0933437719941139,0.962890625,0.0897236932069063,0.9652099609375,0.9650472005208334,0.964599609375,0.965087890625,0.000480591300904,0.0001627604166666,0.19082967151045604,0.1906399466097355,0.3816593430209121,0.456801663888951,0.4435429642597834,3.5383704735234907,0.0514660772990848,0.04054204539764517,0.398654520547958,0.041127412705149205,0.03291772673881496,2.252641167043478,0.3894234299659729,0.11266613361460141,0.09003341265225191,0.41775169968918274,0.008138078701579067,0.6994822420770112,0.008878988122737182,0.2835006910986727,0.5051519951659174,6.231893774825312,0.026259063029245137,-0.02888319088853458,0.07834104157518595,6.812762683707126,0.5051519951659174,6.231893774825312,0.01546429669700087,-0.02888319088853458,0.07834104157518595,6.801967917374881,0.5051519951659174,6.231893774825312,-0.0003463619454939469,-0.02888319088853458,0.07834104157518595,6.786157258732387,0.5051519951659174,6.231893774825312,-0.013468066775435628,-0.02888319088853458,0.07834104157518595,6.773035553902445
src-E2_neutral__p-0p5__lr-0p003__seed-42,42,E2_neutral,0.0,0.5,0.003,val_loss,16,0.0993657335639,0.96337890625,0.0959986820816993,0.9617919921875,0.9619140625,0.961669921875,0.961883544921875,0.0001585739875093,-0.0001220703125,0.18291839509486224,0.182716216892004,0.3658367901897245,0.45516212504871384,0.44873753587404885,3.5256706602760928,0.05525663380654663,0.04243784248828888,0.4280160450004737,0.04026902540810656,0.03222351545121395,2.205625358476864,0.38392746448516846,0.1213998941599826,0.0884718283705982,0.4018752550539774,0.007599094748492981,0.7057820141015522,0.010401768955400717,0.27621712219455413,0.4841546923593034,5.855991869866804,0.026465267069529123,-0.030153777256477197,0.07723540789447725,6.413693459933636,0.4841546923593034,5.855991869866804,0.015582180745961982,-0.030153777256477197,0.07723540789447725,6.40281037361007,0.4841546923593034,5.855991869866804,7.83775401132275e-05,-0.030153777256477197,0.07723540789447725,6.3873065704042205,0.4841546923593034,5.855991869866804,-0.013365597872282343,-0.030153777256477197,0.07723540789447725,6.373862594991825
src-E2_neutral__p-m0p05__lr-0p01__seed-42,42,E2_neutral,0.0,-0.05,0.01,val_loss,50,0.0736276358366012,0.9794921875,0.0704145990312099,0.981201171875,0.9813232421875,0.9810791015625,0.981292724609375,0.0001805444269744,-0.0001220703125,0.13420667408153,0.13417599722743034,0.26841334816306,0.26778985462293003,0.19273776764748618,2.0742912944758265,0.0126641785735686,0.010717788573432092,0.09809630541765599,0.01592808757439017,0.012644379771020188,0.8724172862411244,0.20032571256160736,0.047291480072689074,0.05947980216359659,0.5011641470529343,0.014001791244204904,0.8362090603489404,0.0018701682572649233,0.14791898014958982,0.355501645495667,4.47730728638393,0.005890338831905879,-0.007354545625451175,0.040299899206729606,4.871644624292781,0.355501645495667,4.47730728638393,0.00402712413236033,-0.007354545625451175,0.040299899206729606,4.8697814095932355,0.355501645495667,4.47730728638393,-0.0014749794000954064,-0.007354545625451175,0.040299899206729606,4.864279306060779,0.355501645495667,4.47730728638393,-0.003547942401480191,-0.007354545625451175,0.040299899206729606,4.862206343059395
src-E2_neutral__p-m0p1__lr-0p01__seed-42,42,E2_neutral,0.0,-0.1,0.01,val_loss,50,0.0785958543419838,0.9794921875,0.0759962517768144,0.981201171875,0.9813639322916666,0.9810791015625,0.9813232421875,0.0002283726432357,-0.0001627604166666,0.12699627698306593,0.1269787773489952,0.25399255396613185,0.2457351280397278,0.17170358876658914,1.903456116952026,0.011354092940976931,0.00965025562812419,0.0879484257433897,0.013665260331318756,0.010852520965678044,0.7484771337643801,0.17734359204769135,0.04620459855109248,0.05560971457491216,0.5168014764357766,0.015159333711098111,0.851380857147039,0.0018175831316702546,0.13164222601019265,0.33646622242423785,4.117170820339106,0.005520554431440235,-0.005644247980663589,0.03567654293146916,4.489189892145589,0.33646622242423785,4.117170820339106,0.003882844973929658,-0.005644247980663589,0.03567654293146916,4.487552182688079,0.33646622242423785,4.117170820339106,-0.001328277170476302,-0.005644247980663589,0.03567654293146916,4.482341060543673,0.33646622242423785,4.117170820339106,-0.0033520842586906886,-0.005644247980663589,0.03567654293146916,4.480317253455459
src-E2_neutral__p-m0p15__lr-0p01__seed-42,42,E2_neutral,0.0,-0.15,0.01,val_loss,50,0.0848847478628158,0.9794921875,0.0829200390726327,0.980224609375,0.9805501302083334,0.980224609375,0.98046875,0.0002589502372509,-0.0003255208333333,0.12152604745796389,0.12151645310223103,0.24305209491592777,0.22645941684335985,0.15394508874548288,1.7541471000523523,0.010493044802239929,0.009002174108172768,0.08127877554016709,0.0119494471470211,0.009519641535819877,0.6544981752139206,0.15675975382328033,0.04633521073445969,0.052766395469818046,0.5366349924941407,0.016542422198651027,0.8616529575066596,0.0018499273282917288,0.11995469296639762,0.32201995135337125,3.796601651585007,0.005129793405334921,-0.004112406107123543,0.031535653601167724,4.1511746438377575,0.32201995135337125,3.796601651585007,0.003716925924000817,-0.004112406107123543,0.031535653601167724,4.149761776356423,0.32201995135337125,3.796601651585007,-0.0011931832922070416,-0.004112406107123543,0.031535653601167724,4.144851667140215,0.32201995135337125,3.796601651585007,-0.003153584217252441,-0.004112406107123543,0.031535653601167724,4.1428912662151705
src-E2_neutral__p-m0p2__lr-0p01__seed-42,42,E2_neutral,0.0,-0.2,0.01,val_loss,50,0.0924665108323097,0.97802734375,0.0911124572157859,0.979736328125,0.97998046875,0.979736328125,0.97991943359375,0.0001364787583923,-0.000244140625,0.11765721975593257,0.11765220947563648,0.23531443951186515,0.20949888628325633,0.13895698099028475,1.6227713952481064,0.009961415592874674,0.008617756717527906,0.07716079339170899,0.010746048504131692,0.008617208421515291,0.5885853169757574,0.1382758766412735,0.04754877588898579,0.05129406029205485,0.5616126264120194,0.018207898952783266,0.8659191956253348,0.0019577446631899287,0.11391516075869196,0.3118031992794661,3.510073669386322,0.004553410552773437,-0.0027615006172881894,0.027817217371193692,3.851485995972467,0.3118031992794661,3.510073669386322,0.003442117680583126,-0.0027615006172881894,0.027817217371193692,3.850374703100277,0.3118031992794661,3.510073669386322,-0.0010720741508448849,-0.0027615006172881894,0.027817217371193692,3.8458605112688486,0.3118031992794661,3.510073669386322,-0.002857789066050633,-0.0027615006172881894,0.027817217371193692,3.844074796353643
src-E2_neutral__p-m0p25__lr-0p01__seed-42,42,E2_neutral,0.0,-0.25,0.01,val_loss,50,0.1012823432683944,0.97705078125,0.1004837229847908,0.9779052734375,0.9783528645833334,0.9779052734375,0.978240966796875,0.0002001171424652,-0.0004475911458333,0.11516334197893657,0.11516057699918747,0.23032668395787315,0.1944438509817904,0.12602585800147306,1.5061555932498216,0.009657514632516625,0.008360650734054313,0.07480678667498267,0.00999091530200646,0.008119120055403982,0.5472249681032476,0.12163642793893814,0.04966736969954914,0.051382006947301745,0.5922704235564723,0.02019731007227274,0.863663767954716,0.002130526904302863,0.11400839506870836,0.30522067798627095,3.252330509415546,0.0038305721508647677,-0.001586169853299508,0.02446982827677857,3.5842654179761606,0.30522067798627095,3.252330509415546,0.003083255265349742,-0.001586169853299508,0.02446982827677857,3.583518101090646,0.30522067798627095,3.252330509415546,-0.0009652839430086759,-0.001586169853299508,0.02446982827677857,3.5794695618822874,0.30522067798627095,3.252330509415546,-0.00248229101580672,-0.001586169853299508,0.02446982827677857,3.5779525548094893
src-E2_neutral__p-m0p3__lr-0p01__seed-42,42,E2_neutral,0.0,-0.3,0.01,val_loss,50,0.111231230199337,0.97314453125,0.1109203528612852,0.9752197265625,0.9759521484375,0.9752197265625,0.97576904296875,0.0004443426446094,-0.000732421875,0.1137625276573095,0.11375975422561169,0.227525055314619,0.18095709515849695,0.11474221593428714,1.4016876318538591,0.009501671321742932,0.00819657196868017,0.07359962958049399,0.009590122355896303,0.00790419376924774,0.5252726343558992,0.10664708912372589,0.0525078683066867,0.05299666391912676,0.6286712745784686,0.022528987524019023,0.8550385581520261,0.0023574064879306454,0.12007504783602431,0.3015251084330557,3.018890569845348,0.0030657933485736697,-0.0005732801710944835,0.021454394882312045,3.344362586338195,0.3015251084330557,3.018890569845348,0.0026993461902254674,-0.0005732801710944835,0.021454394882312045,3.343996139179847,0.3015251084330557,3.018890569845348,-0.0008724508720322087,-0.0005732801710944835,0.021454394882312045,3.340424342117589,0.3015251084330557,3.018890569845348,-0.002082062091673491,-0.0005732801710944835,0.021454394882312045,3.339214730897948
src-E2_neutral__p-m0p35__lr-0p01__seed-42,42,E2_neutral,0.0,-0.35,0.01,val_loss,50,0.122177317738533,0.96875,0.1222889870405197,0.972412109375,0.9733479817708334,0.972412109375,0.973114013671875,0.0004516189143966,-0.0009358723958333,0.11316025398978134,0.11315524205565453,0.22632050797956269,0.1687736867401359,0.10483230788571139,1.3073153560451478,0.009436784540638557,0.008112255191372241,0.07309701873528147,0.009437542582416934,0.007904637973295658,0.5169154959805313,0.09316955506801605,0.05591383777240439,0.055918329241382875,0.6704851696699401,0.02519676515164047,0.8407322262289803,0.0026284292945114177,0.1314425793248679,0.2999344242980424,2.806174100316711,0.002339689520413626,0.00029275411080185824,0.018743094085948542,3.1274840623319173,0.2999344242980424,2.806174100316711,0.002334712445799001,0.00029275411080185824,0.018743094085948542,3.1274790852573027,0.2999344242980424,2.806174100316711,-0.0007928472172914512,0.00029275411080185824,0.018743094085948542,3.124351525594212,0.2999344242980424,2.806174100316711,-0.0017002814025995497,0.00029275411080185824,0.018743094085948542,3.123444091408904
src-E2_neutral__p-m0p4__lr-0p01__seed-42,42,E2_neutral,0.0,-0.4,0.01,val_loss,50,0.1339654326438903,0.96630859375,0.1344463601708412,0.96923828125,0.9700520833333334,0.96923828125,0.9698486328125,0.0006103515625,-0.0008138020833333,0.11307763567282753,0.11306856572628021,0.22615527134565505,0.1576900054958321,0.09605847264829208,1.2214615302974274,0.009424634103998443,0.008063742219625662,0.07300290185776885,0.009437443506678298,0.008006745868708094,0.5169100693788361,0.08110018074512482,0.05976684492060307,0.059848076464983954,0.717088158613935,0.028169796327310967,0.8217313649855361,0.002935286683328288,0.1471635520038247,0.2997096302748625,2.611403955486653,0.0016917502291049595,0.0010263426571990406,0.016315075423335657,2.9301467540711554,0.2997096302748625,2.611403955486653,0.0020104048004709277,0.0010263426571990406,0.016315075423335657,2.930465408642521,0.2997096302748625,2.611403955486653,-0.0007254749328766745,0.0010263426571990406,0.016315075423335657,2.9277295289091736,0.2997096302748625,2.611403955486653,-0.0013584237625478505,0.0010263426571990406,0.016315075423335657,2.9270965800795024
src-E2_neutral__p-m0p45__lr-0p01__seed-42,42,E2_neutral,0.0,-0.45,0.01,val_loss,50,0.1464368402957916,0.96142578125,0.1472496874630451,0.965087890625,0.9657389322916666,0.965087890625,0.965576171875,0.0004485149675506,-0.0006510416666666,0.11326748119236284,0.113253278657794,0.22653496238472567,0.14754964769788154,0.08839558837547278,1.1429146565453334,0.009440880696424648,0.008045797411371798,0.07312874742156748,0.00951768778439778,0.008140012415990517,0.521305229480603,0.07034932076931,0.06398443401068314,0.06450498481626962,0.7676567376445799,0.0313933747988245,0.7990889625777298,0.003271476442225054,0.1662461861812207,0.30019771855952726,2.4324259809845605,0.0011335539984583583,0.0016405969777352856,0.014152304764138535,2.74955015528442,0.30019771855952726,2.4324259809845605,0.0017321514902820783,0.0016405969777352856,0.014152304764138535,2.750148752776244,0.30019771855952726,2.4324259809845605,-0.0006691371973656418,0.0016405969777352856,0.014152304764138535,2.747747464088596,0.30019771855952726,2.4324259809845605,-0.0010630972061183592,0.0016405969777352856,0.014152304764138535,2.747353504079843
src-E2_neutral__p-m0p5__lr-0p01__seed-42,42,E2_neutral,0.0,-0.5,0.01,val_loss,50,0.1594419479370117,0.958984375,0.1605651713907718,0.961181640625,0.9619140625,0.961181640625,0.96173095703125,0.0003286843754354,-0.000732421875,0.11352277296297666,0.11350321024656296,0.22704554592595333,0.13823039700472026,0.08152398506257062,1.0707280510778425,0.009470548997643503,0.00803804352908628,0.07335855709462927,0.009631043875833927,0.00827748663900502,0.5275139983116226,0.06082826480269432,0.06851278157958343,0.06967384948988498,0.8212576641814905,0.0347918242591599,0.7737659045800355,0.0036320581153917626,0.18781021304541287,0.30085319798087085,2.2675284372133024,0.000662779486960063,0.002148288055187871,0.012236936083354522,2.5834296388196756,0.30085319798087085,2.2675284372133024,0.001498332196088776,0.002148288055187871,0.012236936083354522,2.5842651915288046,0.30085319798087085,2.2675284372133024,-0.0006225269808087984,0.002148288055187871,0.012236936083354522,2.582144332351907,0.30085319798087085,2.2675284372133024,-0.0008134362682294238,0.002148288055187871,0.012236936083354522,2.581953423064486
src-E2_neutral__p-0__lr-0p01__seed-42,42,E2_neutral,0.0,0.0,0.01,val_loss,50,0.0700107514858245,0.9775390625,0.0662517827004194,0.9805908203125,0.9808756510416666,0.9805908203125,0.980804443359375,0.0002497971426963,-0.0002848307291666,0.14321497300434702,0.1431642509996891,0.28642994600869404,0.29310200587971474,0.21770067908801138,2.270358375024247,0.014558989296010835,0.012256848769902717,0.11277344616212401,0.018757056577909464,0.014908192617182067,1.0273663000121669,0.2260248214006424,0.04967209027558022,0.06399497854547989,0.4886181947970721,0.013012708124722496,0.8175600809306194,0.0020171795202169546,0.16741003142444122,0.37927581710990665,4.881854874169145,0.006666403984406691,-0.009246784629128153,0.04546983711770736,5.304020147752038,0.37927581710990665,4.881854874169145,0.004385475093898077,-0.009246784629128153,0.04546983711770736,5.301739218861528,0.37927581710990665,4.881854874169145,-0.0016260766145613475,-0.009246784629128153,0.04546983711770736,5.295727667153069,0.37927581710990665,4.881854874169145,-0.003976946800307977,-0.009246784629128153,0.04546983711770736,5.293376796967323
src-E2_neutral__p-0p05__lr-0p01__seed-42,42,E2_neutral,0.0,0.05,0.01,val_loss,50,0.067813292145729,0.9755859375,0.0636070650070905,0.97900390625,0.9794514973958334,0.97900390625,0.979339599609375,0.0002911191410574,-0.0004475911458333,0.1540407463673168,0.15396304801106453,0.3080814927346336,0.32212004512607123,0.24711906886659563,2.495131140505711,0.01719366518299573,0.014354324711894151,0.13318155782801752,0.022169835417573794,0.0176524412761925,1.2142918954382131,0.2547779083251953,0.05337657635142352,0.06882476192655744,0.47820912947850974,0.012148496296727172,0.7968527188084301,0.0022702803329003904,0.18872850456194243,0.4078454624535528,5.333822259557802,0.008421204224755941,-0.01135013940654607,0.05125414952635765,5.789992936355922,0.4078454624535528,5.333822259557802,0.005280951448277754,-0.01135013940654607,0.05125414952635765,5.786852683579444,0.4078454624535528,5.333822259557802,-0.001767457730236456,-0.01135013940654607,0.05125414952635765,5.77980427440093,0.4078454624535528,5.333822259557802,-0.0049475222694155,-0.01135013940654607,0.05125414952635765,5.776624209861751
src-E2_neutral__p-0p1__lr-0p01__seed-42,42,E2_neutral,0.0,0.1,0.01,val_loss,50,0.0671434625983238,0.97412109375,0.0626014797016978,0.9776611328125,0.9780680338541666,0.9776611328125,0.97796630859375,0.0002660460780969,-0.0004069010416666,0.1666822163302739,0.16657179966568947,0.3333644326605478,0.3552480096164116,0.2816800223353008,2.751739250035389,0.020745022595724718,0.017295643740605254,0.16069025405987677,0.026186969135122765,0.02087459216497867,1.4343193707998285,0.2869446277618408,0.05839588691327138,0.07371461183807569,0.4691995783741432,0.011379121203851579,0.7753267284255209,0.002643925866441724,0.21065022450418572,0.44121549103245616,5.833608239581862,0.011655733142730794,-0.01372249606435004,0.05772518878802657,6.330482156480725,0.44121549103245616,5.833608239581862,0.007003232063454401,-0.01372249606435004,0.05772518878802657,6.325829655401449,0.44121549103245616,5.833608239581862,-0.0018792401965343917,-0.01372249606435004,0.05772518878802657,6.31694718314146,0.44121549103245616,5.833608239581862,-0.006720101466268983,-0.01372249606435004,0.05772518878802657,6.312106321871726
src-E2_neutral__p-0p15__lr-0p01__seed-42,42,E2_neutral,0.0,0.15,0.01,val_loss,50,0.068117469549179,0.9736328125,0.0633515883237123,0.9755859375,0.9757893880208334,0.9755859375,0.975738525390625,0.0001585739875093,-0.0002034505208333,0.1810756776810218,0.18092811480164528,0.3621513553620436,0.39288457808291477,0.3220979040488601,3.043270855793713,0.025410163981417527,0.021336350706405938,0.19682628384885925,0.030825606171279878,0.024606006455128865,1.6883879848780443,0.3228814899921417,0.06467590075794459,0.07845970010249272,0.46088772067507167,0.010678482039067298,0.7540679902575979,0.003154245394047273,0.23209928230928756,0.47922732839733495,6.3790065274772,0.016593135605374995,-0.016437109183108506,0.06495467474451289,6.923344557041315,0.47922732839733495,6.3790065274772,0.009688742923196842,-0.016437109183108506,0.06495467474451289,6.916440164359137,0.47922732839733495,6.3790065274772,-0.0019373528701442887,-0.016437109183108506,0.06495467474451289,6.904814068565795,0.47922732839733495,6.3790065274772,-0.009394430103261095,-0.016437109183108506,0.06495467474451289,6.897356991332678
src-E2_neutral__p-0p2__lr-0p01__seed-42,42,E2_neutral,0.0,0.2,0.01,val_loss,48,0.0707980394363403,0.97119140625,0.0659941807389259,0.9739990234375,0.9737548828125,0.9736328125,0.97381591796875,0.00018310546875,0.000244140625,0.19506042227676418,0.19487682729959488,0.39012084455352836,0.4303512160222621,0.3646654656777779,3.3334861853486637,0.030989595929217954,0.026110176968116624,0.2400443778791166,0.03561056852679599,0.028455013745175773,1.9504711667709673,0.3588261008262634,0.07201001130112958,0.08274768886665317,0.4532586757386406,0.010061577477714434,0.7346239510913722,0.003809349690075362,0.2515051217408379,0.5161926196604503,6.884513044771491,0.022596271828310213,-0.0193349785856645,0.07218571950215846,7.476152677176745,0.5161926196604503,6.884513044771491,0.012992176828081722,-0.0193349785856645,0.07218571950215846,7.466548582176516,0.5161926196604503,6.884513044771491,-0.001907296825989737,-0.0193349785856645,0.07218571950215846,7.451649108522445,0.5161926196604503,6.884513044771491,-0.012607642413082222,-0.0193349785856645,0.07218571950215846,7.440948762935353
src-E2_neutral__p-0p25__lr-0p01__seed-42,42,E2_neutral,0.0,0.25,0.01,val_loss,32,0.0744073092937469,0.97021484375,0.0697431936860084,0.972412109375,0.9726155598958334,0.97216796875,0.972564697265625,0.0002911191410574,-0.0002034505208333,0.19316651403511895,0.19296948611736298,0.3863330280702379,0.4249452485751162,0.37124689631164076,3.291611741562792,0.03319686817049895,0.027891258356006195,0.25714183514117106,0.03628132311039233,0.029006580671728444,1.9872099083695374,0.3633626699447632,0.07812034204832591,0.08537881817021659,0.45456800536733977,0.009950820103135857,0.7223578627502997,0.004408396782183193,0.2632829203643814,0.511161333463038,6.67915066348192,0.024125543535955786,-0.020477540107665358,0.07309834961779416,7.267058349991043,0.511161333463038,6.67915066348192,0.013833074402003029,-0.020477540107665358,0.07309834961779416,7.25676588085709,0.511161333463038,6.67915066348192,-0.0017044987238431233,-0.020477540107665358,0.07309834961779416,7.241228307731244,0.511161333463038,6.67915066348192,-0.013312697440135565,-0.020477540107665358,0.07309834961779416,7.2296201090149514
src-E2_neutral__p-0p3__lr-0p01__seed-42,42,E2_neutral,0.0,0.3,0.01,val_loss,25,0.0782749503850936,0.9677734375,0.0738701596856117,0.9715576171875,0.9710693359375,0.970947265625,0.97119140625,0.0002283726432357,0.00048828125,0.1971685273088322,0.1969725452363491,0.3943370546176644,0.44128437745941784,0.3974336730937163,3.418174089683666,0.03783867863339549,0.03177752871221552,0.29309714437927026,0.038780367744373004,0.03102561003270178,2.124088220193882,0.38404926657676697,0.08574669887758551,0.08788067224958443,0.4468060447641035,0.00946042626658026,0.7108269487079196,0.0052263525589381936,0.2744862724665618,0.5217739409124684,6.773424816418626,0.025887815232048254,-0.02246119439129652,0.07725991104962304,7.375885289221469,0.5217739409124684,6.773424816418626,0.014778117953230363,-0.02246119439129652,0.07725991104962304,7.364775591942652,0.5217739409124684,6.773424816418626,-0.0014427507389843384,-0.02246119439129652,0.07725991104962304,7.348554723250437,0.5217739409124684,6.773424816418626,-0.014056131735950791,-0.02246119439129652,0.07725991104962304,7.335941342253471
src-E2_neutral__p-0p35__lr-0p01__seed-42,42,E2_neutral,0.0,0.35,0.01,val_loss,16,0.0823330953717231,0.9677734375,0.0781210456043481,0.96875,0.968994140625,0.96875,0.96893310546875,0.00018310546875,-0.000244140625,0.19251932949646097,0.19229426234960556,0.38503865899292194,0.43538830816882795,0.40310110077261924,3.372503333342587,0.04050108618162066,0.03378441560586604,0.31372006456945634,0.03877492623226657,0.031027850465755666,2.12379017630112,0.3867248594760895,0.09302290718821,0.08905826248607265,0.442178455149992,0.009190709453913199,0.7050909491410963,0.006101336196210604,0.27961700520877997,0.509401077668592,6.4898936034919,0.026078324915660468,-0.02298901727494714,0.07779816508991644,7.080182153891122,0.509401077668592,6.4898936034919,0.01478681096968893,-0.02298901727494714,0.07779816508991644,7.068890639945151,0.509401077668592,6.4898936034919,-0.0011120776345119056,-0.02298901727494714,0.07779816508991644,7.05299175134095,0.509401077668592,6.4898936034919,-0.013999556966021724,-0.02298901727494714,0.07779816508991644,7.04010427200944
src-E2_neutral__p-0p4__lr-0p01__seed-42,42,E2_neutral,0.0,0.4,0.01,val_loss,12,0.086909607052803,0.9658203125,0.0829585585743188,0.96728515625,0.9673665364583334,0.967041015625,0.96734619140625,0.0002200653854653,-8.138020833337034e-05,0.1939412996103728,0.1936924047768116,0.3878825992207456,0.45395838558971174,0.4307393506169319,3.5163465345203173,0.04633097952395615,0.03805976080087324,0.35887822421951804,0.0407509021900515,0.03261324581120243,2.2320188368177885,0.40735575556755066,0.10205997068160816,0.08976792473414562,0.4272226392699731,0.008535924898238243,0.7015091291497328,0.007307085778687643,0.28264786017334126,0.5130846526451949,6.519812179383068,0.025198076361616646,-0.023249696563435396,0.08194852113956586,7.11679373296601,0.5130846526451949,6.519812179383068,0.014039698707401134,-0.023249696563435396,0.08194852113956586,7.105635355311795,0.5130846526451949,6.519812179383068,-0.0008194610591979452,-0.023249696563435396,0.08194852113956586,7.090776195545196,0.5130846526451949,6.519812179383068,-0.013155522642555246,-0.023249696563435396,0.08194852113956586,7.078440133961839
src-E2_neutral__p-0p45__lr-0p01__seed-42,42,E2_neutral,0.0,0.45,0.01,val_loss,9,0.092311330139637,0.96435546875,0.0882541984319686,0.9656982421875,0.9656575520833334,0.9654541015625,0.965667724609375,0.0002497971426963,4.069010416662966e-05,0.19601077565472183,0.19568850100040436,0.39202155130944366,0.48143170893414244,0.4659806415438652,3.72915398207622,0.054176385579834424,0.04400954546484475,0.41964847821682066,0.043126559556146415,0.0345147662148623,2.3621389496491374,0.43342164158821106,0.11253181827133346,0.08957980697122284,0.4071413910161351,0.00775536488339608,0.7017832246792785,0.008886968791872656,0.2815744416454529,0.5182572008804813,6.610350182782531,0.017527645413648218,-0.024223921618339722,0.0871922443038784,7.209103351762199,0.5182572008804813,6.610350182782531,0.00954444086977943,-0.024223921618339722,0.0871922443038784,7.20112014721833,0.5182572008804813,6.610350182782531,-0.0004912664708590991,-0.024223921618339722,0.0871922443038784,7.191084439877692,0.5182572008804813,6.610350182782531,-0.008468594330566924,-0.024223921618339722,0.0871922443038784,7.183107112017984
src-E2_neutral__p-0p5__lr-0p01__seed-42,42,E2_neutral,0.0,0.5,0.01,val_loss,9,0.1009337604045867,0.96240234375,0.0952787455171346,0.9632568359375,0.9632161458333334,0.9630126953125,0.963226318359375,0.0002497971426963,4.069010416662966e-05,0.21520679183584498,0.21478236839175224,0.43041358367168997,0.565048281477256,0.5550932134191195,4.376845167929067,0.07113988809203224,0.05653152532371072,0.5510472036630004,0.05013875125817895,0.04002169887348403,2.7462125069245142,0.4974499046802521,0.12590054765947592,0.08873357003599187,0.3808644303336534,0.006814042063665208,0.7046204433378686,0.011168901937297051,0.27739661266116916,0.5687939344432937,7.35124535306665,0.014890549121138824,-0.027065284002760308,0.10007293004309759,8.00793748267142,0.5687939344432937,7.35124535306665,0.007950164274600009,-0.027065284002760308,0.10007293004309759,8.00099709782488,0.5687939344432937,7.35124535306665,-0.00011345528473442586,-0.027065284002760308,0.10007293004309759,7.992933478265547,0.5687939344432937,7.35124535306665,-0.006406345581913178,-0.027065284002760308,0.10007293004309759,7.986640587968368
src-E3_reversed__p-m0p05__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.05,0.0001,val_loss,50,0.4212632477283478,0.87353515625,0.4302181676030159,0.864501953125,0.7776692708333334,0.7315673828125,0.79937744140625,0.0498970894930831,0.0868326822916666,0.05946908374235161,0.05942963622510433,0.11893816748470322,0.03160287485150803,0.02320813174592331,0.24479481598433556,0.01665803098184844,0.013495094085616681,0.1290325531466124,0.009901808442566858,0.008565862953369106,0.5423443844088964,0.02121715620160103,0.527104925109481,0.31331986374949566,1.8817618340666202,0.036757197789925894,0.15570563946622965,0.043261192910079536,0.7642759698337649,0.15726660657331082,0.4996904161454911,-0.21149274740156565,0.0029062052483840536,0.004268295095243957,0.45263877566086425,0.15726660657331082,0.4996904161454911,-0.1161239915383179,0.0029062052483840536,0.004268295095243957,0.548007531524112,0.15726660657331082,0.4996904161454911,-0.0004297916547597136,0.0029062052483840536,0.004268295095243957,0.6637017314076702,0.15726660657331082,0.4996904161454911,0.11728274514916572,0.0029062052483840536,0.004268295095243957,0.7814142682115957
src-E3_reversed__p-m0p1__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.1,0.0001,val_loss,50,0.4466961324214935,0.85400390625,0.4561422392725944,0.8416748046875,0.7627766927083334,0.72412109375,0.782501220703125,0.0438801918727794,0.0788981119791666,0.05571846310673308,0.055676113814115524,0.11143692621346615,0.02857118714979822,0.020923300213568533,0.22131146402508772,0.014891546187402648,0.012272546035819686,0.115349420766178,0.010003163402132654,0.008664887748019358,0.5478958241758175,0.017541060224175453,0.5212085206444709,0.35011367745016153,1.950162687136596,0.03312468495721244,0.13064756808762074,0.035491499119070596,0.8007362478360962,0.1473119427167926,0.4444201667304366,-0.17715799145098415,0.0032014227809461404,0.0035287679747852962,0.4213043087519765,0.1473119427167926,0.4444201667304366,-0.09711165736175188,0.0032014227809461404,0.0035287679747852962,0.5013506428412088,0.1473119427167926,0.4444201667304366,-0.000429018521684891,0.0032014227809461404,0.0035287679747852962,0.5980332816812758,0.1473119427167926,0.4444201667304366,0.09820713193170016,0.0032014227809461404,0.0035287679747852962,0.6966694321346608
src-E3_reversed__p-m0p15__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.15,0.0001,val_loss,50,0.4704560041427612,0.82958984375,0.4803234115242958,0.817626953125,0.7471110026041666,0.713623046875,0.764739990234375,0.0386226084957973,0.0705159505208333,0.05208079441647697,0.05203497316688299,0.10416158883295394,0.025948094916271165,0.019048921263796124,0.20099307895305513,0.013521682355488129,0.011301349332400908,0.1047385011510244,0.010083396499184579,0.008742926035424356,0.5522903718872014,0.014492020010948181,0.5211050136481944,0.38859872108998744,2.0071143790914254,0.029543508107642145,0.1100041522149088,0.029871675413187068,0.8305806642642619,0.13765571482519157,0.39543232382257165,-0.14833311478147926,0.003427082527936912,0.002915386838139966,0.3910973932323608,0.13765571482519157,0.39543232382257165,-0.08114174828570164,0.003427082527936912,0.002915386838139966,0.45828875972813843,0.13765571482519157,0.39543232382257165,-0.000429098360678881,0.003427082527936912,0.002915386838139966,0.5390014096531612,0.13765571482519157,0.39543232382257165,0.08218351369648914,0.003427082527936912,0.002915386838139966,0.6216140217103292
src-E3_reversed__p-m0p2__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.2,0.0001,val_loss,50,0.4925146996974945,0.80859375,0.5027447491884232,0.796875,0.7330729166666666,0.7030029296875,0.7490234375,0.0350602215997315,0.0638020833333333,0.04857957538322045,0.04852967616170645,0.0971591507664409,0.023677005100513206,0.017483461671569483,0.1834012928847114,0.012475732892707021,0.010537143071026852,0.09663661145037275,0.010145660062999768,0.008802818868510164,0.5557006877284256,0.011970517225563526,0.5269134689858476,0.42850267675027265,2.0517618329257137,0.026133540360007913,0.09311842332614877,0.02585319454546956,0.8548948417683737,0.12835995479978068,0.35198557732945396,-0.12416021039445115,0.003598301329892251,0.0024081313949864125,0.3621917544596622,0.12835995479978068,0.35198557732945396,-0.06774220647811266,0.003598301329892251,0.0024081313949864125,0.4186097583760007,0.12835995479978068,0.35198557732945396,-0.0004296311589505339,0.003598301329892251,0.0024081313949864125,0.48592233369516274,0.12835995479978068,0.35198557732945396,0.06873855738177392,0.003598301329892251,0.0024081313949864125,0.5550905222358873
src-E3_reversed__p-m0p25__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.25,0.0001,val_loss,50,0.5128904581069946,0.78125,0.523433730006218,0.77392578125,0.7177734375,0.6915283203125,0.7318115234375,0.030640499513516,0.05615234375,0.045230436538170236,0.04517581220716238,0.09046087307634047,0.021711933885692807,0.016223303453686336,0.16817991670648946,0.011689965160109637,0.009912834890807668,0.09055008076569909,0.01019331889475023,0.008847914359314321,0.5583110694498328,0.009890702553093433,0.5384119729570843,0.4694800080184093,2.083206257733452,0.02296203602736995,0.0793664783364351,0.023007346228650555,0.8746641394075444,0.1194659067579027,0.3134338658723351,-0.10390815792038097,0.0037275324598228447,0.001989731177673093,0.3347088783473528,0.1194659067579027,0.3134338658723351,-0.056510421428965736,0.0037275324598228447,0.001989731177673093,0.382106614838768,0.1194659067579027,0.3134338658723351,-0.0004303544240820249,0.0037275324598228447,0.001989731177673093,0.4381866818436517,0.1194659067579027,0.3134338658723351,0.057468510349734325,0.0037275324598228447,0.001989731177673093,0.49608554661746807
src-E3_reversed__p-m0p3__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.3,0.0001,val_loss,50,0.5316336154937744,0.76171875,0.542448490858078,0.7523193359375,0.7027994791666666,0.6798095703125,0.715179443359375,0.0269966403087275,0.0495198567708333,0.04204295755266167,0.04198290314525366,0.08408591510532334,0.020014749140489035,0.015223988728636565,0.1550335801992665,0.011109023182160716,0.009454768054032078,0.08605012355428115,0.01022944325475661,0.008881716690056843,0.560289682134926,0.008179253898561,0.5550418396045548,0.511095251954113,2.100598776309939,0.02006168809364907,0.06819813790252718,0.021009898802074902,0.8907302752017489,0.11099871179395904,0.27921281468110526,-0.08695538430725384,0.0038246304212582716,0.0016454358428745763,0.3087262084319433,0.11099871179395904,0.27921281468110526,-0.04710385024246766,0.0038246304212582716,0.0016454358428745763,0.34857774249672946,0.11099871179395904,0.27921281468110526,-0.00043110420397251344,0.0038246304212582716,0.0016454358428745763,0.39525048853522465,0.11099871179395904,0.27921281468110526,0.04802981446540742,0.0038246304212582716,0.0016454358428745763,0.44371140720460456
src-E3_reversed__p-m0p35__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.35,0.0001,val_loss,50,0.5488162636756897,0.74267578125,0.5598673522472382,0.735107421875,0.6885579427083334,0.6690673828125,0.7001953125,0.0245344626394399,0.0465494791666666,0.039022313895286,0.0389560516923666,0.078044627790572,0.018553054485173207,0.014349781116470695,0.14371134208470931,0.010685949281328738,0.009093097826310743,0.08277300721000663,0.010256631434248079,0.008906954283717216,0.5617788400554237,0.006773791741579771,0.5759671158120343,0.5528271068488875,2.103282450147006,0.01744308500001467,0.0591451802942319,0.019620710828964466,0.9037910238767889,0.10297183195957849,0.2488268451713077,-0.07277501654963585,0.0038973344029513773,0.001362696385513118,0.2842836913697148,0.10297183195957849,0.2488268451713077,-0.03923191259721649,0.0038973344029513773,0.001362696385513118,0.3178267953221342,0.10297183195957849,0.2488268451713077,-0.00043177565946349804,0.0038973344029513773,0.001362696385513118,0.3566269322598872,0.10297183195957849,0.2488268451713077,0.04013099854337418,0.0038973344029513773,0.001362696385513118,0.3971897064627249
src-E3_reversed__p-m0p4__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.4,0.0001,val_loss,50,0.5645237565040588,0.724609375,0.575780838727951,0.7122802734375,0.6739095052083334,0.657958984375,0.683502197265625,0.0201727193261223,0.0383707682291666,0.03617007231742072,0.03609674330800772,0.07234014463484144,0.017298818885429803,0.013575898380562041,0.13399607490465593,0.010382036311278292,0.008793394193829348,0.080418907466603,0.010276991210787935,0.008925709116191683,0.5628939909430881,0.005621779710054398,0.6001586801988384,0.5940862944951628,2.090898376182522,0.015102518526510633,0.051817300681002626,0.018664096405380172,0.9144160843871065,0.09538915160077654,0.2218400034718353,-0.06092141491220572,0.003951629103036941,0.0011309439651085995,0.26139031322855166,0.09538915160077654,0.2218400034718353,-0.032648664985818296,0.003951629103036941,0.0011309439651085995,0.2896630631549391,0.09538915160077654,0.2218400034718353,-0.00043232107755160093,0.003951629103036941,0.0011309439651085995,0.3218794070632058,0.09538915160077654,0.2218400034718353,0.03352532769248713,0.003951629103036941,0.0011309439651085995,0.35583705583324454
src-E3_reversed__p-m0p45__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.45,0.0001,val_loss,50,0.5788489580154419,0.7109375,0.590286135673523,0.69384765625,0.6614176432291666,0.6470947265625,0.669525146484375,0.0171771137327114,0.0324300130208333,0.033485275274778195,0.033403933979570866,0.06697055054955639,0.016227282917161006,0.01289016899233199,0.12569599298472137,0.010166431673952016,0.008545068673750695,0.0787488411271435,0.010292179650134584,0.008939604160450624,0.563725896027434,0.00467910710722208,0.6265023988212225,0.6342515689579916,2.063517068490016,0.013027618215004939,0.04589233453540808,0.018012982502809517,0.9230670647467775,0.08824788459377952,0.1978678813681662,-0.05101881518574579,0.003992087449103221,0.0009413047500856919,0.24003034297538883,0.08824788459377952,0.1978678813681662,-0.027146576079479484,0.003992087449103221,0.0009413047500856919,0.2639025820816551,0.08824788459377952,0.1978678813681662,-0.00043271918224559256,0.003992087449103221,0.0009413047500856919,0.29061643897888906,0.08824788459377952,0.1978678813681662,0.028004585309613514,0.003992087449103221,0.0009413047500856919,0.31905374347074816
src-E3_reversed__p-m0p5__lr-1em04__seed-42,42,E3_reversed,-0.5,-0.5,0.0001,val_loss,50,0.5918875932693481,0.69580078125,0.6034823805093765,0.67529296875,0.648193359375,0.635498046875,0.65496826171875,0.0146490732690808,0.027099609375,0.030965191902738717,0.030874783638864756,0.06193038380547743,0.01531632842363209,0.012306299333674057,0.11863976981954076,0.010015220742843726,0.008366648967103174,0.07757756629124965,0.010303478665457794,0.008949922387802569,0.5643447685844458,0.003908874932676554,0.6538917464965622,0.6727120482452049,2.021711146841266,0.011200978117036863,0.04110635765571383,0.01757602687413277,0.9301166373531166,0.0815404615094627,0.1765711350979324,-0.04275022548111509,0.004022222323993718,0.0007863556993470411,0.22016994914962076,0.0815404615094627,0.1765711350979324,-0.02255045980024878,0.004022222323993718,0.0007863556993470411,0.24036971483048708,0.0815404615094627,0.1765711350979324,-0.00043296867139370283,0.004022222323993718,0.0007863556993470411,0.26248720595934216,0.0815404615094627,0.1765711350979324,0.023392993053702155,0.004022222323993718,0.0007863556993470411,0.28631316768443804
src-E3_reversed__p-0__lr-1em04__seed-42,42,E3_reversed,-0.5,0.0,0.0001,val_loss,50,0.3942486345767975,0.8916015625,0.4026297181844711,0.8839111328125,0.7904459635416666,0.7398681640625,0.813812255859375,0.0541343214513175,0.0934651692708333,0.06329962077474523,0.06326251849532127,0.12659924154949045,0.035114737529082736,0.025981969753532515,0.27199758731316404,0.01890456321764721,0.015165103316576278,0.1464341170185459,0.009777497058122118,0.008440625125745404,0.5355355694673882,0.02563474327325821,0.5383654997275735,0.278444258625718,1.8026511154275096,0.04024435289442403,0.18576882937102407,0.05384275660455686,0.720144061129995,0.16743230219476812,0.5621021103411585,-0.25233899955370653,0.00252347166880732,0.005156989369424991,0.48487587402045246,0.16743230219476812,0.5621021103411585,-0.13872944559087508,0.00252347166880732,0.005156989369424991,0.5984854279832839,0.16743230219476812,0.5621021103411585,-0.00043199584636826813,0.00252347166880732,0.005156989369424991,0.7367828777277907,0.16743230219476812,0.5621021103411585,0.13996245460643386,0.00252347166880732,0.005156989369424991,0.8771773281805928
src-E3_reversed__p-0p05__lr-1em04__seed-42,42,E3_reversed,-0.5,0.05,0.0001,val_loss,50,0.3658267259597778,0.908203125,0.3735377267003059,0.90234375,0.8030192057291666,0.7462158203125,0.827850341796875,0.0586253001783896,0.0993245442708333,0.06716582297042609,0.06713048927485943,0.13433164594085217,0.03919952110134091,0.02940998659832985,0.30363818480959914,0.021729121400917036,0.017409889822495948,0.1683130506269417,0.00963189023649699,0.008286240416274002,0.5275603553943169,0.030923759564757347,0.5543210934833013,0.24571448747029484,1.71343478398078,0.04328474166514908,0.22115203021833457,0.06795379891459129,0.667609429201925,0.17769176699495537,0.6326593466991115,-0.30086343833801005,0.0020332379780983114,0.0062209906936914194,0.5177419040278466,0.17769176699495537,0.6326593466991115,-0.16556895360020735,0.0020332379780983114,0.0062209906936914194,0.6530363887656493,0.17769176699495537,0.6326593466991115,-0.00043648798691360135,0.0020332379780983114,0.0062209906936914194,0.818168854378943,0.17769176699495537,0.6326593466991115,0.16688876811465242,0.0020332379780983114,0.0062209906936914194,0.9854941104805091
src-E3_reversed__p-0p1__lr-1em04__seed-42,42,E3_reversed,-0.5,0.1,0.0001,val_loss,50,0.3362752199172973,0.92724609375,0.3432077169418335,0.918701171875,0.8131510416666666,0.75146484375,0.83953857421875,0.0629239900118432,0.1055501302083333,0.07101183239684475,0.07097763568162918,0.1420236647936895,0.04398079720365346,0.033674575349626444,0.34067379024535116,0.025250304220968207,0.020160599852291246,0.19558801546896143,0.009474099377880733,0.008110319718067444,0.5189177941310938,0.03723018616437912,0.5741211125402401,0.21541445313077967,1.6146099414256603,0.04545415297850995,0.26153485984925295,0.0862058263935714,0.6068051607786658,0.18789677597380994,0.7125545999729115,-0.3584197303197677,0.0014150526371469155,0.007489666357287206,0.5509363646213878,0.18789677597380994,0.7125545999729115,-0.19738558130014655,0.0014150526371469155,0.007489666357287206,0.7119705136410089,0.18789677597380994,0.7125545999729115,-0.00044449108317720816,0.0014150526371469155,0.007489666357287206,0.9089116038579783,0.18789677597380994,0.7125545999729115,0.19880648705498682,0.0014150526371469155,0.007489666357287206,1.1081625819961423
src-E3_reversed__p-0p15__lr-1em04__seed-42,42,E3_reversed,-0.5,0.15,0.0001,val_loss,50,0.3059915006160736,0.93408203125,0.3120298087596893,0.935546875,0.8227132161458334,0.7569580078125,0.850921630859375,0.0674068228472233,0.1128336588541666,0.07477366399009167,0.07473985105752945,0.14954732798018333,0.04962791137415807,0.03889681378301854,0.38441614851834366,0.029616317447274335,0.023500301984950057,0.22940700849857132,0.009327153754446323,0.007925798492501296,0.5108692508629251,0.044716380536556244,0.5967673558532216,0.1879416944252685,1.5066856919758935,0.04623083291344225,0.30547638943783906,0.10878969666752662,0.5395030809811922,0.19787705528877053,0.8032351423380557,-0.4265751489442553,0.0006516416838050006,0.008995678115752526,0.5841843684821285,0.19787705528877053,0.8032351423380557,-0.23503900457285537,0.0006516416838050006,0.008995678115752526,0.7757205128535284,0.19787705528877053,0.8032351423380557,-0.0004577853452492923,0.0006516416838050006,0.008995678115752526,1.0103017320811345,0.19787705528877053,0.8032351423380557,0.23657725762311582,0.0006516416838050006,0.008995678115752526,1.2473367750494997
src-E3_reversed__p-0p2__lr-1em04__seed-42,42,E3_reversed,-0.5,0.2,0.0001,val_loss,50,0.2754974961280823,0.94580078125,0.2805301323533058,0.9471435546875,0.8284912109375,0.7567138671875,0.858154296875,0.0717460927597197,0.11865234375,0.0783884745686434,0.07835404016077518,0.1567769491372868,0.05637898159297446,0.04543035867633686,0.43670971357144917,0.035017670018983725,0.027920787903955593,0.27124570561302147,0.00923718003957209,0.00775641517965884,0.5059411875410096,0.05356014519929886,0.6211121419643978,0.16384084597801887,1.390384720578415,0.04511192559246057,0.35003595078159583,0.13503697161651465,0.46981515200942897,0.20746425076866482,0.9065017575374265,-0.5071450159365443,-0.000265358889951327,0.0107747948350152,0.6173304283146109,0.20746425076866482,0.9065017575374265,-0.2795243258159225,-0.000265358889951327,0.0107747948350152,0.8449511184352326,0.20746425076866482,0.9065017575374265,-0.00047892503886070616,-0.000265358889951327,0.0107747948350152,1.1239965192122945,0.20746425076866482,0.9065017575374265,0.28119844670047894,-0.000265358889951327,0.0107747948350152,1.4056738909516342
src-E3_reversed__p-0p25__lr-1em04__seed-42,42,E3_reversed,-0.5,0.25,0.0001,val_loss,50,0.2454242408275604,0.95263671875,0.2493618316948413,0.95654296875,0.8343912760416666,0.7557373046875,0.86492919921875,0.0758908540998318,0.1221516927083333,0.08181388593263957,0.08177739195525646,0.16362777186527913,0.06457639615477319,0.053958922517146374,0.5002066137310586,0.041704441891886955,0.03398262097665186,0.32304121782030626,0.009283029729210251,0.0076872489581451195,0.5084524784679528,0.0639558881521225,0.6458155669129014,0.14375267562099922,1.2669317398349778,0.04184358615640294,0.3910332831303349,0.16309128052160507,0.40403185019165716,0.21654242326845496,1.0246600925130944,-0.602234565776302,-0.0013266551609680804,0.012866125936852768,0.6505074207811321,0.21654242326845496,1.0246600925130944,-0.3319950151177591,-0.0013266551609680804,0.012866125936852768,0.920746971439675,0.21654242326845496,1.0246600925130944,-0.0005115451185136082,-0.0013266551609680804,0.012866125936852768,1.2522304414389205,0.21654242326845496,1.0246600925130944,0.33382626645255736,-0.0013266551609680804,0.012866125936852768,1.5865682530099914
src-E3_reversed__p-0p3__lr-1em04__seed-42,42,E3_reversed,-0.5,0.3,0.0001,val_loss,50,0.2164717316627502,0.95556640625,0.219268299639225,0.96240234375,0.8340657552083334,0.748046875,0.86614990234375,0.0814285617865112,0.1283365885416666,0.08505638552416987,0.08501563221216202,0.17011277104833974,0.07471905355197267,0.06516087690057853,0.5787713001023407,0.05000941006665671,0.041978032432962206,0.38737122468363805,0.009578932771295652,0.0078024201579552635,0.5246597555664102,0.07611541450023651,0.6692992976934784,0.1281993322443892,1.1383493430495184,0.03666615389165948,0.4244294330586356,0.19012806665314672,0.34877634639655813,0.22512223527506325,1.1607216962343734,-0.7142932809168853,-0.0024966707369576354,0.015312280651414767,0.6843662605070086,0.22512223527506325,1.1607216962343734,-0.39379283341157645,-0.0024966707369576354,0.015312280651414767,1.0048667080123173,0.22512223527506325,1.1607216962343734,-0.0005606630462944859,-0.0024966707369576354,0.015312280651414767,1.3980988783775994,0.22512223527506325,1.1607216962343734,0.39580609128655153,-0.0024966707369576354,0.015312280651414767,1.7944656327104453
src-E3_reversed__p-0p35__lr-1em04__seed-42,42,E3_reversed,-0.5,0.35,0.0001,val_loss,50,0.1893524527549743,0.95849609375,0.1910182572901249,0.9676513671875,0.8326009114583334,0.7406005859375,0.866363525390625,0.0860388061147604,0.1350504557291666,0.08820297540137745,0.0881544928997755,0.1764059508027549,0.08753502769290741,0.07941573957602183,0.6780434089288708,0.060375785148477745,0.05252357885049908,0.46766882078850286,0.01025946529993266,0.008238115460363361,0.5619340572714622,0.0902695581316948,0.6897328616869762,0.11720411325995318,1.007630633428407,0.030349815053292196,0.44837829742087854,0.21330764434932836,0.307964243176501,0.23342409791454477,1.3186375729646362,-0.8461597926209322,-0.003711083981285846,0.01815969626477454,0.7203504905417375,0.23342409791454477,1.3186375729646362,-0.4664726954396641,-0.003711083981285846,0.01815969626477454,1.1000375877230055,0.23342409791454477,1.3186375729646362,-0.0006326478850983627,-0.003711083981285846,0.01815969626477454,1.5658776352775714,0.23342409791454477,1.3186375729646362,0.4686980766505463,-0.003711083981285846,0.01815969626477454,2.035208359813216
src-E3_reversed__p-0p4__lr-1em04__seed-42,42,E3_reversed,-0.5,0.4,0.0001,val_loss,50,0.1647431403398513,0.9638671875,0.1653332598507404,0.969970703125,0.82958984375,0.7322998046875,0.86468505859375,0.0902741323961808,0.140380859375,0.09144194813688776,0.09138015285134315,0.18288389627377552,0.10407231453988156,0.09773084204643964,0.8061406820284426,0.07338680139766633,0.06615309169671188,0.5684517192891858,0.01144772079859435,0.009112249752607719,0.6270174913411178,0.10666719079017639,0.7051520062960046,0.10999775347753478,0.8786385557116276,0.023897239655873995,0.46432116946788193,0.23087875741832858,0.28090283345791556,0.24193372625208998,1.503475037898429,-1.0010867861985304,-0.004890005093317574,0.021458438772242516,0.7608904116309134,0.24193372625208998,1.503475037898429,-0.5518170938656706,-0.004890005093317574,0.021458438772242516,1.2101601039637733,0.24193372625208998,1.503475037898429,-0.0007350685114980845,-0.004890005093317574,0.021458438772242516,1.7612421293179459,0.24193372625208998,1.503475037898429,0.5542925854143974,-0.004890005093317574,0.021458438772242516,2.3162697832438415
src-E3_reversed__p-0p45__lr-1em04__seed-42,42,E3_reversed,-0.5,0.45,0.0001,val_loss,50,0.1432739496231079,0.9638671875,0.1428436264395713,0.97265625,0.8220621744791666,0.7191162109375,0.859710693359375,0.0965072703127413,0.1505940755208333,0.09506029800623823,0.09497637115418911,0.19012059601247647,0.12579642044160452,0.12143242849657933,0.9744148827656812,0.08978957719443512,0.08341667813559374,0.695507074274105,0.0132330466007806,0.010482864649004418,0.7248038127764594,0.1255749762058258,0.713768936184603,0.10519414268169469,0.7556677501039532,0.01812093317537615,0.4760033856531141,0.24250758574422812,0.2633680954272816,0.25139805450592023,1.7214043720468815,-1.1827304430431698,-0.005970206666329009,0.025262153416406363,0.8093639302597093,0.25139805450592023,1.7214043720468815,-0.6518321352216632,-0.005970206666329009,0.025262153416406363,1.340262238081216,0.25139805450592023,1.7214043720468815,-0.0008770027738553834,-0.005970206666329009,0.025262153416406363,1.9912173705290237,0.25139805450592023,1.7214043720468815,0.654606635519637,-0.005970206666329009,0.025262153416406363,2.6467010088225162
src-E3_reversed__p-0p5__lr-1em04__seed-42,42,E3_reversed,-0.5,0.5,0.0001,val_loss,50,0.1255570203065872,0.96533203125,0.1241017039865255,0.9725341796875,0.8141276041666666,0.7052001953125,0.853729248046875,0.1018202290054244,0.1584065755208333,0.0994109091151291,0.0992924589663744,0.1988218182302582,0.15467233720210938,0.1522012231250604,1.198086772205495,0.11050297517545862,0.1051468989190956,0.8559523651218457,0.01568350700876692,0.012416312884998358,0.8590210569492015,0.1472824066877365,0.714432698014158,0.10139826741140777,0.6427193828798843,0.01342044886243267,0.4873214253923864,0.2487357170019421,0.25052240874323883,0.2627441112210418,1.9793218329657933,-1.3951738659407653,-0.006951410906935918,0.029629077907884493,0.8695697452470184,0.2627441112210418,1.9793218329657933,-0.7687652366252464,-0.006951410906935918,0.029629077907884493,1.4959783745625372,0.2627441112210418,1.9793218329657933,-0.001072103616410497,-0.006951410906935918,0.029629077907884493,2.2636715075713734,0.2627441112210418,1.9793218329657933,0.771898410816139,-0.006951410906935918,0.029629077907884493,3.0366420220039227
src-E3_reversed__p-m0p05__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.05,0.0003,val_loss,50,0.2586216926574707,0.94384765625,0.2637672126293182,0.9459228515625,0.8597819010416666,0.807861328125,0.881317138671875,0.0519924513325062,0.0861409505208333,0.09149150951801362,0.09145655669271946,0.18298301903602723,0.06285377128516623,0.04405451967662278,0.48686321886755746,0.029974839685223433,0.022727338836314934,0.23218410981221504,0.009468145408332405,0.008110866967690072,0.518591681788262,0.04462994262576103,0.4768980297018014,0.15063766604195683,1.4556248200751325,0.056428613485643916,0.39947695788681653,0.0908537359203363,0.4532406927072032,0.24228344126418078,1.0408453523852632,-0.4391574073227226,0.0015606793420621086,0.00897828923916677,0.8545103549079502,0.24228344126418078,1.0408453523852632,-0.24243587294306,0.0015606793420621086,0.00897828923916677,1.051231889287613,0.24228344126418078,1.0408453523852632,-0.000426920949403812,0.0015606793420621086,0.00897828923916677,1.293240841281269,0.24228344126418078,1.0408453523852632,0.24403768845939572,0.0015606793420621086,0.00897828923916677,1.5377054506900685
src-E3_reversed__p-m0p1__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.1,0.0003,val_loss,50,0.2843177914619446,0.9345703125,0.2901778668165207,0.93701171875,0.8530680338541666,0.8055419921875,0.874053955078125,0.0492827328831968,0.0839436848958333,0.08866676128470403,0.08863475732505322,0.17733352256940807,0.05705900602655218,0.03929835653301173,0.4419771601839705,0.026095915418176446,0.019852502360299694,0.20213809163726948,0.009622160061037843,0.008281491748521717,0.5270274117355711,0.03758825734257698,0.45734963216907104,0.1686352555205783,1.553948578134069,0.057658007383704794,0.3581604290613806,0.07491594634014852,0.5092656172147662,0.23479257966781164,0.9407039643003074,-0.3757728289975269,0.0021168898301721977,0.0075617002075887285,0.8094023050083531,0.23479257966781164,0.9407039643003074,-0.20736091538782025,0.0021168898301721977,0.0075617002075887285,0.9778142186180597,0.23479257966781164,0.9407039643003074,-0.0004230690343494251,0.0021168898301721977,0.0075617002075887285,1.1847520649715306,0.23479257966781164,0.9407039643003074,0.2088387986315665,0.0021168898301721977,0.0075617002075887285,1.3940139326374466
src-E3_reversed__p-m0p15__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.15,0.0003,val_loss,50,0.3099357187747955,0.92724609375,0.3164413049817085,0.9239501953125,0.8461507161458334,0.8021240234375,0.8656005859375,0.0455474419010536,0.0777994791666666,0.08555442125318388,0.08552464656531811,0.17110884250636776,0.051895848029697246,0.03525238377818217,0.40198351031265683,0.02283614031123999,0.01743768877883364,0.17688798223417668,0.009765066183522636,0.008431040453452396,0.534854702424623,0.03157084062695503,0.4400379062728116,0.18816661745145016,1.6485793083914078,0.05760847955824588,0.3179493803823317,0.06156560650171496,0.5628765335577075,0.22653772292515262,0.8502356631583119,-0.321017838465007,0.0025661520875421397,0.006351165204250719,0.7646728649102504,0.22653772292515262,0.8502356631583119,-0.17704332132282813,0.0025661520875421397,0.006351165204250719,0.9086473820524292,0.22653772292515262,0.8502356631583119,-0.0004224145445718957,0.0025661520875421397,0.006351165204250719,1.0852682888306855,0.22653772292515262,0.8502356631583119,0.1784139031904945,0.0025661520875421397,0.006351165204250719,1.264104606565752
src-E3_reversed__p-m0p2__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.2,0.0003,val_loss,50,0.3351897597312927,0.91796875,0.3422770202159881,0.9117431640625,0.8371175130208334,0.79638671875,0.85577392578125,0.0431072862844308,0.0746256510416666,0.08222241046696363,0.08219423145055771,0.16444482093392726,0.047274861626300554,0.03176036671114465,0.3661895035458443,0.020114192091520263,0.015499056675859416,0.1558038619857498,0.009888192511389638,0.00855416690778596,0.5415986091441763,0.026453768834471703,0.42547331498332885,0.20916385942182245,1.7392416950242453,0.05648589391667931,0.2800988905458745,0.05070561360603608,0.6127096019314101,0.21769975244838147,0.7684085440566961,-0.27383290772676755,0.0029230094839409965,0.005321754277247237,0.7205201525394983,0.21769975244838147,0.7684085440566961,-0.15090218730226038,0.0029230094839409965,0.005321754277247237,0.8434508729640054,0.21769975244838147,0.7684085440566961,-0.00042363924684117593,0.0029230094839409965,0.005321754277247237,0.9939294210194246,0.21769975244838147,0.7684085440566961,0.1521802158389515,0.0029230094839409965,0.005321754277247237,1.1465332761052174
src-E3_reversed__p-m0p25__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.25,0.0003,val_loss,50,0.3598514795303345,0.900390625,0.3674637079238891,0.897216796875,0.8275553385416666,0.79052734375,0.844970703125,0.0398958015773769,0.0696614583333333,0.07873871808738962,0.07871157489717007,0.15747743617477925,0.04312615965843499,0.028772161026669588,0.33405379628600174,0.017860625108865127,0.01397948787198402,0.13834780719897735,0.00998963708382345,0.00865312501337606,0.5471549572100229,0.022122059017419815,0.414148286105781,0.23163752958628187,1.8257762506796549,0.05451442444254194,0.24530566803569434,0.04207453452222949,0.6581053729995342,0.20845925615295124,0.6943394692386352,-0.23326297468648213,0.0032027841226281734,0.004450336091395002,0.6771888709191275,0.20845925615295124,0.6943394692386352,-0.12841333227414337,0.0032027841226281734,0.004450336091395002,0.7820385133314662,0.20845925615295124,0.6943394692386352,-0.0004258401464737292,0.0032027841226281734,0.004450336091395002,0.9100260054591359,0.20845925615295124,0.6943394692386352,0.1296118228965157,0.0032027841226281734,0.004450336091395002,1.0400636685021254
src-E3_reversed__p-m0p3__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.3,0.0003,val_loss,50,0.3837435245513916,0.8896484375,0.3918318003416061,0.8831787109375,0.8177897135416666,0.783203125,0.834136962890625,0.0373673133050426,0.0653889973958333,0.075163397574949,0.07513679377734661,0.150326795149898,0.039393993297787804,0.026240258952990796,0.3051445599658775,0.01601471034870257,0.01278648901983009,0.12404941294972126,0.010070814403818008,0.008731812884406888,0.5516012221419063,0.018470032140612602,0.40652670643577243,0.2556434004466245,1.9079913276821787,0.05190638321414778,0.21387461215643644,0.035345765999795525,0.6988732386296203,0.19897554591013344,0.6272615814976921,-0.19845404638944383,0.0034199395308919587,0.003715650997037301,0.634918671546311,0.19897554591013344,0.6272615814976921,-0.10910756767431626,0.0034199395308919587,0.003715650997037301,0.7242651502614386,0.19897554591013344,0.6272615814976921,-0.0004284215592037445,0.0034199395308919587,0.003715650997037301,0.832944296376551,0.19897554591013344,0.6272615814976921,0.11023794852462679,0.0034199395308919587,0.003715650997037301,0.9436106664603816
src-E3_reversed__p-m0p35__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.35,0.0003,val_loss,50,0.4067336320877075,0.8779296875,0.4152556806802749,0.8671875,0.804931640625,0.7747802734375,0.82049560546875,0.0344781649675485,0.062255859375,0.07154726534684408,0.07152075320482254,0.14309453069368816,0.036033044275584146,0.02407832729513757,0.27911076078498376,0.014521842414585354,0.011851902384660207,0.11248570765587516,0.010134488489445362,0.008792861950149625,0.5550887954445681,0.01540237758308649,0.4030145858207517,0.2812554057863063,1.9856014606937953,0.04885071611483362,0.18585661637437184,0.03018697221054696,0.7351056953002476,0.18938333105489225,0.5665008257564221,-0.16864589158379523,0.0035871425888925673,0.0030985251778474776,0.5939239329942592,0.18938333105489225,0.5665008257564221,-0.09256678533436294,0.0035871425888925673,0.0030985251778474776,0.6700030392436915,0.18938333105489225,0.5665008257564221,-0.00043099488580669717,0.0035871425888925673,0.0030985251778474776,0.7621388296922478,0.18938333105489225,0.5665008257564221,0.09363906180306719,0.0035871425888925673,0.0030985251778474776,0.8562088863811216
src-E3_reversed__p-m0p4__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.4,0.0003,val_loss,50,0.4287275075912475,0.86279296875,0.4376465976238251,0.848876953125,0.7927652994791666,0.7640380859375,0.806793212890625,0.0315966895676292,0.0561116536458333,0.06793141594140173,0.06790457293391228,0.13586283188280346,0.033005813619507586,0.022189994028303774,0.2556619329527577,0.013331864313282673,0.011075034291328242,0.10326817691848154,0.01018373231108104,0.00883938318384268,0.5577859906373301,0.01283414289355278,0.4039247287454558,0.3085435926070339,2.0581651682493867,0.045508374329797055,0.16114696578707913,0.02629196325562535,0.7670526966274985,0.1797914401995473,0.5114595342786769,-0.14316608932548963,0.003715030272191232,0.002581868589913938,0.5543817840148397,0.1797914401995473,0.5114595342786769,-0.07842081702153869,0.003715030272191232,0.002581868589913938,0.6191270563187906,0.1797914401995473,0.5114595342786769,-0.0004333307350653519,0.003715030272191232,0.002581868589913938,0.697114542605264,0.1797914401995473,0.5114595342786769,0.07944369680648947,0.003715030272191232,0.002581868589913938,0.7769915701468187
src-E3_reversed__p-m0p45__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.45,0.0003,val_loss,50,0.4496630728244781,0.84033203125,0.4589467570185661,0.829345703125,0.779296875,0.7540283203125,0.79180908203125,0.0281430319096164,0.050048828125,0.06434839764423675,0.06432082504034042,0.1286967952884735,0.03028065409579179,0.020501156604037382,0.234552938050538,0.012398146787574744,0.010414197266800328,0.09603563206422393,0.010221424420863781,0.008874543044054916,0.559850472514127,0.010690523311495781,0.4094411814339823,0.3375562624416455,2.1250663027513492,0.04201284730193896,0.1395495387045123,0.02339437507855786,0.7950432389149908,0.17028609309525722,0.46160243571929754,-0.12142319520280768,0.0038123884732353948,0.0021506326193048153,0.5164283547042873,0.17028609309525722,0.46160243571929754,-0.06634376962410819,0.0038123884732353948,0.0021506326193048153,0.5715077802829868,0.17028609309525722,0.46160243571929754,-0.00043530386894325866,0.0038123884732353948,0.0021506326193048153,0.6374162460381517,0.17028609309525722,0.46160243571929754,0.06732480079012576,0.0038123884732353948,0.0021506326193048153,0.7051763506972207
src-E3_reversed__p-m0p5__lr-3em04__seed-42,42,E3_reversed,-0.5,-0.5,0.0003,val_loss,50,0.46950364112854,0.8232421875,0.4791226163506508,0.81298828125,0.7663981119791666,0.74462890625,0.778045654296875,0.0256034114369056,0.0465901692708333,0.06082387040677579,0.06079516652971506,0.12164774081355158,0.02783068542184275,0.01910696225919916,0.215575562304669,0.011677360148737154,0.009852727846009657,0.09045244276745032,0.010250057072526797,0.008901066645963511,0.5614187474338291,0.008906250819563866,0.41958579071043095,0.36830056167003705,2.1854966733603525,0.03847242203072529,0.12082046077986677,0.02127071224658565,0.8194364049428222,0.16093512610887695,0.4164516775896779,-0.10289836096947075,0.003886156744658327,0.0017916871765919495,0.48016628665033434,0.16093512610887695,0.4164516775896779,-0.05604948940267958,0.003886156744658327,0.0017916871765919495,0.5270151582171255,0.16093512610887695,0.4164516775896779,-0.0004368632243207777,0.003886156744658327,0.0017916871765919495,0.5826277843954843,0.16093512610887695,0.4164516775896779,0.05699518956042638,0.003886156744658327,0.0017916871765919495,0.6400598371802315
src-E3_reversed__p-0__lr-3em04__seed-42,42,E3_reversed,-0.5,0.0,0.0003,val_loss,50,0.233190506696701,0.95068359375,0.2375528439879417,0.9552001953125,0.865966796875,0.81005859375,0.888275146484375,0.0548010991608196,0.0892333984375,0.09397396610796784,0.09393525868654251,0.18794793221593567,0.06939771248781543,0.04975412552594207,0.5375523694603992,0.03457061262398536,0.026149889234996712,0.26778281392176634,0.009324036723313216,0.007934628664145444,0.5106985240365203,0.05282624810934067,0.498152048312185,0.13435654273114972,1.3541363647176037,0.05378199886778747,0.4399500751553485,0.10917601470160371,0.39709191127526033,0.24886372324260364,1.1518982003761051,-0.5123439343230533,0.0008868587134138197,0.010627155381371267,0.8999320033904407,0.24886372324260364,1.1518982003761051,-0.2829102906375807,0.0008868587134138197,0.010627155381371267,1.1293656470759132,0.24886372324260364,1.1518982003761051,-0.0004358596036147084,0.0008868587134138197,0.010627155381371267,1.4118400781098792,0.24886372324260364,1.1518982003761051,0.28465476621817604,0.0008868587134138197,0.010627155381371267,1.69693070393167
src-E3_reversed__p-0p05__lr-3em04__seed-42,42,E3_reversed,-0.5,0.05,0.0003,val_loss,50,0.2084202170372009,0.9609375,0.2119399681687355,0.962646484375,0.8708902994791666,0.81005859375,0.893829345703125,0.0578372679957602,0.0917561848958333,0.09609532002894591,0.09605191648006439,0.19219064005789183,0.07684901634417275,0.0564762016365421,0.5952699209468053,0.04000336150645193,0.030201978827729667,0.30986470581360637,0.00923106793157097,0.007772167944067405,0.5056064135983975,0.062312979251146317,0.5205448736948638,0.12011953269810377,1.2504430713670749,0.04971783226984135,0.47695301110992033,0.12923851012085233,0.344090646499386,0.25448054752220184,1.2753848832942034,-0.5966288837000171,9.324300005170844e-05,0.0125356188727892,0.9458654089892291,0.25448054752220184,1.2753848832942034,-0.3294936210984591,9.324300005170844e-05,0.0125356188727892,1.213000671590787,0.25448054752220184,1.2753848832942034,-0.0004525001128709658,9.324300005170844e-05,0.0125356188727892,1.5420417925763752,0.25448054752220184,1.2753848832942034,0.3314018025989887,9.324300005170844e-05,0.0125356188727892,1.8738960952882349
src-E3_reversed__p-0p1__lr-3em04__seed-42,42,E3_reversed,-0.5,0.1,0.0003,val_loss,50,0.1847436875104904,0.96435546875,0.1873815916478634,0.9683837890625,0.8727213541666666,0.80810546875,0.896636962890625,0.0605154494286237,0.0956624348958333,0.09790260963082359,0.097853297367692,0.19580521926164718,0.08542589830818666,0.06457777911176284,0.6617061629648305,0.04642450452095026,0.03535290462702202,0.3596026657311425,0.009259369791362571,0.007687869027847986,0.5071565703011183,0.07323062419891357,0.5434476597889195,0.1083906634257215,1.1460530304009837,0.04444064731907447,0.5075305716300249,0.14989172354032848,0.2981370575105721,0.2592534598917058,1.4132357010474546,-0.6934571534365473,-0.0008083381719161166,0.014731941977515817,0.9929556113082126,0.2592534598917058,1.4132357010474546,-0.382976028761217,-0.0008083381719161166,0.014731941977515817,1.303436735983543,0.2592534598917058,1.4132357010474546,-0.0004803283729350365,-0.0008083381719161166,0.014731941977515817,1.685932436371825,0.2592534598917058,1.4132357010474546,0.3850716444265875,-0.0008083381719161166,0.014731941977515817,2.0714844091713474
src-E3_reversed__p-0p15__lr-3em04__seed-42,42,E3_reversed,-0.5,0.15,0.0003,val_loss,50,0.1626047492027282,0.9677734375,0.1643506735563278,0.9722900390625,0.8735758463541666,0.805419921875,0.89825439453125,0.0632455289357342,0.0987141927083333,0.09953661234345244,0.09947950392961502,0.1990732246869049,0.09543399130738936,0.07465272137584786,0.7392285179912447,0.054029908336551184,0.04202872103342088,0.418513870369152,0.009512015240354763,0.007771169769405484,0.5209945314475226,0.08572600036859512,0.5661495196457083,0.09967114557450409,1.0429890962314328,0.038376090597194504,0.529166635193263,0.1696112831685344,0.262845991041008,0.2635473912879731,1.5679390017511061,-0.8044718681822153,-0.0017878758052092456,0.017245660230400972,1.0424723092820556,0.2635473912879731,1.5679390017511061,-0.4442559895675484,-0.0017878758052092456,0.017245660230400972,1.4026881878967226,0.2635473912879731,1.5679390017511061,-0.0005236303441942813,-0.0017878758052092456,0.017245660230400972,1.8464205471200767,0.2635473912879731,1.5679390017511061,0.44656612953611313,-0.0017878758052092456,0.017245660230400972,2.293510307000384
src-E3_reversed__p-0p2__lr-3em04__seed-42,42,E3_reversed,-0.5,0.2,0.0003,val_loss,50,0.142425075173378,0.97216796875,0.1432979144155979,0.9752197265625,0.872314453125,0.799560546875,0.898040771484375,0.0667168352424075,0.1029052734375,0.10124889524829005,0.10118054784834385,0.2024977904965801,0.10730388978767995,0.08742265719920397,0.8311723562619212,0.0630789294330613,0.050486048408977996,0.4886072863816785,0.010115530242182274,0.008130071555900259,0.5540504094768927,0.09995609521865845,0.5878531482677312,0.09426993058870159,0.9435715280091822,0.032096573236325206,0.5407546609267004,0.18686930409682956,0.24027946174014486,0.26801738145363885,1.742703053224794,-0.9316012293638912,-0.002798075297066847,0.020108355092816055,1.096429485110291,0.26801738145363885,1.742703053224794,-0.514388369917542,-0.002798075297066847,0.020108355092816055,1.51364234455664,0.26801738145363885,1.742703053224794,-0.0005869969275562898,-0.002798075297066847,0.020108355092816055,2.027443717546626,0.26801738145363885,1.742703053224794,0.5169447139786969,-0.002798075297066847,0.020108355092816055,2.544975428452879
src-E3_reversed__p-0p25__lr-3em04__seed-42,42,E3_reversed,-0.5,0.25,0.0003,val_loss,50,0.1245757788419723,0.97607421875,0.1246077362447977,0.9788818359375,0.8690999348958334,0.7926025390625,0.89654541015625,0.0709518662160214,0.1097819010416666,0.10339489306938672,0.10330880805850029,0.20678978613877344,0.12163710571014069,0.10324405026622116,0.942196969392492,0.0739207524271319,0.061238647112622856,0.5725876861788068,0.011194011530130976,0.008906066795761338,0.6131212624025656,0.11609426885843277,0.6077154828336996,0.09202793394974498,0.8500275673754941,0.026165796827039425,0.5431993013263644,0.2006133382739475,0.2300215635726486,0.27359112531886653,1.9415488952094107,-1.07719557568309,-0.0037838240790172787,0.02335490174300503,1.1575155225091749,0.27359112531886653,1.9415488952094107,-0.594660539342623,-0.0037838240790172787,0.02335490174300503,1.640050558849642,0.27359112531886653,1.9415488952094107,-0.0006746483325346022,-0.0037838240790172787,0.02335490174300503,2.2340364498597305,0.27359112531886653,1.9415488952094107,0.5975012763133016,-0.0037838240790172787,0.02335490174300503,2.8322123745055667
src-E3_reversed__p-0p3__lr-3em04__seed-42,42,E3_reversed,-0.5,0.3,0.0003,val_loss,50,0.1093670576810836,0.97412109375,0.1085724215954542,0.9798583984375,0.8634440104166666,0.7806396484375,0.892547607421875,0.0760595704202529,0.1164143880208333,0.10639598260564141,0.10628103837370872,0.21279196521128282,0.13925519335519118,0.12294029692808787,1.0786660894750983,0.0870277729120185,0.07469210346365192,0.6741142302915372,0.012842888002452252,0.010162672906895825,0.7034339462455561,0.1343376785516739,0.6249517221956754,0.0922255586525563,0.7640360121741568,0.020982097214101568,0.5391535828969612,0.21057433313678575,0.22928998675215143,0.2813718224761903,2.169199158668376,-1.244219425966413,-0.004697460180295058,0.02702496267738752,1.2286790576752458,0.2813718224761903,2.169199158668376,-0.6866994621398818,-0.004697460180295058,0.02702496267738752,1.7861990215017771,0.2813718224761903,2.169199158668376,-0.0007906203140557403,-0.004697460180295058,0.02702496267738752,2.472107863327603,0.2813718224761903,2.169199158668376,0.6898712480978424,-0.004697460180295058,0.02702496267738752,3.1627697317395014
src-E3_reversed__p-0p35__lr-3em04__seed-42,42,E3_reversed,-0.5,0.35,0.0003,val_loss,50,0.0970571264624595,0.97265625,0.0953991916030645,0.980712890625,0.85595703125,0.767578125,0.88714599609375,0.0813034789441932,0.124755859375,0.11066262602505209,0.11050315946340561,0.22132525205010417,0.16124558102347042,0.1475960176438093,1.2490028999068792,0.10302932966772987,0.09144545497838408,0.7980617559480631,0.01512478552620354,0.01196308359013195,0.8284186210129324,0.15492428839206696,0.6389590896927169,0.09379969007648044,0.6862986589936029,0.016705994396041934,0.532031430806381,0.2172117903511393,0.23405078444643768,0.2924410388290761,2.430644724165838,-1.4364443525166724,-0.00551469721496018,0.031166409578872845,1.3122931228421544,0.2924410388290761,2.430644724165838,-0.7925806148677308,-0.00551469721496018,0.031166409578872845,1.956156860491096,0.2924410388290761,2.430644724165838,-0.0009415462848376792,-0.00551469721496018,0.031166409578872845,2.7477959290739893,0.2924410388290761,2.430644724165838,0.7961384307523713,-0.00551469721496018,0.031166409578872845,3.5448759061111983
src-E3_reversed__p-0p4__lr-3em04__seed-42,42,E3_reversed,-0.5,0.4,0.0003,val_loss,50,0.0878738909959793,0.9736328125,0.0852531678974628,0.9791259765625,0.848876953125,0.7564697265625,0.881439208984375,0.0851883912893479,0.1302490234375,0.1164847674958212,0.11626447178423405,0.2329695349916424,0.18899908225682385,0.17850690248111883,1.4639805960583288,0.12272753865635362,0.11220380564530691,0.9506434266741691,0.01808629281337903,0.01433039922323951,0.9906270555531268,0.17817790806293488,0.6493552095114605,0.09569513564516804,0.6163245138806249,0.013294245098391838,0.5249718988456112,0.22136079956858004,0.240373056487417,0.30757657661326165,2.7303552270463474,-1.6584210221136089,-0.0062723290196245295,0.03584438384859823,1.409082836374974,0.30757657661326165,2.7303552270463474,-0.9148156909967837,-0.0062723290196245295,0.03584438384859823,2.152688167491799,0.30757657661326165,2.7303552270463474,-0.001140845206076633,-0.0062723290196245295,0.03584438384859823,3.066363013282506,0.30757657661326165,2.7303552270463474,0.9188178483543644,-0.0062723290196245295,0.03584438384859823,3.986321706842947
src-E3_reversed__p-0p45__lr-3em04__seed-42,42,E3_reversed,-0.5,0.45,0.0003,val_loss,50,0.082045242190361,0.97216796875,0.0783150233328342,0.9774169921875,0.841552734375,0.7451171875,0.875518798828125,0.0887816877193194,0.1358642578125,0.12392662733286461,0.12363461405038834,0.24785325466572922,0.22423778751574483,0.21714554578065873,1.7369384332777542,0.1470720920397099,0.13778055673465134,1.1392155263233614,0.021776246614359666,0.017286878152935666,1.1927341488480292,0.20453263819217682,0.6558755938018843,0.09711229697550708,0.5526571979941745,0.010593760232482114,0.5202711412624206,0.22380649075795853,0.2453286077471387,0.3269728223894237,3.0713563826029473,-1.9148928821854558,-0.0071459210603943375,0.04114621432381682,1.5174366160703376,0.3269728223894237,3.0713563826029473,-1.0560297015251408,-0.0071459210603943375,0.04114621432381682,2.376299796730653,0.3269728223894237,3.0713563826029473,-0.0014091271480595451,-0.0071459210603943375,0.04114621432381682,3.430920371107734,0.3269728223894237,3.0713563826029473,1.060528702499148,-0.0071459210603943375,0.04114621432381682,4.492858200754942
src-E3_reversed__p-0p5__lr-3em04__seed-42,42,E3_reversed,-0.5,0.5,0.0003,val_loss,50,0.0798200070858001,0.97119140625,0.0748087801039218,0.9765625,0.8324788411458334,0.7314453125,0.868499755859375,0.0933000326096635,0.1440836588541666,0.1328250368858931,0.13245698437094688,0.2656500737717862,0.26903489964681504,0.265104287614425,2.0839353717613966,0.17709287177304567,0.16899783636132876,1.371755486218103,0.026252410003199295,0.02086481901655922,1.437903714762652,0.23444564640522003,0.6582524126257616,0.09757994237053655,0.49370931823441416,0.00843872134633318,0.5193082919132611,0.22501432962608925,0.2472386571143164,0.35021637328430666,3.4547308082865045,-2.2098524611756902,-0.00846615632737299,0.047163870272925124,1.6337924343406731,0.35021637328430666,3.4547308082865045,-1.2184387083302806,-0.00846615632737299,0.047163870272925124,2.6252061871860826,0.35021637328430666,3.4547308082865045,-0.0017693568447569065,-0.00846615632737299,0.047163870272925124,3.8418755386716064,0.35021637328430666,3.4547308082865045,1.2234709756653523,-0.00846615632737299,0.047163870272925124,5.0671158711817155
src-E3_reversed__p-m0p05__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.05,0.001,val_loss,50,0.1381837576627731,0.97314453125,0.1396843940019607,0.9761962890625,0.9004720052083334,0.8475341796875,0.919403076171875,0.0485609277810699,0.0757242838541666,0.1054507803176022,0.10538379848003387,0.2109015606352044,0.11238788045736624,0.07821337396162562,0.8705527786538589,0.05159853034313393,0.037296625056963725,0.3996804974154715,0.009295609765231073,0.007735567681624427,0.5091415154182359,0.0816139355301857,0.45911116156966375,0.08271007271782578,0.9382753717613209,0.036419438870474066,0.6205315612724925,0.13079754049115508,0.21225145936587833,0.2792639417434546,1.8792743719891791,-0.7807682690119472,-0.0001957228505973398,0.016418428436736576,1.3939927503068257,0.2792639417434546,1.8792743719891791,-0.43182540621602655,-0.0001957228505973398,0.016418428436736576,1.7429356131027465,0.2792639417434546,1.8792743719891791,-0.0004801438356173294,-0.0001957228505973398,0.016418428436736576,2.1742808754831557,0.2792639417434546,1.8792743719891791,0.43417507660194027,-0.0001957228505973398,0.016418428436736576,2.608936095920713
src-E3_reversed__p-m0p1__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.1,0.001,val_loss,50,0.1558347046375274,0.970703125,0.158005453646183,0.97119140625,0.8994954427083334,0.8489990234375,0.91741943359375,0.0462234434358815,0.0716959635416666,0.10500378681710795,0.10494248755276203,0.2100075736342159,0.10323366724613231,0.07007937572003962,0.799644548024377,0.04539832981360524,0.03269755110765497,0.35165395062744953,0.009267786342686265,0.007817760479745023,0.5076175638027571,0.07042990624904633,0.43976283149338674,0.08977484371052881,1.0171467275957105,0.04141646677640032,0.600477989911262,0.11612724789110022,0.24197829542123736,0.278110667109122,1.7240810003895657,-0.6845106046229243,0.0005396245377777958,0.014168516296194866,1.332389203709736,0.278110667109122,1.7240810003895657,-0.3786195247053733,0.0005396245377777958,0.014168516296194866,1.6382802836272872,0.278110667109122,1.7240810003895657,-0.00045073913440374196,0.0005396245377777958,0.014168516296194866,2.0164490691982566,0.278110667109122,1.7240810003895657,0.38076017194786344,0.0005396245377777958,0.014168516296194866,2.397659980280524
src-E3_reversed__p-m0p15__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.15,0.001,val_loss,50,0.174691766500473,0.96533203125,0.1775187887251377,0.9658203125,0.8970540364583334,0.8505859375,0.91424560546875,0.0433863804890648,0.0687662760416666,0.10445410301678333,0.10439779050648212,0.20890820603356666,0.09503390567296462,0.06306397042353637,0.736129467992877,0.03997579004776893,0.0287369870954232,0.3096511382129865,0.009351866662778036,0.007967351185719583,0.5122228325984088,0.0605572909116745,0.42064766006077453,0.09840558058257799,1.09912459429202,0.04624212627444711,0.5741630003012561,0.10159495854627688,0.27799991487801995,0.27666935655287883,1.582857531398393,-0.5988997724930213,0.0011980009787151745,0.012182423757622018,1.2740075401945878,0.27666935655287883,1.582857531398393,-0.3312684299437294,0.0011980009787151745,0.012182423757622018,1.5416388827438796,0.27666935655287883,1.582857531398393,-0.0004332989096999581,0.0011980009787151745,0.012182423757622018,1.872474013777909,0.27666935655287883,1.582857531398393,0.33322374094709906,0.0011980009787151745,0.012182423757622018,2.2061310536347083
src-E3_reversed__p-m0p2__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.2,0.001,val_loss,50,0.1944925487041473,0.958984375,0.1979493424296379,0.96044921875,0.893310546875,0.8502197265625,0.91009521484375,0.0413550456151432,0.067138671875,0.10363315477969624,0.10358159989118576,0.2072663095593925,0.08762948613830862,0.05697503011421456,0.6787750809007659,0.035235499829380595,0.02532974265535207,0.27293300806897064,0.009484597796799535,0.008129752570565908,0.5194928162170904,0.05188903957605362,0.4020963876675848,0.10823523239460368,1.1826288084826662,0.05065598619909438,0.5432817617238254,0.08783861286115167,0.3182236392159285,0.27449997394977155,1.45385408257415,-0.5229463776829019,0.0017683614515649898,0.010438615383463912,1.2176146556760485,0.27449997394977155,1.45385408257415,-0.28923238923780425,0.0017683614515649898,0.010438615383463912,1.4513286441211461,0.27449997394977155,1.45385408257415,-0.00042437100669401144,0.0017683614515649898,0.010438615383463912,1.7401366623522563,0.27449997394977155,1.45385408257415,0.29102392243963887,0.0017683614515649898,0.010438615383463912,2.031584955798589
src-E3_reversed__p-m0p25__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.25,0.001,val_loss,50,0.2149830013513565,0.94921875,0.2190346680581569,0.9537353515625,0.8898111979166666,0.85009765625,0.905792236328125,0.0389135740464316,0.0639241536458333,0.10245309656451264,0.10240610502660275,0.20490619312902528,0.08090071367836968,0.05177398282297266,0.6266542335452405,0.03109984529514248,0.02239515385008417,0.24089836579542784,0.00962842058017244,0.008289266923228449,0.5273703144907422,0.04431911185383797,0.38441991276842846,0.11901527369030836,1.2664053493004648,0.05446902007642889,0.5094427060374568,0.0752847651995601,0.3608035086865542,0.27137378993589856,1.3356816393129918,-0.455746424472267,0.0022490784289979867,0.00891575882997131,1.1624738420355927,0.27137378993589856,1.3356816393129918,-0.2520179939902253,0.0022490784289979867,0.00891575882997131,1.3662022725176344,0.27137378993589856,1.3356816393129918,-0.00042122816464820094,0.0022490784289979867,0.00891575882997131,1.6177990383432115,0.27137378993589856,1.3356816393129918,0.25366536895402725,0.0022490784289979867,0.00891575882997131,1.871885635461887
src-E3_reversed__p-m0p3__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.3,0.001,val_loss,50,0.2359292209148407,0.94384765625,0.2405369654297828,0.9476318359375,0.8857828776041666,0.8492431640625,0.9012451171875,0.0370173065074141,0.0618489583333333,0.10089016888623542,0.10084742493927479,0.20178033777247084,0.07475541540558077,0.04714548779108251,0.5790529578092634,0.027503707936555852,0.019887905940413474,0.21304280559446717,0.00976369685937796,0.008430648725243978,0.5347797014523653,0.03774269297719002,0.3679159267236524,0.13060855600100196,1.3496034814181983,0.057556741040465306,0.4739964344283332,0.06416116656752958,0.40428565796367183,0.2672301997540112,1.227204909733855,-0.39645712906748243,0.002645386980418691,0.007592768313770648,1.1082161357145732,0.2672301997540112,1.227204909733855,-0.2191647122847187,0.002645386980418691,0.007592768313770648,1.2855085524973369,0.2672301997540112,1.227204909733855,-0.0004217887724961918,0.002645386980418691,0.007592768313770648,1.5042514760095593,0.2672301997540112,1.227204909733855,0.22068577728234196,0.002645386980418691,0.007592768313770648,1.7253590420643976
src-E3_reversed__p-m0p35__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.35,0.001,val_loss,50,0.2571228146553039,0.939453125,0.2622480690479278,0.941162109375,0.8802083333333334,0.8468017578125,0.89544677734375,0.0355571040432639,0.0609537760416666,0.09896398797884227,0.09892506152391434,0.19792797595768455,0.06912117387572814,0.043013640206481796,0.5354103105820045,0.02439093427349821,0.01780045107589103,0.1889313644793965,0.009881856745010464,0.008548862640770495,0.5412515849276808,0.03205779194831848,0.35287210713970635,0.14296424946105368,1.431746343844913,0.05985668536184667,0.43799762653708596,0.05453890557020726,0.44760678253086006,0.2621224664740147,1.127473913795261,-0.3442860944487607,0.002966373473863341,0.006449126114603132,1.0547257854089815,0.2621224664740147,1.127473913795261,-0.1902389794055404,0.002966373473863341,0.006449126114603132,1.2087729004522016,0.2621224664740147,1.127473913795261,-0.0004245204881524753,0.002966373473863341,0.006449126114603132,1.3985873593695897,0.2621224664740147,1.127473913795261,0.19164986818323507,0.002966373473863341,0.006449126114603132,1.5906617480409773
src-E3_reversed__p-m0p4__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.4,0.001,val_loss,50,0.278382658958435,0.9306640625,0.2839897349476814,0.93115234375,0.8747151692708334,0.84423828125,0.888824462890625,0.032488753385646,0.0564371744791666,0.09671881061916471,0.09668322280049324,0.19343762123832942,0.06393983565930735,0.03941785564917761,0.4952758373354729,0.02171227179128029,0.01599700104658647,0.16818253411191528,0.009980556772200442,0.008645176220693732,0.5466576080595131,0.027165817096829414,0.33957346883045614,0.1560929375136364,1.5126534127255913,0.06135764805516637,0.40223615074355024,0.046381907150359704,0.4900242940509236,0.2561686746213714,1.0356743349467867,-0.298492047989369,0.0032227605330577163,0.00546499836127623,1.0020387204731231,0.2561686746213714,1.0356743349467867,-0.1648346332301368,0.0032227605330577163,0.00546499836127623,1.1356961352323554,0.2561686746213714,1.0356743349467867,-0.00042836297345887194,0.0032227605330577163,0.00546499836127623,1.300102405489033,0.2561686746213714,1.0356743349467867,0.16614983524819085,0.0032227605330577163,0.00546499836127623,1.466680603710683
src-E3_reversed__p-m0p45__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.45,0.001,val_loss,50,0.2995535731315613,0.92724609375,0.3056111931800842,0.9217529296875,0.8666585286458334,0.8385009765625,0.88043212890625,0.0310367820510758,0.0550944010416666,0.0942086459103754,0.09417591243982315,0.1884172918207508,0.05916390077312812,0.03622530254457767,0.45828160478198665,0.01942378811948932,0.014593137848714832,0.15045601581408724,0.010060629056714567,0.008722944947102558,0.5510433477054487,0.02297396957874298,0.32830472409134126,0.17004675021840415,1.5923332417115468,0.06208556136014662,0.3672940966195277,0.0395884239205193,0.5310319180998063,0.24951237237494883,0.9510968215184901,-0.25838721038627055,0.003425255953072539,0.004621716536348686,0.9502689559965896,0.24951237237494883,0.9510968215184901,-0.14257433472765882,0.003425255953072539,0.004621716536348686,1.0660818316552012,0.24951237237494883,0.9510968215184901,-0.0004325804503896649,0.003425255953072539,0.004621716536348686,1.2082235859324704,0.24951237237494883,0.9510968215184901,0.14380677664687275,0.003425255953072539,0.004621716536348686,1.3524629430297328
src-E3_reversed__p-m0p5__lr-0p001__seed-42,42,E3_reversed,-0.5,-0.5,0.001,val_loss,50,0.32050421833992,0.916015625,0.3269858732819557,0.9117431640625,0.85986328125,0.8345947265625,0.872833251953125,0.0286770906563825,0.0518798828125,0.09148839263072824,0.09145806171000004,0.18297678526145647,0.05475401267385623,0.03343933099968126,0.42412275844775,0.017485686356452673,0.013465675339102746,0.1354435441110949,0.01012429097091669,0.008783811241711077,0.5545302543516949,0.019395828247070312,0.31934986136279436,0.18490500470207188,1.6708984084085552,0.06209184318498298,0.3335997529651394,0.03402194861284693,0.5702864552370307,0.24229922824511307,0.8731162564351187,-0.2233393062104517,0.003583827419704485,0.003901895135641098,0.8995619010251257,0.24229922824511307,0.8731162564351187,-0.12311077505622632,0.003583827419704485,0.003901895135641098,0.999790432179351,0.24229922824511307,0.8731162564351187,-0.00043668030731664354,0.003583827419704485,0.003901895135641098,1.1224645269282607,0.24229922824511307,0.8731162564351187,0.12427191105398752,0.003583827419704485,0.003901895135641098,1.247173118289565
src-E3_reversed__p-0__lr-0p001__seed-42,42,E3_reversed,-0.5,0.0,0.001,val_loss,50,0.1219939440488815,0.9765625,0.1228245086967945,0.978759765625,0.9005126953125,0.845458984375,0.920074462890625,0.0506600161563801,0.0782470703125,0.10605294961016264,0.10597820207476616,0.21210589922032527,0.12271033582843995,0.08775171916737842,0.9505101741421343,0.05869938956402024,0.04289408560046771,0.45468351642798366,0.009528870596685994,0.007802879763281605,0.521917737335263,0.09422074258327484,0.47835733777216005,0.07765336580944746,0.8642544158499751,0.031513806479106996,0.6328618382423209,0.1448150800992966,0.19080927517927548,0.2808024274982772,2.050666285221432,-0.8888221752869119,-0.0009864783896795688,0.018954563449369743,1.4606146224924874,0.2808024274982772,2.050666285221432,-0.49151348529072214,-0.0009864783896795688,0.018954563449369743,1.8579233124886771,0.2808024274982772,2.050666285221432,-0.0005251515316522471,-0.0009864783896795688,0.018954563449369743,2.348911646247747,0.2808024274982772,2.050666285221432,0.4940986145349141,-0.0009864783896795688,0.018954563449369743,2.8435354123143135
src-E3_reversed__p-0p05__lr-0p001__seed-42,42,E3_reversed,-0.5,0.05,0.001,val_loss,50,0.1074957773089408,0.97705078125,0.1076656710356473,0.982177734375,0.8987223307291666,0.8394775390625,0.919586181640625,0.0542629914939456,0.0834554036458333,0.10715227393865251,0.10706483572721481,0.21430454787730502,0.13448864252140386,0.09926211905937331,1.0417445454788794,0.06686616272605736,0.04984191757090836,0.5179430693256306,0.010085285757702676,0.008123712356557235,0.5523938508379337,0.10837003588676453,0.4971881749450748,0.07498986954305531,0.7967384600643823,0.026943247488199172,0.6366630356171508,0.15738060751644178,0.17901310937820827,0.28361893725220577,2.241078009390028,-1.010106939151541,-0.0018030322708294192,0.021801003313157707,1.5345879785330214,0.28361893725220577,2.241078009390028,-0.5584683737631253,-0.0018030322708294192,0.021801003313157707,1.986226543921437,0.28361893725220577,2.241078009390028,-0.0005891148200292675,-0.0018030322708294192,0.021801003313157707,2.544105802864533,0.28361893725220577,2.241078009390028,0.5613191194898632,-0.0018030322708294192,0.021801003313157707,3.1060140371744254
src-E3_reversed__p-0p1__lr-0p001__seed-42,42,E3_reversed,-0.5,0.1,0.001,val_loss,50,0.0948814377188682,0.97900390625,0.0943969115614891,0.9835205078125,0.8969319661458334,0.8341064453125,0.9185791015625,0.0569784677893849,0.0865885416666666,0.10915300422249866,0.10904346033930779,0.2183060084449973,0.14810444237993559,0.11332154511862123,1.1472120776736527,0.07632877204896434,0.05846570243302267,0.5912401259642022,0.011085285686188454,0.008817553425113374,0.6071661026714549,0.12419844418764114,0.5153712530320762,0.07484775951386473,0.7370002038324148,0.02289060108737068,0.632139953467024,0.16790113067604526,0.17706831476956014,0.28877017926675874,2.4539577936305648,-1.1465573121335386,-0.002613021621455885,0.02498523388931062,1.6185428730316396,0.28877017926675874,2.4539577936305648,-0.6337509928435356,-0.002613021621455885,0.02498523388931062,2.1313491923216428,0.28877017926675874,2.4539577936305648,-0.000674032345303585,-0.002613021621455885,0.02498523388931062,2.764426152819875,0.28877017926675874,2.4539577936305648,0.6369027619584444,-0.002613021621455885,0.02498523388931062,3.4020029471236226
src-E3_reversed__p-0p15__lr-0p001__seed-42,42,E3_reversed,-0.5,0.15,0.001,val_loss,50,0.0842972993850708,0.97900390625,0.0831429734826088,0.9842529296875,0.892578125,0.8248291015625,0.915496826171875,0.061057086819336,0.0916748046875,0.11246916578531439,0.1123226024210453,0.22493833157062879,0.1640503198924047,0.1304913657096525,1.2707283137665655,0.08740993527686051,0.06908850680338219,0.6770744472406979,0.012624509152316662,0.009994906978164181,0.6914728440154257,0.14186927676200867,0.5328239245994147,0.07695510231614708,0.6855772415383236,0.019446179997899497,0.6206014355347861,0.1761895758188411,0.18376280864847336,0.2973412576251566,2.693227348949196,-1.3008775081614914,-0.0033842618423269837,0.028540108411107212,1.7148469449816415,0.2973412576251566,2.693227348949196,-0.718848089981945,-0.0033842618423269837,0.028540108411107212,2.296876363161188,0.2973412576251566,2.693227348949196,-0.0007810107774909574,-0.0033842618423269837,0.028540108411107212,3.014943442365642,0.2973412576251566,2.693227348949196,0.7223430355980447,-0.0033842618423269837,0.028540108411107212,3.738067488741178
src-E3_reversed__p-0p2__lr-0p001__seed-42,42,E3_reversed,-0.5,0.2,0.001,val_loss,50,0.0758441537618637,0.97900390625,0.0739680528640747,0.9842529296875,0.8881429036458334,0.8177490234375,0.91217041015625,0.0636273573661675,0.0961100260416666,0.1174329978885969,0.11723007820546627,0.2348659957771938,0.18293915799598326,0.15130419318253796,1.4170406245753013,0.10054965949953085,0.08231817275906603,0.7788543134170187,0.01476052375182271,0.011673908493365767,0.8084671819464084,0.16158996522426605,0.5496344281946383,0.08068542521742011,0.6419237913578641,0.01659807607854831,0.604201871022498,0.18252817964583024,0.1966718732531235,0.31020814754885073,2.9628284645590317,-1.4767168357468234,-0.004085543099807285,0.0325073562853504,1.8247415895466021,0.31020814754885073,2.9628284645590317,-0.8157700979260267,-0.004085543099807285,0.0325073562853504,2.4856883273673986,0.31020814754885073,2.9628284645590317,-0.0009125303952642674,-0.004085543099807285,0.0325073562853504,3.3005458948981614,0.31020814754885073,2.9628284645590317,0.8196573785513964,-0.004085543099807285,0.0325073562853504,4.121115803844822
src-E3_reversed__p-0p25__lr-0p001__seed-42,42,E3_reversed,-0.5,0.25,0.001,val_loss,50,0.0695921331644058,0.9775390625,0.0669064987450838,0.9837646484375,0.8827718098958334,0.8087158203125,0.90802001953125,0.0669362571504757,0.1009928385416666,0.1241949475189432,0.123916732147336,0.2483898950378864,0.2055067192972857,0.17660352643579244,1.5918482027442198,0.11630704943325562,0.0984587915125303,0.9009105310030435,0.01752264360143996,0.013880304578705212,0.9597547167632229,0.18364469707012177,0.5659525383450165,0.08526555073896018,0.6043352156251542,0.014253966361679632,0.5854248920204225,0.18751292514166362,0.21280821647623438,0.3277802290701377,3.265941935909005,-1.6784132829296121,-0.00470832792772634,0.0369441480434034,1.947544702165208,0.3277802290701377,3.265941935909005,-0.9269099446309557,-0.00470832792772634,0.0369441480434034,2.699048040463864,0.3277802290701377,3.265941935909005,-0.001075459039880081,-0.00470832792772634,0.0369441480434034,3.62488252605494,0.3277802290701377,3.265941935909005,0.9312434623687252,-0.00470832792772634,0.0369441480434034,4.557201447463545
src-E3_reversed__p-0p3__lr-0p001__seed-42,42,E3_reversed,-0.5,0.3,0.001,val_loss,50,0.0656142681837081,0.9775390625,0.0620069531723856,0.982421875,0.8756510416666666,0.7987060546875,0.90234375,0.0702242297184961,0.1067708333333333,0.1326831585938297,0.13231751136481762,0.2653663171876594,0.23262477933151202,0.2073328908532858,1.8019037925322428,0.13533607257034713,0.1182045390092147,1.0483087104121456,0.020932871934552406,0.01662139554146385,1.1465406151921156,0.20840749144554138,0.5817784027963788,0.08998556385397409,0.5703741406015214,0.012287898728173485,0.566564328823751,0.1917628244192464,0.22938494802882914,0.34989290232243775,3.604192035784514,-1.910229023444157,-0.005314208800995904,0.04192572581814602,2.0804674316799447,0.34989290232243775,3.604192035784514,-1.0546205112247344,-0.005314208800995904,0.04192572581814602,2.9360759438993673,0.34989290232243775,3.604192035784514,-0.0012811596850259965,-0.005314208800995904,0.04192572581814602,3.9894152954390756,0.34989290232243775,3.604192035784514,1.0594540161326857,-0.005314208800995904,0.04192572581814602,5.050150471256788
src-E3_reversed__p-0p35__lr-0p001__seed-42,42,E3_reversed,-0.5,0.35,0.001,val_loss,50,0.0640167891979217,0.97705078125,0.0593558838590979,0.981201171875,0.8675537109375,0.7852783203125,0.895965576171875,0.0749196722583932,0.1136474609375,0.14267304622780966,0.1422152891755104,0.2853460924556193,0.2653468098034261,0.24451578520238398,2.055367550675873,0.15835825299009754,0.14231643912692865,1.2266377531302972,0.025017878907139073,0.019890730662739466,1.3702856618372758,0.2362951636314392,0.5967972748849413,0.09428369960683826,0.5376851763678807,0.01059045462413039,0.5494772752361933,0.19570566571623327,0.24422660442344304,0.3759721771957354,3.9773210123332006,-2.175573998669209,-0.006068571226087126,0.047535941121168435,2.219186560754808,0.3759721771957354,3.9773210123332006,-1.2007863859759043,-0.006068571226087126,0.047535941121168435,3.193974173448113,0.3759721771957354,3.9773210123332006,-0.001543466386749747,-0.006068571226087126,0.047535941121168435,4.393217093037268,0.3759721771957354,3.9773210123332006,1.2061668605627383,-0.006068571226087126,0.047535941121168435,5.600927419986755
src-E3_reversed__p-0p4__lr-0p001__seed-42,42,E3_reversed,-0.5,0.4,0.001,val_loss,50,0.0649329051375389,0.9755859375,0.0590709457173943,0.9796142578125,0.8583984375,0.772705078125,0.888702392578125,0.0789263810548219,0.1212158203125,0.15389525087493436,0.15334273502230644,0.3077905017498687,0.3049868992345345,0.28924799598753453,2.362418363093583,0.1861442960321677,0.17141384600351253,1.4418675170481776,0.029804984952785822,0.023725151074483315,1.632486258474284,0.2676601707935333,0.6103353832553411,0.09772545977414536,0.5045962671222449,0.00909186914750234,0.535619486619405,0.1995232293431899,0.25576541488990284,0.40530460702279836,4.383559264817712,-2.476671296160089,-0.00723309513398397,0.05384569842135534,2.3588051789677924,0.40530460702279836,4.383559264817712,-1.3666407327819559,-0.00723309513398397,0.05384569842135534,3.4688357423459255,0.40530460702279836,4.383559264817712,-0.001875313489282951,-0.00723309513398397,0.05384569842135534,4.833601161638598,0.40530460702279836,4.383559264817712,1.372601573023965,-0.00723309513398397,0.05384569842135534,6.2080780481518465
src-E3_reversed__p-0p45__lr-0p001__seed-42,42,E3_reversed,-0.5,0.45,0.001,val_loss,50,0.0684799402952194,0.9736328125,0.0612837187945842,0.9781494140625,0.8490804036458334,0.75927734375,0.88134765625,0.0832894875494381,0.1290690104166666,0.16609969130590255,0.1654479205608368,0.3321993826118051,0.3532068671938496,0.34271081859866775,2.7359286288157483,0.2194849760364655,0.20612239440282185,1.7001233138639296,0.035311266788590014,0.028112541695619105,1.9340777354193754,0.3027222454547882,0.6214063100760896,0.09997333027279513,0.47026178348549064,0.007756973586472789,0.5261434866677543,0.2031680987328779,0.262931441012895,0.4372153493627806,4.820516187907395,-2.8145034680099816,-0.009079142815506935,0.06089920172234997,2.495048128167037,0.4372153493627806,4.820516187907395,-1.5527347952921537,-0.009079142815506935,0.06089920172234997,3.756816800884865,0.4372153493627806,4.820516187907395,-0.0022850257031300884,-0.009079142815506935,0.06089920172234997,5.307266570473889,0.4372153493627806,4.820516187907395,1.5592905920606064,-0.009079142815506935,0.06089920172234997,6.868842188237625
src-E3_reversed__p-0p5__lr-0p001__seed-42,42,E3_reversed,-0.5,0.5,0.001,val_loss,41,0.0742467120289802,0.970703125,0.0665808282792568,0.9757080078125,0.8378092447916666,0.7418212890625,0.872283935546875,0.0890254769838592,0.1378987630208333,0.16819625036867208,0.16753853112459183,0.33639250073734417,0.3793928259655321,0.374014883240064,2.938764193270149,0.24055814044907564,0.2294135391091307,1.8633553435077894,0.03807391713113627,0.03031063046959874,2.085394326530571,0.31773361563682556,0.6340608572048497,0.10035486842493772,0.4433300759987295,0.006829015694779869,0.5211886857817427,0.20953513984618932,0.2624471586772881,0.44269655837664246,4.865876815441844,-2.9653990193407855,-0.011073073107229402,0.06391906720818952,2.396020348578661,0.44269655837664246,4.865876815441844,-1.6355627356055003,-0.011073073107229402,0.06391906720818952,3.7258566323139464,0.44269655837664246,4.865876815441844,-0.002605395946279024,-0.011073073107229402,0.06391906720818952,5.358813971973167,0.44269655837664246,4.865876815441844,1.6421934550461739,-0.011073073107229402,0.06391906720818952,7.0036128229656205
src-E3_reversed__p-m0p05__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.05,0.003,val_loss,50,0.0821104645729065,0.982421875,0.0815023314207792,0.9854736328125,0.9137369791666666,0.8616943359375,0.931671142578125,0.0472381649957511,0.0717366536458333,0.11053605237254734,0.11042781360447407,0.22107210474509467,0.16695542955810877,0.11725400159193669,1.2932311964749217,0.07445923812732999,0.05348202753308821,0.5767587784768827,0.010560496386764874,0.008458098576802058,0.5784222089482921,0.12194119393825531,0.44598272918949594,0.06325338693515983,0.6620692280874597,0.020461377813620504,0.7001955197018117,0.1392693052996907,0.14007379718487709,0.2924482652074687,2.7958658580889284,-1.1320121822110027,-0.0013547002844610362,0.024531138624297455,1.9794783794252309,0.2924482652074687,2.7958658580889284,-0.6263649522847692,-0.0013547002844610362,0.024531138624297455,2.4851256093514644,0.2924482652074687,2.7958658580889284,-0.0006627401610143756,-0.0013547002844610362,0.024531138624297455,3.110827821475219,0.2924482652074687,2.7958658580889284,0.6295749406074737,-0.0013547002844610362,0.024531138624297455,3.7410655022437074
src-E3_reversed__p-m0p1__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.1,0.003,val_loss,50,0.0923729538917541,0.98095703125,0.0922988969832658,0.9853515625,0.9152018229166666,0.865966796875,0.9327392578125,0.0454148320897858,0.0701497395833333,0.10868872197609102,0.10860146023333073,0.21737744395218203,0.1541448069464006,0.10535726352827623,1.1940005404155336,0.06632679879849263,0.04685457443022945,0.513765174307624,0.009824480191814491,0.007985018920806549,0.5381089416819476,0.10712303221225739,0.4302888959571363,0.06373539521983813,0.7051079055416014,0.02331859957090935,0.7035298939496762,0.13025752847870947,0.14289397800070502,0.28770319638306585,2.582143206259043,-1.0091381357334321,-0.0006649429778248908,0.021550141245825216,1.881593465176677,0.28770319638306585,2.582143206259043,-0.558517907072259,-0.0006649429778248908,0.021550141245825216,2.33221369383785,0.28770319638306585,2.582143206259043,-0.0005854078716789023,-0.0006649429778248908,0.021550141245825216,2.8901461930384302,0.28770319638306585,2.582143206259043,0.5614389852550341,-0.0006649429778248908,0.021550141245825216,3.4521705861651433
src-E3_reversed__p-m0p15__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.15,0.003,val_loss,50,0.1040775030851364,0.97900390625,0.1045336127281189,0.9832763671875,0.9161376953125,0.8707275390625,0.93292236328125,0.0427055534372979,0.067138671875,0.10782724061979192,0.1077512875199318,0.21565448123958383,0.14277705309423305,0.09517667249698812,1.1059462977090735,0.059142140542815115,0.04137637904398919,0.4581130507627629,0.00945182809516345,0.007816763683767325,0.5176979457382107,0.09379363059997559,0.41422721131372015,0.06619991021193883,0.7552140787541384,0.026613322339419307,0.6999228923233968,0.1200956973572574,0.15336808797992652,0.2855183183781369,2.388947457459939,-0.8985441925059625,6.400402728459027e-06,0.018868640530854464,1.7947966242656965,0.2855183183781369,2.388947457459939,-0.49741542462252997,6.400402728459027e-06,0.018868640530854464,2.195925392149129,0.2855183183781369,2.388947457459939,-0.0005272140780048246,6.400402728459027e-06,0.018868640530854464,2.692813602693654,0.2855183183781369,2.388947457459939,0.5000776955278474,6.400402728459027e-06,0.018868640530854464,3.1934185122995062
src-E3_reversed__p-m0p2__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.2,0.003,val_loss,50,0.117094799876213,0.97705078125,0.1180786602199077,0.980224609375,0.9153238932291666,0.872314453125,0.931549072265625,0.0408444579595021,0.0649007161458333,0.10759102035392275,0.10752098076045513,0.2151820407078455,0.1325923284390542,0.08636668124236166,1.0270557597586418,0.05275627209365901,0.036692045923943324,0.4086483264534569,0.009327650290806252,0.007825545385035146,0.5108964472794207,0.0818425789475441,0.3978832917012113,0.07034834066658456,0.8114422728715919,0.030280315692906755,0.689820981738851,0.10920632795202821,0.17069237461621417,0.2849509530650063,2.2133159801117355,-0.7987595426128256,0.0006413909146751142,0.016464425061712973,1.7166132065403044,0.2849509530650063,2.2133159801117355,-0.44225058364651715,0.0006413909146751142,0.016464425061712973,2.0731221655066125,0.2849509530650063,2.2133159801117355,-0.0004864125350452896,0.0006413909146751142,0.016464425061712973,2.5148863366180847,0.2849509530650063,2.2133159801117355,0.4446804015798627,0.0006413909146751142,0.016464425061712973,2.9600531507329926
src-E3_reversed__p-m0p25__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.25,0.003,val_loss,50,0.1312727928161621,0.97314453125,0.1327776834368705,0.9771728515625,0.9148763020833334,0.873779296875,0.930450439453125,0.0391267605551501,0.0622965494791666,0.10766799719863238,0.10760152898728848,0.21533599439726475,0.1233879375115834,0.07865143251547124,0.9557588542104879,0.04706402073569251,0.032578413604884796,0.36455633702979523,0.009351914866287739,0.007941070732741385,0.5122254728133703,0.07117217034101486,0.381431294540232,0.07579278051721872,0.8725974302676445,0.0342180485014222,0.6740911683308661,0.09807341113960835,0.1936173720281033,0.28518674268083455,2.05282498342736,-0.7087401488817602,0.0012240271965022402,0.01431783895532135,1.6448134433782582,0.28518674268083455,2.05282498342736,-0.39245275201460994,0.0012240271965022402,0.01431783895532135,1.9611008402454084,0.28518674268083455,2.05282498342736,-0.00045993957656784504,0.0012240271965022402,0.01431783895532135,2.3530936526834503,0.28518674268083455,2.05282498342736,0.3946738004267295,0.0012240271965022402,0.01431783895532135,2.748227392686748
src-E3_reversed__p-m0p3__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.3,0.003,val_loss,50,0.1464454531669616,0.97021484375,0.1484588831663131,0.97216796875,0.9120279947916666,0.8740234375,0.92706298828125,0.037100288884948,0.0601399739583333,0.10780646293007808,0.10774298571050167,0.21561292586015615,0.11500749939731915,0.07189919503774339,0.8908442597095533,0.04198729423640752,0.028992384413140827,0.32523218265983395,0.00945158071630697,0.008082908244032523,0.5176843962402164,0.0616905502974987,0.3650830985495391,0.08218229911820245,0.9373863747583671,0.03829825663091745,0.6537820473358799,0.08713977745901805,0.22077991857418455,0.28556872852360726,1.9055337792741889,-0.6276666745010927,0.0017429525094423022,0.012410403673129622,1.5775891894792753,0.28556872852360726,1.9055337792741889,-0.347575401299454,0.0017429525094423022,0.012410403673129622,1.857680462680914,0.28556872852360726,1.9055337792741889,-0.00044436139677367543,0.0017429525094423022,0.012410403673129622,2.2048115025835946,0.28556872852360726,1.9055337792741889,0.349609388147728,0.0017429525094423022,0.012410403673129622,2.554865252128096
src-E3_reversed__p-m0p35__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.35,0.003,val_loss,50,0.162442922592163,0.9658203125,0.1649473197758197,0.9664306640625,0.9093424479166666,0.8739013671875,0.923614501953125,0.0349416940889395,0.0570882161458333,0.10781829831010027,0.10775800980627537,0.21563659662020054,0.10732983474271797,0.0660215686482843,0.8313733250194819,0.037464438720083405,0.025845689320218905,0.29019829447578266,0.009580032821707999,0.008233434880770801,0.5247200078089337,0.05330674722790718,0.3490589434884531,0.08925787358820077,1.0045510511457807,0.04237878462252507,0.6299349893721664,0.07675263096403336,0.2509335950412752,0.28560543929678994,1.76988388940813,-0.5548280571318135,0.0021927727605875772,0.01072381828998914,1.513577862623683,0.28560543929678994,1.76988388940813,-0.30723141221903494,0.0021927727605875772,0.01072381828998914,1.7611745075364615,0.28560543929678994,1.76988388940813,-0.00043660692171658064,0.0021927727605875772,0.01072381828998914,2.06796931283378,0.28560543929678994,1.76988388940813,0.3090983617904989,0.0021927727605875772,0.01072381828998914,2.3775042815459955
src-E3_reversed__p-m0p4__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.4,0.003,val_loss,50,0.179099828004837,0.96044921875,0.1820744909346103,0.9617919921875,0.9072265625,0.8739013671875,0.920867919921875,0.0329625304398452,0.0545654296875,0.10757780186965187,0.10752107575535774,0.21515560373930373,0.100259981789433,0.0607415063927571,0.7766104795230658,0.03344390770938801,0.023109965005035822,0.2590553951811152,0.009710749878640906,0.008374508486906507,0.5318796758822179,0.045929715037345886,0.3335718510265365,0.09685569162615168,1.0729884441390367,0.04631873114647632,0.6034729712957156,0.06714854601886694,0.28305975153894114,0.28496815003580256,1.6446075939843603,-0.48956234619424027,0.0025736439352383824,0.009239766892278567,1.4518268086534396,0.28496815003580256,1.6446075939843603,-0.27106009390312513,0.0025736439352383824,0.009239766892278567,1.6703290609445547,0.28496815003580256,1.6446075939843603,-0.0004341378156854595,0.0025736439352383824,0.009239766892278567,1.9409550170319942,0.28496815003580256,1.6446075939843603,0.2727785711069245,0.0025736439352383824,0.009239766892278567,2.214167725954604
src-E3_reversed__p-m0p45__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.45,0.003,val_loss,50,0.1962614953517913,0.95361328125,0.1996843554079532,0.9564208984375,0.90380859375,0.872802734375,0.916961669921875,0.0313570305661164,0.0526123046875,0.10701565351041446,0.10696273297071457,0.21403130702082893,0.09372247487159839,0.055982499934422475,0.7259711686860874,0.029881058242774625,0.020773604287145038,0.23145768188264,0.009830450910762652,0.00849731847413083,0.5384359714271908,0.03946903720498085,0.3188248953488718,0.10488893858416096,1.1418355485920317,0.04999227983612511,0.5751578906687208,0.05846440496732173,0.31638542452783236,0.28347575904701117,1.528655391157176,-0.431238237562916,0.0028898233114333406,0.007940060218970757,1.3917227961716754,0.28347575904701117,1.528655391157176,-0.2387169780883103,0.0028898233114333406,0.007940060218970757,1.5842440556462811,0.28347575904701117,1.528655391157176,-0.00043506677028575837,0.0028898233114333406,0.007940060218970757,1.8225259669643057,0.28347575904701117,1.528655391157176,0.2403041075439335,0.0028898233114333406,0.007940060218970757,2.063265141278525
src-E3_reversed__p-m0p5__lr-0p003__seed-42,42,E3_reversed,-0.5,-0.5,0.003,val_loss,50,0.2137888222932815,0.94873046875,0.2176379412412643,0.9517822265625,0.9008382161458334,0.8719482421875,0.91357421875,0.0299122086092716,0.0509440104166666,0.10610702883980934,0.10605795308947563,0.21221405767961868,0.08765578382999278,0.05169790855143219,0.6789787819446389,0.02673610936756246,0.018743482724918673,0.20709701264589905,0.009933780861846172,0.008599486617197423,0.5440955859346258,0.033835798501968384,0.30501249546084475,0.11332715797867493,1.2104966061977438,0.053297131653084334,0.5455919369901269,0.05075784865153177,0.350353082705257,0.2810639730761837,1.4211321742098604,-0.3792474471151624,0.00314812333228631,0.006806811026763171,1.3329036345299312,0.2810639730761837,1.4211321742098604,-0.20986957830578296,0.00314812333228631,0.006806811026763171,1.5022815033393107,0.2810639730761837,1.4211321742098604,-0.00043800539521960356,0.00314812333228631,0.006806811026763171,1.711713076249874,0.2810639730761837,1.4211321742098604,0.211341088036136,0.00314812333228631,0.006806811026763171,1.9234921696812295
src-E3_reversed__p-0__lr-0p003__seed-42,42,E3_reversed,-0.5,0.0,0.003,val_loss,50,0.0733886510133743,0.98193359375,0.0722309052944183,0.9866943359375,0.9114990234375,0.8564453125,0.9302978515625,0.0496420354789842,0.0751953125,0.11374112271960964,0.11359725147485733,0.22748224543921927,0.18153252030308256,0.13151072650410545,1.4061448558577971,0.0837545980438276,0.0615670354590596,0.6487603267840811,0.011764531480446556,0.009336126122828015,0.6443699270320226,0.13838301599025726,0.46137517346199364,0.064806743501411,0.6265605883161323,0.0180615959986923,0.6901146322192581,0.14690266639651559,0.1449211053855341,0.3007281243351354,3.0335468535041183,-1.2693428865032539,-0.002041980037297775,0.027838770794915035,2.090728882093617,0.3007281243351354,3.0335468535041183,-0.7021543804398134,-0.002041980037297775,0.027838770794915035,2.6579173881570575,0.3007281243351354,3.0335468535041183,-0.0007591475714104155,-0.002041980037297775,0.027838770794915035,3.3593126210254605,0.3007281243351354,3.0335468535041183,0.7056884625309435,-0.002041980037297775,0.027838770794915035,4.065760231127815
src-E3_reversed__p-0p05__lr-0p003__seed-42,42,E3_reversed,-0.5,0.05,0.003,val_loss,50,0.066269002854824,0.982421875,0.0645247194916009,0.9866943359375,0.9081624348958334,0.8502197265625,0.92779541015625,0.0521189131007196,0.0785319010416666,0.1186110484268098,0.11841200292110443,0.2372220968536196,0.19826211723184084,0.1486649983174478,1.5357317564454842,0.09451450197241473,0.07138656594227845,0.7321061842285006,0.013507349290992433,0.010704727384788991,0.7398279898777969,0.1566237062215805,0.47671488276246315,0.06812874531747994,0.5982537162563949,0.01608724319280358,0.6742206905813166,0.1532214250444039,0.15647064118147586,0.31334847161151336,3.2988043697527614,-1.424242492635319,-0.0026979322150459694,0.031508284650044516,2.2167207011639545,0.31334847161151336,3.2988043697527614,-0.7876019076035536,-0.0026979322150459694,0.031508284650044516,2.8533612861957196,0.31334847161151336,3.2988043697527614,-0.0008740131528358498,-0.0026979322150459694,0.031508284650044516,3.6400891806464375,0.31334847161151336,3.2988043697527614,0.7915016431970013,-0.0026979322150459694,0.031508284650044516,4.4324648369962745
src-E3_reversed__p-0p1__lr-0p003__seed-42,42,E3_reversed,-0.5,0.1,0.003,val_loss,50,0.0607803799211978,0.982421875,0.0583905940875411,0.986572265625,0.9051106770833334,0.8447265625,0.92547607421875,0.054194441576225,0.0814615885416666,0.12529644287597783,0.12502025440335274,0.25059288575195565,0.21757644348259816,0.1691382626382013,1.685339884270284,0.10712647901919119,0.0835172634688206,0.8297981383583314,0.015822510303445607,0.012533476451452618,0.866634580955507,0.1768937110900879,0.49236248788927006,0.07272161475840604,0.5758732005654789,0.014460019175542195,0.6540431349059933,0.15855367273951365,0.17294317317895078,0.3307073402642873,3.594797530306274,-1.6006049017169837,-0.0032929279171604806,0.035586039535701275,2.3571930804721184,0.3307073402642873,3.594797530306274,-0.8848552477430354,-0.0032929279171604806,0.035586039535701275,3.0729427344460665,0.3307073402642873,3.594797530306274,-0.001008657178553099,-0.0032929279171604806,0.035586039535701275,3.956789325010549,0.3307073402642873,3.594797530306274,0.8891689689163633,-0.0032929279171604806,0.035586039535701275,4.846966951105466
src-E3_reversed__p-0p15__lr-0p003__seed-42,42,E3_reversed,-0.5,0.15,0.003,val_loss,50,0.0569415614008903,0.982421875,0.0538337128236889,0.985595703125,0.9005126953125,0.8369140625,0.921783447265625,0.0568603577865656,0.0850830078125,0.13376049474996027,0.13338861241936684,0.26752098949992054,0.2399363669244868,0.19347519412015876,1.8585391064960992,0.1220373207432415,0.09832402175913255,0.9452970217086946,0.01872433567386665,0.014863138539620497,1.025574102287546,0.199489027261734,0.5086236918042912,0.07803875633308896,0.5574832046700849,0.013080946910834891,0.6313451758282196,0.1633277720916519,0.1922461051692936,0.3527215659671814,3.923423608123906,-1.8024277063560301,-0.0038217817792437726,0.040131581656169146,2.510027267611983,0.3527215659671814,3.923423608123906,-0.9961181911219565,-0.0038217817792437726,0.040131581656169146,3.316336782846056,0.3527215659671814,3.923423608123906,-0.0011679571168787522,-0.0038217817792437726,0.040131581656169146,4.311287016851134,0.3527215659671814,3.923423608123906,1.0008996664747063,-0.0038217817792437726,0.040131581656169146,5.313354640442719
src-E3_reversed__p-0p2__lr-0p003__seed-42,42,E3_reversed,-0.5,0.2,0.003,val_loss,50,0.0547919198870658,0.97998046875,0.0508842067793011,0.9849853515625,0.8949788411458334,0.828369140625,0.91748046875,0.0600845776925963,0.0900065104166666,0.14384357085662808,0.14336483925580978,0.28768714171325616,0.2658365518643951,0.22235519550740718,2.059161076368013,0.139728052038196,0.1161940259160474,1.0823288370838728,0.022226513713907138,0.017669571886282636,1.2173962935804865,0.22476698458194733,0.5256164024782873,0.08360969760563636,0.5410977905325961,0.011863413660936302,0.6077842082198333,0.1679141249962475,0.21243825312298303,0.3789911311810359,4.284741017620195,-2.03308535740875,-0.004324976186511481,0.045216795726446435,2.671538610932416,0.3789911311810359,4.284741017620195,-1.1232492579314537,-0.004324976186511481,0.045216795726446435,3.5813747104097127,0.3789911311810359,4.284741017620195,-0.001359936687057339,-0.004324976186511481,0.045216795726446435,4.703264031654109,0.3789911311810359,4.284741017620195,1.1285540599547401,-0.004324976186511481,0.045216795726446435,5.833178028295906
src-E3_reversed__p-0p25__lr-0p003__seed-42,42,E3_reversed,-0.5,0.25,0.003,val_loss,50,0.0544063001871109,0.978515625,0.0495989033952355,0.9827880859375,0.8871256510416666,0.8172607421875,0.911041259765625,0.0632959216382002,0.0956624348958333,0.15533021475616782,0.15473859757184982,0.31066042951233563,0.29585551807484856,0.2565049946929018,2.2916869887749116,0.16071028853692232,0.13767435539048165,1.2448565421353777,0.02634592596074673,0.020963748714978768,1.4430257947061946,0.25310638546943665,0.5432053104254225,0.08904997321726975,0.525020509223258,0.010746809754279949,0.5848147021066851,0.17256244920381733,0.23187603893521777,0.4089584416616949,4.677005621887838,-2.2949859458223214,-0.004918455998452504,0.050917886139359325,2.836977547868119,0.4089584416616949,4.677005621887838,-1.2675743415250973,-0.004918455998452504,0.050917886139359325,3.864389152165343,0.4089584416616949,4.677005621887838,-0.0015936063465755122,-0.004918455998452504,0.050917886139359325,5.130369887343865,0.4089584416616949,4.677005621887838,1.2734561300770153,-0.004918455998452504,0.050917886139359325,6.405419623767456
src-E3_reversed__p-0p3__lr-0p003__seed-42,42,E3_reversed,-0.5,0.3,0.003,val_loss,50,0.0558791607618331,0.978515625,0.0500471675768494,0.9814453125,0.8786214192708334,0.8040771484375,0.904327392578125,0.0677744980764817,0.1028238932291666,0.16797668674480315,0.1672663390636444,0.3359533734896063,0.3307519770270894,0.29672140354911486,2.561993797502191,0.18553124805645443,0.16342246661661192,1.4371188678474505,0.031095214347057806,0.02475576138528474,1.7031550328341831,0.2848559319972992,0.5609376842553505,0.09401369154782416,0.5078629862008215,0.00969400832681758,0.5637694309062797,0.17739066347276497,0.24914589729413772,0.4419749449699504,5.097333911408153,-2.589513739555275,-0.005818431015492575,0.057305001944769174,3.001281687752105,0.4419749449699504,5.097333911408153,-1.4298570898888647,-0.005818431015492575,0.057305001944769174,4.160938337418515,0.4419749449699504,5.097333911408153,-0.0018756162136273433,-0.005818431015492575,0.057305001944769174,5.588919811093753,0.4419749449699504,5.097333911408153,1.4363659883501727,-0.005818431015492575,0.057305001944769174,7.027161415657553
src-E3_reversed__p-0p35__lr-0p003__seed-42,42,E3_reversed,-0.5,0.35,0.003,val_loss,46,0.0592556595802307,0.97802734375,0.0525626800954341,0.980224609375,0.8695068359375,0.7926025390625,0.897186279296875,0.071594231777077,0.1107177734375,0.1775435695982248,0.17674731463193893,0.3550871391964496,0.3610041420351293,0.3340449926753839,2.796326060027906,0.20919910772948924,0.18890058368754883,1.6204493205555262,0.03535011169770449,0.028158407200384015,1.9362053587159989,0.31236469745635986,0.5794922644104512,0.09792162355373908,0.4918047992395279,0.008804781305671559,0.5460398108238906,0.1833663302672157,0.2617890776032221,0.4669527798651414,5.386598110767314,-2.8433445456731667,-0.007117936400566199,0.06283899187110364,3.065927400429826,0.4669527798651414,5.386598110767314,-1.5695868478983832,-0.007117936400566199,0.06283899187110364,4.339685098204609,0.4669527798651414,5.386598110767314,-0.002148531066990894,-0.007117936400566199,0.06283899187110364,5.9071234150360015,0.4669527798651414,5.386598110767314,1.5765945402202606,-0.007117936400566199,0.06283899187110364,7.485866486323253
src-E3_reversed__p-0p4__lr-0p003__seed-42,42,E3_reversed,-0.5,0.4,0.003,val_loss,34,0.0636656507849693,0.97607421875,0.0566315660253167,0.978515625,0.8605143229166666,0.7789306640625,0.8900146484375,0.0760528906721138,0.1180013020833333,0.17696789274971836,0.17616276815533638,0.3539357854994367,0.3684270136316464,0.3500779521962007,2.853823376176599,0.22102945283638162,0.20388571843504905,1.7120867797132875,0.036878313116618294,0.029361989860779127,2.0199083976710486,0.3211539685726166,0.5999273795307719,0.10009665890973254,0.48033365144785767,0.00819787803223331,0.5329748109649948,0.19182448890113388,0.267002822101638,0.46540910509505906,5.28170176300195,-2.9184527912063896,-0.008444682656329855,0.06460714602144435,2.8848205402557334,0.46540910509505906,5.28170176300195,-1.6105456659426083,-0.008444682656329855,0.06460714602144435,4.192727665519515,0.46540910509505906,5.28170176300195,-0.002331706376162739,-0.008444682656329855,0.06460714602144435,5.800941625085961,0.46540910509505906,5.28170176300195,1.6175753518811455,-0.008444682656329855,0.06460714602144435,7.4208486833432685
src-E3_reversed__p-0p45__lr-0p003__seed-42,42,E3_reversed,-0.5,0.45,0.003,val_loss,25,0.0683251544833183,0.97265625,0.0611276654526591,0.977294921875,0.8495279947916666,0.7608642578125,0.8814697265625,0.0824805624778625,0.1277669270833333,0.1756223753590334,0.17478985339403152,0.3512447507180668,0.37997246780117516,0.368915206938982,2.943254079622571,0.23433583840724584,0.2200596872717142,1.8151575991416309,0.038318630778358224,0.030494682019096216,2.0987978450018536,0.3314652144908905,0.6167179421269666,0.10084580864529605,0.4621976333583458,0.007483553957827282,0.5254649088410503,0.1998558594770711,0.2671956777240511,0.4617084480569975,5.18024249742875,-2.9928938328282837,-0.010698881294651887,0.06668147869640961,2.705039710059222,0.4617084480569975,5.18024249742875,-1.6511203826226228,-0.010698881294651887,0.06668147869640961,4.0468131602648825,0.4617084480569975,5.18024249742875,-0.0024793608462923174,-0.010698881294651887,0.06668147869640961,5.695454182041213,0.4617084480569975,5.18024249742875,1.658214186648431,-0.010698881294651887,0.06668147869640961,7.3561477295359365
src-E3_reversed__p-0p5__lr-0p003__seed-42,42,E3_reversed,-0.5,0.5,0.003,val_loss,16,0.0730449631810188,0.9697265625,0.0660447925329208,0.976318359375,0.8382161458333334,0.743896484375,0.87274169921875,0.0882534379951327,0.1381022135416666,0.16867765218371306,0.16784599050879478,0.3373553043674261,0.38001100039541097,0.3746281874676545,2.9435525518140935,0.23942109832592426,0.2281234821304679,1.854547853093986,0.03788900832265004,0.030124113146552795,2.0752664539816403,0.33042871952056885,0.6300372833333788,0.09970503033655757,0.4438757088826369,0.006887310787520681,0.5243462689658248,0.208137667096109,0.2606287531505455,0.44333135242434807,4.871382850333909,-2.9502136274727078,-0.011788208705716315,0.06647296505980194,2.4191853316396346,0.44333135242434807,4.871382850333909,-1.6268917957781712,-0.011788208705716315,0.06647296505980194,3.7425071633341713,0.44333135242434807,4.871382850333909,-0.002552408694772936,-0.011788208705716315,0.06647296505980194,5.366846550417569,0.44333135242434807,4.871382850333909,1.6338680408065214,-0.011788208705716315,0.06647296505980194,7.003266999918864
src-E3_reversed__p-m0p05__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.05,0.01,val_loss,50,0.0544363856315612,0.98486328125,0.0522075435146689,0.9879150390625,0.9182942708333334,0.8670654296875,0.935699462890625,0.0460700519710301,0.0696207682291666,0.12583713840630903,0.12557459063827991,0.25167427681261806,0.23536196441320148,0.16810655393928756,1.8231059370059841,0.10190438935779145,0.0740252570976736,0.7893480057763251,0.014590866520299972,0.011564821601270068,0.7991746726715204,0.17084842920303345,0.43296880875317684,0.06199330701830924,0.5346536715056871,0.013624992447362178,0.7149611150684749,0.13402803294087912,0.1373858595432838,0.3321851888187233,3.93810311539679,-1.545986783245235,-0.0020295434690852316,0.034369898843578994,2.756641876344772,0.3321851888187233,3.93810311539679,-0.8554997699532446,-0.0020295434690852316,0.034369898843578994,3.4471288896367622,0.3321851888187233,3.93810311539679,-0.0009930427891790897,-0.0020295434690852316,0.034369898843578994,4.301635616800827,0.3321851888187233,3.93810311539679,0.8597654119903693,-0.0020295434690852316,0.034369898843578994,5.162394071580376
src-E3_reversed__p-m0p1__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.1,0.01,val_loss,50,0.0592799820005893,0.98388671875,0.0575668709352612,0.98828125,0.9212646484375,0.871826171875,0.938018798828125,0.0443028107792017,0.0670166015625,0.11931486377856824,0.11912579834461212,0.2386297275571365,0.21740174398823803,0.15085816531985377,1.6839866678057887,0.0912799888537875,0.0647885083753863,0.7070517533454354,0.012656335635341263,0.010032903003023725,0.6932160522832888,0.15201236307621002,0.41986778569138794,0.05821634823695804,0.5488220176606471,0.014701994676124389,0.7321574199356492,0.12907126825807616,0.12406931713015024,0.3152462316717908,3.6433442344096094,-1.389252182543238,-0.001479916154592129,0.030580612103221938,2.598438979486792,0.3152462316717908,3.6433442344096094,-0.7689973851689783,-0.001479916154592129,0.030580612103221938,3.2186937768610515,0.3152462316717908,3.6433442344096094,-0.0008739684044632452,-0.001479916154592129,0.030580612103221938,3.986817193625567,0.3152462316717908,3.6433442344096094,0.7728824793791607,-0.001479916154592129,0.030580612103221938,4.760573641409191
src-E3_reversed__p-m0p15__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.15,0.01,val_loss,50,0.0653483495116233,0.98486328125,0.0641130190342664,0.9879150390625,0.9231363932291666,0.87646484375,0.9393310546875,0.0423180115517732,0.0647786458333333,0.11453056473931132,0.11439300701022148,0.22906112947862264,0.2015500381103736,0.1362421806314766,1.5611998820578945,0.08204683549123787,0.05714672939442001,0.6355320549331677,0.01123413870807639,0.00894605244009972,0.6153191184555383,0.13500423729419708,0.40707923580896105,0.05573870793278792,0.5682487873140051,0.016034127980946354,0.7448341314073993,0.12342907398325069,0.11570266662840373,0.3028380367674095,3.3782381547390745,-1.2504609086366913,-0.0008959707121251684,0.027159055549418554,2.4568783677070862,0.3028380367674095,3.3782381547390745,-0.6923718711564096,-0.0008959707121251684,0.027159055549418554,3.0149674051873676,0.3028380367674095,3.3782381547390745,-0.0007676940623772902,-0.0008959707121251684,0.027159055549418554,3.7065715822814003,0.3028380367674095,3.3782381547390745,0.6959188657223494,-0.0008959707121251684,0.027159055549418554,4.403258142066127
src-E3_reversed__p-m0p2__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.2,0.01,val_loss,50,0.0726291462779045,0.984375,0.0718461461365223,0.9869384765625,0.9240315755208334,0.87890625,0.93975830078125,0.0410579735251155,0.0629069010416666,0.11133617312498126,0.11123251914978027,0.22267234624996252,0.1874960535601721,0.12377094437057773,1.4523381858363207,0.07391651343678282,0.05076718291481181,0.5725548511007533,0.010284118025948178,0.008296838719506771,0.5632843426857315,0.11960629373788834,0.39422970261644036,0.054849783932373546,0.5938054215591836,0.01768308554389526,0.7522479103425962,0.11691215743183483,0.11315684668167368,0.294578655935263,3.1394368090788856,-1.1261691350549627,-0.00030705944939943497,0.024061422373051755,2.331600692882838,0.294578655935263,3.1394368090788856,-0.6237224573043783,-0.00030705944939943497,0.024061422373051755,2.8340473706334226,0.294578655935263,3.1394368090788856,-0.0006767310748767054,-0.00030705944939943497,0.024061422373051755,3.4570930968629243,0.294578655935263,3.1394368090788856,0.6269660561291552,-0.00030705944939943497,0.024061422373051755,4.084735884066956
src-E3_reversed__p-m0p25__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.25,0.01,val_loss,50,0.0810813084244728,0.98388671875,0.080736294388771,0.9857177734375,0.9249267578125,0.882568359375,0.94012451171875,0.0392015366945201,0.060791015625,0.10945510630020339,0.10937212221324444,0.21891021260040677,0.17495155731672102,0.11288095402608936,1.3551689357614258,0.0666690499014201,0.045349462805703906,0.5164162399513426,0.009730014161203731,0.007971311987938861,0.5329348240935992,0.1056588888168335,0.381071485866952,0.055615476137712457,0.6256309345223656,0.019679474605627387,0.7541683974891953,0.10951692383677483,0.11663520406840247,0.28974378040734994,2.9234429277631104,-1.0137652265400374,0.0002650042745177653,0.021255596773698926,2.2209420826786395,0.28974378040734994,2.9234429277631104,-0.5616075544403862,0.0002650042745177653,0.021255596773698926,2.6730997547782906,0.28974378040734994,2.9234429277631104,-0.000603560832380853,0.0002650042745177653,0.021255596773698926,3.234103748386296,0.28974378040734994,2.9234429277631104,0.5645768988788848,0.0002650042745177653,0.021255596773698926,3.799284208097562
src-E3_reversed__p-m0p3__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.3,0.01,val_loss,50,0.0906350910663604,0.98291015625,0.0907187443226575,0.9849853515625,0.9253743489583334,0.885986328125,0.940277099609375,0.0374221047372475,0.0596110026041666,0.108564378548472,0.10849259421229362,0.217128757096944,0.16366885864807662,0.10339260899151365,1.2677735276735531,0.06015265596033386,0.040595359622966495,0.46594046952903473,0.009470812100771483,0.007887984120174527,0.5187377425485431,0.09304646402597427,0.36752658054318726,0.05786569405445525,0.6633172580613448,0.022024315593282336,0.7508463725307924,0.10142116499036134,0.12570814688556387,0.28748492132048886,2.7270688659490276,-0.9115158407058521,0.0008081300721403062,0.018718331630225293,2.12256440826603,0.28748492132048886,2.7270688659490276,-0.5050718434514598,0.0008081300721403062,0.018718331630225293,2.5290084055204223,0.28748492132048886,2.7270688659490276,-0.0005486487398415445,0.0008081300721403062,0.018718331630225293,3.0335316002320405,0.28748492132048886,2.7270688659490276,0.5077923277327142,0.0008081300721403062,0.018718331630225293,3.541872576704596
src-E3_reversed__p-m0p35__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.35,0.01,val_loss,50,0.1011989712715148,0.98095703125,0.1017017345875501,0.9822998046875,0.924560546875,0.8868408203125,0.938995361328125,0.0359640950812487,0.0577392578125,0.10835813403497253,0.10829155705869198,0.21671626806994507,0.1534450288725194,0.09500094168737026,1.1885800827631676,0.05426549011800204,0.036385825100781706,0.4203386790016101,0.009405274496635146,0.007940553416211363,0.5151481001335116,0.0816793218255043,0.35364775592101627,0.06129409708312515,0.7061690745615187,0.024696160359193108,0.7428537269480723,0.09290629041103997,0.13954382228169462,0.28700103446966807,2.547613840685181,-0.8183042737135626,0.0013135557500965945,0.016431582320365123,2.0340557395117482,0.28700103446966807,2.547613840685181,-0.4535020599404088,0.0013135557500965945,0.016431582320365123,2.398857953284902,0.28700103446966807,2.547613840685181,-0.0005102358680784923,0.0013135557500965945,0.016431582320365123,2.8518497773572324,0.28700103446966807,2.547613840685181,0.4559964758974004,0.0013135557500965945,0.016431582320365123,3.3083564891227115
src-E3_reversed__p-m0p4__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.4,0.01,val_loss,50,0.1126674115657806,0.97802734375,0.1135771330446004,0.9788818359375,0.9235026041666666,0.888427734375,0.937347412109375,0.0341785294472833,0.0553792317708333,0.10857271514558961,0.10850823856890202,0.21714543029117922,0.14411763298608382,0.08762789757262605,1.1163303848998707,0.04893716797457881,0.03265516755442756,0.37906567315219736,0.009450998477974206,0.008057608439671942,0.5176525057333464,0.0714782178401947,0.3395640558383598,0.06557836318951205,0.7533617704925359,0.027655203639144154,0.7309050519261945,0.08427609193194019,0.15716365250272116,0.2876039469769638,2.3828638792778705,-0.7333649059824285,0.001773445293461129,0.014379407104570419,1.9532557726704374,0.2876039469769638,2.3828638792778705,-0.4064798690306413,0.001773445293461129,0.014379407104570419,2.2801408096222247,0.2876039469769638,2.3828638792778705,-0.0004852949562719512,0.001773445293461129,0.014379407104570419,2.6861353836965938,0.2876039469769638,2.3828638792778705,0.40876915208346665,0.001773445293461129,0.014379407104570419,3.0953898307363326
src-E3_reversed__p-m0p45__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.45,0.01,val_loss,50,0.1249274760484695,0.97314453125,0.1262297220528125,0.976318359375,0.9227701822916666,0.8890380859375,0.9361572265625,0.0330928767289887,0.0535481770833333,0.1089883045683805,0.10892479494214058,0.217976609136761,0.1355568931289317,0.0811215107057554,1.0500191791039422,0.04411536486369371,0.029340898166659222,0.3417161468578992,0.009550504102462706,0.008188799425311723,0.5231026532464453,0.06236620992422104,0.3254380049986424,0.07045384326844206,0.8040041494955101,0.030843897353953816,0.7157212765871636,0.07580196532239271,0.1776328607364899,0.28872055024100485,2.2310127625538194,-0.6560998125727706,0.002182089913664094,0.012546327387099154,1.878361917522817,0.28872055024100485,2.2310127625538194,-0.3636799048529417,0.002182089913664094,0.012546327387099154,2.1707818252426456,0.28872055024100485,2.2310127625538194,-0.0004705099192231282,0.002182089913664094,0.012546327387099154,2.5339912201763646,0.28872055024100485,2.2310127625538194,0.3657835402255015,0.002182089913664094,0.012546327387099154,2.900245270321089
src-E3_reversed__p-m0p5__lr-0p01__seed-42,42,E3_reversed,-0.5,-0.5,0.01,val_loss,50,0.1378641724586486,0.970703125,0.1395434699952602,0.971923828125,0.9209391276041666,0.888916015625,0.933685302734375,0.0313940750312952,0.0509847005208333,0.10942784187170058,0.1093652993440628,0.21885568374340117,0.1276590619953562,0.07524647261016071,0.9888428422009495,0.03975809130494066,0.026426588847728756,0.30796485100205817,0.009668209120836673,0.00832243095371147,0.5295496226159435,0.05426586791872978,0.31143963212252745,0.07573460880660685,0.8571882023986765,0.034188957168685155,0.6979506931509258,0.0676974793304222,0.20016287034996683,0.2898888054628652,2.090585701021422,-0.5859829707705355,0.0025370356727552456,0.010916766397713218,1.8079453377842203,0.2898888054628652,2.090585701021422,-0.32481632272529565,0.0025370356727552456,0.010916766397713218,2.06911198582946,0.2898888054628652,2.090585701021422,-0.00046294564194356534,0.0025370356727552456,0.010916766397713218,2.393465362912812,0.2898888054628652,2.090585701021422,0.3267525305790562,0.0025370356727552456,0.010916766397713218,2.720680839133812
src-E3_reversed__p-0__lr-0p01__seed-42,42,E3_reversed,-0.5,0.0,0.01,val_loss,50,0.0508157759904861,0.98486328125,0.0480270525440573,0.9879150390625,0.9167073567708334,0.8642578125,0.93450927734375,0.0470577888131774,0.0712076822916666,0.13409081973763085,0.13373176008462906,0.2681816394752617,0.2557329224268949,0.18852135306224227,1.980898699272634,0.11424984945534913,0.08515843761318441,0.8849755284945434,0.017053456437711174,0.013531105118911,0.9340562774366103,0.19178390502929688,0.4467545608563918,0.06668463440637434,0.5243392929823603,0.01272601752776309,0.6943188688959085,0.1385788514537063,0.15437626212262198,0.3536352329948045,4.264961190751722,-1.724387186311314,-0.002524234515060193,0.03858152776956558,2.9302665306897184,0.3536352329948045,4.264961190751722,-0.9539312145984393,-0.002524234515060193,0.03858152776956558,3.700722502402593,0.3536352329948045,4.264961190751722,-0.00112477184194343,-0.002524234515060193,0.03858152776956558,4.653528945159088,0.3536352329948045,4.264961190751722,0.9586290478738941,-0.002524234515060193,0.03858152776956558,5.613282764874927
src-E3_reversed__p-0p05__lr-0p01__seed-42,42,E3_reversed,-0.5,0.05,0.01,val_loss,50,0.0484256148338317,0.98486328125,0.0450335070490837,0.9876708984375,0.9130045572916666,0.857666015625,0.931671142578125,0.0495122947132686,0.0746663411458333,0.143984031608927,0.14350903034210205,0.287968063217854,0.2787832613052876,0.21235831199834745,2.1594458564735386,0.1286570703671997,0.09881346694504221,0.9965733818080005,0.02005494575849243,0.015948361152845793,1.0984546181468857,0.21515080332756042,0.4614949612283609,0.0719374099599575,0.5164730153983463,0.011938796731580742,0.6713616755653211,0.14298499788308625,0.17371452982001187,0.37936372631687654,4.624724620323567,-1.9277622264697736,-0.002957540314038945,0.04328229051316157,3.1166508703697926,0.37936372631687654,4.624724620323567,-1.066111824985365,-0.002957540314038945,0.04328229051316157,3.9783012718542015,0.37936372631687654,4.624724620323567,-0.0012729168211476037,-0.002957540314038945,0.04328229051316157,5.043140180018419,0.37936372631687654,4.624724620323567,1.071301768618718,-0.002957540314038945,0.04328229051316157,6.115714865458284
src-E3_reversed__p-0p1__lr-0p01__seed-42,42,E3_reversed,-0.5,0.1,0.01,val_loss,50,0.0472980812191963,0.982421875,0.0432582944631576,0.9862060546875,0.9079996744791666,0.8497314453125,0.92755126953125,0.0521632098587736,0.0782063802083333,0.155393542613091,0.15478819981217384,0.310787085226182,0.30475322449780345,0.2400804217904806,2.360608326366006,0.14546726934266915,0.11516291476630916,1.1267846231648528,0.0236097964848207,0.01880674384459432,1.2931618112842476,0.24133306741714478,0.477328072844452,0.07747185127811788,0.5098995847186221,0.011216924145888488,0.6471362463619305,0.1474448743198708,0.19420195517231034,0.409058831246468,5.016221128737264,-2.1586200638638724,-0.003345469911150927,0.04854942567180842,3.3118638518805175,0.409058831246468,5.016221128737264,-1.1934173196545848,-0.003345469911150927,0.04854942567180842,4.277066596089805,0.409058831246468,5.016221128737264,-0.0014433130218336546,-0.003345469911150927,0.04854942567180842,5.469040602722556,0.409058831246468,5.016221128737264,1.1991655062567768,-0.003345469911150927,0.04854942567180842,6.669649422001166
src-E3_reversed__p-0p15__lr-0p01__seed-42,42,E3_reversed,-0.5,0.15,0.01,val_loss,50,0.047490619122982,0.98095703125,0.0427452074363827,0.9849853515625,0.9023844401041666,0.8416748046875,0.92303466796875,0.0549135644629363,0.0826009114583333,0.16814818048126184,0.16740114241838455,0.3362963609625237,0.33390404373139776,0.27220663366218406,2.586409601206033,0.1650280572874079,0.13457277364407977,1.2783018350621889,0.027731898103482408,0.02210157638644887,1.5189386153712048,0.2707345187664032,0.49423797161366917,0.08305349582945082,0.5035823424065065,0.010526519638263744,0.6226372178042038,0.15209232328796665,0.21474393926956584,0.44227605910460266,5.4365673088254365,-2.41858489849499,-0.0037666868807492942,0.05446417076746002,3.51095595332176,0.44227605910460266,5.4365673088254365,-1.3367351804555465,-0.0037666868807492942,0.05446417076746002,4.592805671361203,0.44227605910460266,5.4365673088254365,-0.001641157240670845,-0.0037666868807492942,0.05446417076746002,5.927899694576079,0.44227605910460266,5.4365673088254365,1.3431142510335687,-0.0037666868807492942,0.05446417076746002,7.272655102850319
src-E3_reversed__p-0p2__lr-0p01__seed-42,42,E3_reversed,-0.5,0.2,0.01,val_loss,50,0.049068484455347,0.97998046875,0.0435317186638712,0.9833984375,0.895751953125,0.8306884765625,0.91766357421875,0.0584246739168253,0.087646484375,0.18200287854925803,0.18110325932502747,0.36400575709851607,0.36660845001045494,0.3093183590720097,2.839736842938813,0.18769849612543196,0.15746626328521718,1.4539062992039506,0.03242389749489513,0.02583552223660119,1.775930006018931,0.30375754833221436,0.5119862788762212,0.0884428536602756,0.4964503097079941,0.009840796696131138,0.5989215595826529,0.15699527832209612,0.2342423653991198,0.47836796454556385,5.881935658725811,-2.708358324974788,-0.004396595579144241,0.061107475543394685,3.7086561782608376,0.47836796454556385,5.881935658725811,-1.4964440960027652,-0.004396595579144241,0.061107475543394685,4.92057040723286,0.47836796454556385,5.881935658725811,-0.001870041270912743,-0.004396595579144241,0.061107475543394685,6.415144461964712,0.47836796454556385,5.881935658725811,1.5035360723092863,-0.004396595579144241,0.061107475543394685,7.920550575544912
src-E3_reversed__p-0p25__lr-0p01__seed-42,42,E3_reversed,-0.5,0.25,0.01,val_loss,41,0.0518310964107513,0.9794921875,0.0458102598786354,0.9825439453125,0.8894856770833334,0.8214111328125,0.912750244140625,0.0617298342614171,0.0930582682291666,0.1882010986822684,0.18723243474960327,0.3764021973645368,0.3821464445731913,0.3331757213920355,2.960093631288691,0.2033207722148088,0.1750058765290305,1.5749159294519723,0.035440879478168215,0.02821934870166736,1.941176914801465,0.3246919512748718,0.5320493624947684,0.09274161772655283,0.4924842330862582,0.009350266597583938,0.5782699047694548,0.16369463465175343,0.24868519398120773,0.49449590456821824,6.017628104612303,-2.882594651834773,-0.005249413168256247,0.0653188886353746,3.689598832812867,0.49449590456821824,6.017628104612303,-1.592213911761009,-0.005249413168256247,0.0653188886353746,4.979979572886631,0.49449590456821824,6.017628104612303,-0.002007207717805562,-0.005249413168256247,0.0653188886353746,6.570186276929834,0.49449590456821824,6.017628104612303,1.5997477573132755,-0.005249413168256247,0.0653188886353746,8.171941241960916
src-E3_reversed__p-0p3__lr-0p01__seed-42,42,E3_reversed,-0.5,0.3,0.01,val_loss,25,0.0549415908753871,0.97900390625,0.0489836065098643,0.9814453125,0.8792317708333334,0.8062744140625,0.90478515625,0.066934003113518,0.1022135416666666,0.18204584886803743,0.18108896166086197,0.36409169773607486,0.36910244202132864,0.3317273379613956,2.8590552219861887,0.2050194033652471,0.1805337510294824,1.5880734697659658,0.035268762883099346,0.028053661757161535,1.931749700637445,0.324815958738327,0.5554539337168624,0.09555277578212645,0.49321225801458635,0.009104339235694536,0.5613994296438127,0.1732080453196692,0.2562881858008235,0.4782498856629509,5.678364807747917,-2.851958268950564,-0.0061780037243952335,0.06534383544931188,3.3638222561852205,0.4782498856629509,5.678364807747917,-1.5747254688442234,-0.0061780037243952335,0.06534383544931188,4.641055056291561,0.4782498856629509,5.678364807747917,-0.001985610266037774,-0.0061780037243952335,0.06534383544931188,6.213794914869746,0.4782498856629509,5.678364807747917,1.582203224181202,-0.0061780037243952335,0.06534383544931188,7.797983749316987
src-E3_reversed__p-0p35__lr-0p01__seed-42,42,E3_reversed,-0.5,0.35,0.01,val_loss,16,0.0582243092358112,0.9775390625,0.052333652973175,0.9796142578125,0.8705647786458334,0.7935791015625,0.8978271484375,0.0709088782827483,0.1090494791666666,0.17833033114600735,0.17733590304851532,0.3566606622920147,0.36416803854478225,0.33678710013628005,2.8208334970099247,0.21016982095767298,0.18902695997773358,1.6279684328889241,0.03561633268516226,0.0283136602111299,1.9507868827271913,0.33009693026542664,0.5771231923523901,0.09780191811309237,0.4896924284146859,0.008748654462626312,0.5472499680917889,0.18227319216268686,0.26172818528289793,0.4683019459948685,5.43425443665203,-2.858284645364023,-0.0065384908220135285,0.06640621839324012,3.1041394648541023,0.4683019459948685,5.43425443665203,-1.5775445282831888,-0.0065384908220135285,0.06640621839324012,4.384879581934936,0.4683019459948685,5.43425443665203,-0.0019941621848813054,-0.0065384908220135285,0.06640621839324012,5.960429948033244,0.4683019459948685,5.43425443665203,1.5851540027388649,-0.0065384908220135285,0.06640621839324012,7.54757811295699
src-E3_reversed__p-0p4__lr-0p01__seed-42,42,E3_reversed,-0.5,0.4,0.01,val_loss,16,0.0617380663752555,0.9736328125,0.0551726063713431,0.978271484375,0.8631998697916666,0.7822265625,0.8919677734375,0.0747363961544846,0.1150716145833333,0.19039468170828486,0.1892055608332157,0.3807893634165697,0.4088223272136859,0.3879086323082447,3.1667241297127293,0.24096685472905355,0.2209536529611796,1.8665212307072125,0.04075653086454865,0.032437741558494965,2.2323271320168825,0.37249699234962463,0.5894170613707784,0.09969252692807494,0.46571497942862633,0.007778861931792334,0.537980963413517,0.18690129651483758,0.26733887813985313,0.49949295236436875,5.862375870301227,-3.1838879627477907,-0.007683529731172684,0.07493591838283464,3.2452332485694666,0.49949295236436875,5.862375870301227,-1.7566030891641031,-0.007683529731172684,0.07493591838283464,4.672518122153154,0.49949295236436875,5.862375870301227,-0.0023219311350951392,-0.007683529731172684,0.07493591838283464,6.426799280182163,0.49949295236436875,5.862375870301227,1.7652194277376851,-0.007683529731172684,0.07493591838283464,8.194340639054943
src-E3_reversed__p-0p45__lr-0p01__seed-42,42,E3_reversed,-0.5,0.45,0.01,val_loss,10,0.066001608967781,0.9716796875,0.0598199293017387,0.9766845703125,0.853759765625,0.767822265625,0.884490966796875,0.0795192932385441,0.1229248046875,0.18645667540793878,0.18519338965415955,0.37291335081587756,0.41268252583007603,0.3992404426137606,3.196625099621393,0.25032138880157556,0.23263731404828528,1.9389811400560277,0.04158926800032722,0.03311504779940757,2.2779380233906985,0.38420426845550537,0.6065713305841464,0.10077787499403791,0.4518162600485614,0.007203121329239581,0.5292834037906096,0.1947385965474904,0.26877487833266045,0.48876053229643546,5.649977773724223,-3.2177725055148114,-0.006528014659029268,0.07729109306819737,2.991728878915015,0.48876053229643546,5.649977773724223,-1.7743557320530914,-0.006528014659029268,0.07729109306819737,4.435145652376735,0.48876053229643546,5.649977773724223,-0.0024718308816796784,-0.006528014659029268,0.07729109306819737,6.207029553548147,0.48876053229643546,5.649977773724223,1.7832609936452184,-0.006528014659029268,0.07729109306819737,7.992762378075045
src-E3_reversed__p-0p5__lr-0p01__seed-42,42,E3_reversed,-0.5,0.5,0.01,val_loss,14,0.0733839869499206,0.9697265625,0.0650481423363089,0.9737548828125,0.8465983072916666,0.7593994140625,0.878387451171875,0.0816255881867385,0.1271565755208333,0.21391381451544994,0.21223365887999535,0.4278276290308999,0.5159973741829607,0.5063144475221634,3.996898473794727,0.31207504717041645,0.2929672483044366,2.4173229209158342,0.05171659222297333,0.0411710896284682,2.832634415781873,0.46550267934799194,0.6047996807436503,0.10022646395219026,0.414563765666763,0.006096034025466932,0.5320543035329895,0.19461623512670367,0.26723342731483984,0.5598904487583498,6.684959509581831,-3.875070160167844,-0.008333032342350756,0.09364604682195932,3.4550928126519453,0.5598904487583498,6.684959509581831,-2.1361791069748675,-0.008333032342350756,0.09364604682195932,5.193983865844922,0.5598904487583498,6.684959509581831,-0.0034125299249215327,-0.008333032342350756,0.09364604682195932,7.326750442894868,0.5598904487583498,6.684959509581831,2.146774894161191,-0.008333032342350756,0.09364604682195932,9.47693786698098


==> data/source_selected_cross_accuracy_matrix.csv <==
source_env,num_seeds,E0_strong_positive,E1_weak_positive,E2_neutral,E3_reversed
E0_strong_positive,1,0.9957275390625,0.97998046875,0.919677734375,0.790771484375
E1_weak_positive,1,0.9951171875,0.9849853515625,0.955810546875,0.9093017578125
E2_neutral,1,0.9779052734375,0.9779052734375,0.9776611328125,0.9783935546875
E3_reversed,1,0.8497314453125,0.91259765625,0.961669921875,0.9862060546875


==> data/source_selected_cross_matrix_rows.csv <==
run_id,seed,source_env,source_spurious_corr,p,lr,selection_metric,best_epoch,best_source_val_loss,best_source_val_accuracy,source_test_loss,source_test_accuracy,mean_cross_accuracy,worst_environment_accuracy,mean_all_environment_accuracy,std_all_environment_accuracy,source_to_cross_accuracy_drop,test_accuracy__E0_strong_positive,test_loss__E0_strong_positive,test_accuracy__E1_weak_positive,test_loss__E1_weak_positive,test_accuracy__E2_neutral,test_loss__E2_neutral,test_accuracy__E3_reversed,test_loss__E3_reversed
src-E0_strong_positive__p-0p25__lr-0p01__seed-42,42,E0_strong_positive,0.9,0.25,0.01,val_loss,50,0.0143240559846162,0.9951171875,0.0148680831771343,0.9957275390625,0.8968098958333334,0.790771484375,0.921539306640625,0.080658155275785,0.0989176432291666,0.9957275390625,0.0148680831771343,0.97998046875,0.0574132483452558,0.919677734375,0.2019448094069957,0.790771484375,0.5431037694215775
src-E1_weak_positive__p-0p15__lr-0p01__seed-42,42,E1_weak_positive,0.5,0.15,0.01,val_loss,50,0.0430119484663009,0.986328125,0.0435945522040128,0.9849853515625,0.9534098307291666,0.9093017578125,0.9613037109375,0.0333112191317228,0.0315755208333333,0.9951171875,0.0189461861737072,0.9849853515625,0.0435945522040128,0.955810546875,0.1047469656914472,0.9093017578125,0.2181860208511352
src-E2_neutral__p-0p1__lr-0p01__seed-42,42,E2_neutral,0.0,0.1,0.01,val_loss,50,0.0671434625983238,0.97412109375,0.0626014797016978,0.9776611328125,0.9780680338541666,0.9776611328125,0.97796630859375,0.0002660460780969,-0.0004069010416666,0.9779052734375,0.062524146400392,0.9779052734375,0.0623706122860312,0.9776611328125,0.0626014797016978,0.9783935546875,0.0627604173496365
src-E3_reversed__p-0p1__lr-0p01__seed-42,42,E3_reversed,-0.5,0.1,0.01,val_loss,50,0.0472980812191963,0.982421875,0.0432582944631576,0.9862060546875,0.9079996744791666,0.8497314453125,0.92755126953125,0.0521632098587736,0.0782063802083333,0.8497314453125,0.3559660911560058,0.91259765625,0.2145820632576942,0.961669921875,0.1044940408319234,0.9862060546875,0.0432582944631576

